CloverLeaf on Intel Multi-Core CPUs: A Case Study in Write-Allocate Evasion

In this paper we analyze the MPI-only version of the CloverLeaf code from the SPEChpc 2021 benchmark suite on recent Intel Xeon "Ice Lake" and "Sapphire Rapids" server CPUs. We observe peculiar breakdowns in performance when the number of processes is prime. Investigating this effect, we create first-principles data traffic models for each of the stencil-like hotspot loops. With application measurements and microbenchmarks to study memory data traffic behavior, we can connect the breakdowns to SpecI2M, a new write-allocate evasion feature in current Intel CPUs. For serial and full-node cases we are able to predict the memory data volume analytically with an error of a few percent. We find that if the number of processes is prime, SpecI2M fails to work properly, which we can attribute to short inner loops emerging from the one-dimensional domain decomposition in this case. We can also rule out other possible causes of the prime number effect, such as breaking layer conditions, MPI communication overhead, and load imbalance.

==> data/clv_aa_hs_br_memdp_old.csv <==
nprocs,time_min[s]_advec_mom_loop_00,time_max[s]_advec_mom_loop_00,time_avg[s]_advec_mom_loop_00,region_calls_advec_mom_loop_00,Memory read bandwidth [MBytes/s]_advec_mom_loop_00,Memory read data volume [GBytes]_advec_mom_loop_00,Memory write bandwidth [MBytes/s]_advec_mom_loop_00,Memory write data volume [GBytes]_advec_mom_loop_00,Memory bandwidth [MBytes/s]_advec_mom_loop_00,Memory data volume [GBytes]_advec_mom_loop_00,Operational intensity_advec_mom_loop_00,time_min[s]_advec_mom_loop_01,time_max[s]_advec_mom_loop_01,time_avg[s]_advec_mom_loop_01,region_calls_advec_mom_loop_01,Memory read bandwidth [MBytes/s]_advec_mom_loop_01,Memory read data volume [GBytes]_advec_mom_loop_01,Memory write bandwidth [MBytes/s]_advec_mom_loop_01,Memory write data volume [GBytes]_advec_mom_loop_01,Memory bandwidth [MBytes/s]_advec_mom_loop_01,Memory data volume [GBytes]_advec_mom_loop_01,Operational intensity_advec_mom_loop_01,time_min[s]_advec_mom_loop_02,time_max[s]_advec_mom_loop_02,time_avg[s]_advec_mom_loop_02,region_calls_advec_mom_loop_02,Memory read bandwidth [MBytes/s]_advec_mom_loop_02,Memory read data volume [GBytes]_advec_mom_loop_02,Memory write bandwidth [MBytes/s]_advec_mom_loop_02,Memory write data volume [GBytes]_advec_mom_loop_02,Memory bandwidth [MBytes/s]_advec_mom_loop_02,Memory data volume [GBytes]_advec_mom_loop_02,Operational intensity_advec_mom_loop_02,time_min[s]_advec_mom_loop_03,time_max[s]_advec_mom_loop_03,time_avg[s]_advec_mom_loop_03,region_calls_advec_mom_loop_03,Memory read bandwidth [MBytes/s]_advec_mom_loop_03,Memory read data volume [GBytes]_advec_mom_loop_03,Memory write bandwidth [MBytes/s]_advec_mom_loop_03,Memory write data volume [GBytes]_advec_mom_loop_03,Memory bandwidth [MBytes/s]_advec_mom_loop_03,Memory data volume [GBytes]_advec_mom_loop_03,Operational intensity_advec_mom_loop_03,time_min[s]_advec_mom_loop_04,time_max[s]_advec_mom_loop_04,time_avg[s]_advec_mom_loop_04,region_calls_advec_mom_loop_04,Memory read bandwidth [MBytes/s]_advec_mom_loop_04,Memory read data volume [GBytes]_advec_mom_loop_04,Memory write bandwidth [MBytes/s]_advec_mom_loop_04,Memory write data volume [GBytes]_advec_mom_loop_04,Memory bandwidth [MBytes/s]_advec_mom_loop_04,Memory data volume [GBytes]_advec_mom_loop_04,Operational intensity_advec_mom_loop_04,time_min[s]_advec_mom_loop_05,time_max[s]_advec_mom_loop_05,time_avg[s]_advec_mom_loop_05,region_calls_advec_mom_loop_05,Memory read bandwidth [MBytes/s]_advec_mom_loop_05,Memory read data volume [GBytes]_advec_mom_loop_05,Memory write bandwidth [MBytes/s]_advec_mom_loop_05,Memory write data volume [GBytes]_advec_mom_loop_05,Memory bandwidth [MBytes/s]_advec_mom_loop_05,Memory data volume [GBytes]_advec_mom_loop_05,Operational intensity_advec_mom_loop_05,time_min[s]_advec_mom_loop_06,time_max[s]_advec_mom_loop_06,time_avg[s]_advec_mom_loop_06,region_calls_advec_mom_loop_06,Memory read bandwidth [MBytes/s]_advec_mom_loop_06,Memory read data volume [GBytes]_advec_mom_loop_06,Memory write bandwidth [MBytes/s]_advec_mom_loop_06,Memory write data volume [GBytes]_advec_mom_loop_06,Memory bandwidth [MBytes/s]_advec_mom_loop_06,Memory data volume [GBytes]_advec_mom_loop_06,Operational intensity_advec_mom_loop_06,time_min[s]_advec_mom_loop_07,time_max[s]_advec_mom_loop_07,time_avg[s]_advec_mom_loop_07,region_calls_advec_mom_loop_07,Memory read bandwidth [MBytes/s]_advec_mom_loop_07,Memory read data volume [GBytes]_advec_mom_loop_07,Memory write bandwidth [MBytes/s]_advec_mom_loop_07,Memory write data volume [GBytes]_advec_mom_loop_07,Memory bandwidth [MBytes/s]_advec_mom_loop_07,Memory data volume [GBytes]_advec_mom_loop_07,Operational intensity_advec_mom_loop_07,time_min[s]_advec_mom_loop_08,time_max[s]_advec_mom_loop_08,time_avg[s]_advec_mom_loop_08,region_calls_advec_mom_loop_08,Memory read bandwidth [MBytes/s]_advec_mom_loop_08,Memory read data volume [GBytes]_advec_mom_loop_08,Memory write bandwidth [MBytes/s]_advec_mom_loop_08,Memory write data volume [GBytes]_advec_mom_loop_08,Memory bandwidth [MBytes/s]_advec_mom_loop_08,Memory data volume [GBytes]_advec_mom_loop_08,Operational intensity_advec_mom_loop_08,time_min[s]_advec_mom_loop_09,time_max[s]_advec_mom_loop_09,time_avg[s]_advec_mom_loop_09,region_calls_advec_mom_loop_09,Memory read bandwidth [MBytes/s]_advec_mom_loop_09,Memory read data volume [GBytes]_advec_mom_loop_09,Memory write bandwidth [MBytes/s]_advec_mom_loop_09,Memory write data volume [GBytes]_advec_mom_loop_09,Memory bandwidth [MBytes/s]_advec_mom_loop_09,Memory data volume [GBytes]_advec_mom_loop_09,Operational intensity_advec_mom_loop_09,time_min[s]_advec_mom_loop_10,time_max[s]_advec_mom_loop_10,time_avg[s]_advec_mom_loop_10,region_calls_advec_mom_loop_10,Memory read bandwidth [MBytes/s]_advec_mom_loop_10,Memory read data volume [GBytes]_advec_mom_loop_10,Memory write bandwidth [MBytes/s]_advec_mom_loop_10,Memory write data volume [GBytes]_advec_mom_loop_10,Memory bandwidth [MBytes/s]_advec_mom_loop_10,Memory data volume [GBytes]_advec_mom_loop_10,Operational intensity_advec_mom_loop_10,time_min[s]_advec_mom_loop_11,time_max[s]_advec_mom_loop_11,time_avg[s]_advec_mom_loop_11,region_calls_advec_mom_loop_11,Memory read bandwidth [MBytes/s]_advec_mom_loop_11,Memory read data volume [GBytes]_advec_mom_loop_11,Memory write bandwidth [MBytes/s]_advec_mom_loop_11,Memory write data volume [GBytes]_advec_mom_loop_11,Memory bandwidth [MBytes/s]_advec_mom_loop_11,Memory data volume [GBytes]_advec_mom_loop_11,Operational intensity_advec_mom_loop_11,time_min[s]_advec_cell_loop_00,time_max[s]_advec_cell_loop_00,time_avg[s]_advec_cell_loop_00,region_calls_advec_cell_loop_00,Memory read bandwidth [MBytes/s]_advec_cell_loop_00,Memory read data volume [GBytes]_advec_cell_loop_00,Memory write bandwidth [MBytes/s]_advec_cell_loop_00,Memory write data volume [GBytes]_advec_cell_loop_00,Memory bandwidth [MBytes/s]_advec_cell_loop_00,Memory data volume [GBytes]_advec_cell_loop_00,Operational intensity_advec_cell_loop_00,time_min[s]_advec_cell_loop_01,time_max[s]_advec_cell_loop_01,time_avg[s]_advec_cell_loop_01,region_calls_advec_cell_loop_01,Memory read bandwidth [MBytes/s]_advec_cell_loop_01,Memory read data volume [GBytes]_advec_cell_loop_01,Memory write bandwidth [MBytes/s]_advec_cell_loop_01,Memory write data volume [GBytes]_advec_cell_loop_01,Memory bandwidth [MBytes/s]_advec_cell_loop_01,Memory data volume [GBytes]_advec_cell_loop_01,Operational intensity_advec_cell_loop_01,time_min[s]_advec_cell_loop_02,time_max[s]_advec_cell_loop_02,time_avg[s]_advec_cell_loop_02,region_calls_advec_cell_loop_02,Memory read bandwidth [MBytes/s]_advec_cell_loop_02,Memory read data volume [GBytes]_advec_cell_loop_02,Memory write bandwidth [MBytes/s]_advec_cell_loop_02,Memory write data volume [GBytes]_advec_cell_loop_02,Memory bandwidth [MBytes/s]_advec_cell_loop_02,Memory data volume [GBytes]_advec_cell_loop_02,Operational intensity_advec_cell_loop_02,time_min[s]_advec_cell_loop_03,time_max[s]_advec_cell_loop_03,time_avg[s]_advec_cell_loop_03,region_calls_advec_cell_loop_03,Memory read bandwidth [MBytes/s]_advec_cell_loop_03,Memory read data volume [GBytes]_advec_cell_loop_03,Memory write bandwidth [MBytes/s]_advec_cell_loop_03,Memory write data volume [GBytes]_advec_cell_loop_03,Memory bandwidth [MBytes/s]_advec_cell_loop_03,Memory data volume [GBytes]_advec_cell_loop_03,Operational intensity_advec_cell_loop_03,time_min[s]_advec_cell_loop_04,time_max[s]_advec_cell_loop_04,time_avg[s]_advec_cell_loop_04,region_calls_advec_cell_loop_04,Memory read bandwidth [MBytes/s]_advec_cell_loop_04,Memory read data volume [GBytes]_advec_cell_loop_04,Memory write bandwidth [MBytes/s]_advec_cell_loop_04,Memory write data volume [GBytes]_advec_cell_loop_04,Memory bandwidth [MBytes/s]_advec_cell_loop_04,Memory data volume [GBytes]_advec_cell_loop_04,Operational intensity_advec_cell_loop_04,time_min[s]_advec_cell_loop_05,time_max[s]_advec_cell_loop_05,time_avg[s]_advec_cell_loop_05,region_calls_advec_cell_loop_05,Memory read bandwidth [MBytes/s]_advec_cell_loop_05,Memory read data volume [GBytes]_advec_cell_loop_05,Memory write bandwidth [MBytes/s]_advec_cell_loop_05,Memory write data volume [GBytes]_advec_cell_loop_05,Memory bandwidth [MBytes/s]_advec_cell_loop_05,Memory data volume [GBytes]_advec_cell_loop_05,Operational intensity_advec_cell_loop_05,time_min[s]_advec_cell_loop_06,time_max[s]_advec_cell_loop_06,time_avg[s]_advec_cell_loop_06,region_calls_advec_cell_loop_06,Memory read bandwidth [MBytes/s]_advec_cell_loop_06,Memory read data volume [GBytes]_advec_cell_loop_06,Memory write bandwidth [MBytes/s]_advec_cell_loop_06,Memory write data volume [GBytes]_advec_cell_loop_06,Memory bandwidth [MBytes/s]_advec_cell_loop_06,Memory data volume [GBytes]_advec_cell_loop_06,Operational intensity_advec_cell_loop_06,time_min[s]_advec_cell_loop_07,time_max[s]_advec_cell_loop_07,time_avg[s]_advec_cell_loop_07,region_calls_advec_cell_loop_07,Memory read bandwidth [MBytes/s]_advec_cell_loop_07,Memory read data volume [GBytes]_advec_cell_loop_07,Memory write bandwidth [MBytes/s]_advec_cell_loop_07,Memory write data volume [GBytes]_advec_cell_loop_07,Memory bandwidth [MBytes/s]_advec_cell_loop_07,Memory data volume [GBytes]_advec_cell_loop_07,Operational intensity_advec_cell_loop_07,time_min[s]_pdv_loop_00,time_max[s]_pdv_loop_00,time_avg[s]_pdv_loop_00,region_calls_pdv_loop_00,Memory read bandwidth [MBytes/s]_pdv_loop_00,Memory read data volume [GBytes]_pdv_loop_00,Memory write bandwidth [MBytes/s]_pdv_loop_00,Memory write data volume [GBytes]_pdv_loop_00,Memory bandwidth [MBytes/s]_pdv_loop_00,Memory data volume [GBytes]_pdv_loop_00,Operational intensity_pdv_loop_00,time_min[s]_pdv_loop_01,time_max[s]_pdv_loop_01,time_avg[s]_pdv_loop_01,region_calls_pdv_loop_01,Memory read bandwidth [MBytes/s]_pdv_loop_01,Memory read data volume [GBytes]_pdv_loop_01,Memory write bandwidth [MBytes/s]_pdv_loop_01,Memory write data volume [GBytes]_pdv_loop_01,Memory bandwidth [MBytes/s]_pdv_loop_01,Memory data volume [GBytes]_pdv_loop_01,Operational intensity_pdv_loop_01
1,239.0038,239.0038,239.0038,400,15911.5005,3802.9091,6325.5826,1511.8383,22237.0831,5314.7474,0.0711,237.98,237.98,237.98,400,15972.6972,3801.1825,6347.2287,1510.5135,22319.9259,5311.6960,0.0711,209.385,209.385,209.385,400,14537.9843,3044.0358,7210.2564,1509.7195,21748.2407,4553.7554,0.0415,220.7072,220.7072,220.7072,400,13748.1203,3034.3091,6840.1650,1509.6737,20588.2854,4543.9828,0.0416,103.1003,103.1003,103.1003,400,14692.9083,1514.8433,7317.3448,754.4204,22010.2531,2269.2637,0.1665,233.5114,233.5114,233.5114,400,16539.0069,3862.0466,6485.4261,1514.4209,23024.4329,5376.4676,0.1932,475.9108,475.9108,475.9108,800,12759.9017,6072.5750,3189.4603,1517.8986,15949.3619,7590.4736,1.0951,411.2374,411.2374,411.2374,800,14717.7448,6052.4871,3679.4270,1513.1180,18397.1718,7565.6051,0.2995,105.6598,105.6598,105.6598,400,14341.9060,1515.3629,7146.7524,755.1244,21488.6584,2270.4873,0.1664,241.0088,241.0088,241.0088,400,15867.3754,3824.1771,6279.1668,1513.3345,22146.5422,5337.5116,0.1946,660.1374,660.1374,660.1374,800,9560.8402,6311.4682,2301.9611,1519.6106,11862.8014,7831.0788,0.8688,407.1453,407.1453,407.1453,800,14868.2299,6053.5299,3712.3263,1511.4562,18580.5562,7564.9861,0.2996,118.1133,118.1133,118.1133,200,16099.8853,1901.6106,6402.7479,756.2497,22502.6332,2657.8603,0.1066,127.2428,127.2428,127.2428,200,11965.0391,1522.4651,5928.9255,754.4131,17893.9646,2276.8782,0.0415,319.02,319.02,319.02,400,14389.5080,4590.5409,4748.5941,1514.8965,19138.1021,6105.4373,0.9125,252.9778,252.9778,252.9778,400,18064.8118,4569.9963,5976.0532,1511.8088,24040.8650,6081.8051,0.4192,117.838,117.838,117.838,200,16129.1918,1900.6317,6409.1486,755.2412,22538.3404,2655.8730,0.1067,118.7862,118.7862,118.7862,200,12848.3839,1526.2107,6349.0489,754.1794,19197.4328,2280.3901,0.0414,539.8561,539.8561,539.8561,400,8761.7991,4730.1107,2817.4128,1520.9975,11579.2119,6251.1082,0.8913,287.1714,287.1714,287.1714,400,16048.2243,4608.5910,5264.4246,1511.7922,21312.6488,6120.3832,0.4165,560.4201,560.4201,560.4201,400,14933.9005,8369.2580,2701.4666,1513.9562,17635.3671,9883.2142,0.5255,701.1951,701.1951,701.1951,400,14094.0383,9882.6706,2160.5394,1514.9597,16254.5778,11397.6303,0.4639
2,134.4426,134.5305,134.4865,400,28241.7308,3796.8917,11255.9519,1513.2794,39497.6826,5310.1711,0.0356,134.0581,134.1442,134.1012,400,28287.7615,3792.2036,11274.3356,1511.4160,39562.0971,5303.6196,0.0356,119.4274,119.5151,119.4712,400,25429.4653,3036.9749,12645.9469,1510.2726,38075.4122,4547.2475,0.0208,123.3865,123.4734,123.4299,400,24502.3927,3023.2645,12241.8421,1510.4781,36744.2348,4533.7425,0.0208,58.6035,58.6921,58.6478,400,25857.8812,1515.3613,12870.8935,754.2789,38728.7747,2269.6402,0.0833,128.0274,128.1128,128.0701,400,29804.1521,3815.7481,11828.8855,1514.4215,41633.0376,5330.1696,0.0975,258.3422,258.5143,258.4282,800,23517.3279,6075.5182,5870.8371,1516.6850,29388.1650,7592.2032,0.5479,218.4488,218.6213,218.5351,800,27704.4498,6052.0038,6921.5139,1511.9964,34625.9637,7564.0002,0.1499,59.7927,59.8810,59.8368,400,25310.2679,1513.3705,12618.2369,754.4791,37928.5048,2267.8496,0.0833,128.9307,129.0162,128.9735,400,29629.5905,3820.1639,11738.8037,1513.4922,41368.3942,5333.6560,0.0974,329.5608,329.7284,329.6446,800,18870.7476,6219.0587,4599.5706,1515.8382,23470.3182,7734.8968,0.4403,215.2293,215.4019,215.3156,800,28122.7440,6052.8385,7025.3043,1512.0513,35148.0482,7564.8898,0.1499,67.7227,67.7664,67.7446,200,28024.8588,1897.9188,11199.4502,758.4569,39224.3090,2656.3757,0.0534,72.2725,72.3149,72.2937,200,21063.7127,1522.3263,10443.2604,754.7601,31506.9731,2277.0865,0.0207,171.0159,171.0997,171.0578,400,26848.7075,4591.5559,8861.0513,1515.3807,35709.7587,6106.9365,0.4564,146.3679,146.4526,146.4102,400,31268.3524,4576.6831,10325.2559,1511.2860,41593.6083,6087.9691,0.2095,67.4533,67.4969,67.4751,200,28115.1687,1896.4620,11216.0547,756.5604,39331.2234,2653.0224,0.0534,66.9463,66.9888,66.9675,200,22810.6475,1527.0873,11273.6011,754.7253,34084.2486,2281.8126,0.0207,284.2679,284.3462,284.3071,400,16198.0037,4604.5725,5338.6692,1517.6123,21536.6729,6122.1848,0.4553,151.3990,151.4834,151.4412,400,30300.8916,4587.5247,9981.6747,1511.2156,40282.5664,6098.7403,0.2091,264.2146,264.2966,264.2556,400,31905.9289,8430.0122,5723.4925,1512.2303,37629.4214,9942.2425,0.2613,323.0369,323.1166,323.0768,400,31296.1638,10109.8157,4685.4159,1513.5622,35981.5797,11623.3780,0.2276
3,100.3105,100.4042,100.3722,400,37687.6843,3780.4705,15092.7102,1513.9573,52780.3945,5294.4278,0.0238,100.0035,100.0971,100.0643,400,37742.9522,3774.4273,15115.4173,1511.5946,52858.3695,5286.0220,0.0239,89.1500,89.2433,89.2115,400,33915.7167,3023.5875,16942.1584,1510.3941,50857.8751,4533.9816,0.0139,91.8176,91.9103,91.8789,400,32744.3307,3006.5072,16452.5374,1510.6332,49196.8681,4517.1403,0.0140,45.5555,45.6470,45.6161,400,33176.3643,1511.3672,16570.5789,754.8817,49746.9432,2266.2489,0.0556,96.5512,96.6433,96.6118,400,39524.2010,3816.1082,15680.2872,1513.9502,55204.4882,5330.0585,0.0650,175.4017,175.5859,175.5231,800,34726.3085,6091.0535,8651.2386,1517.4420,43377.5471,7608.4955,0.3648,152.2364,152.4217,152.3582,800,39764.1424,6053.5499,9935.2274,1512.5032,49699.3697,7566.0531,0.0999,45.5824,45.6739,45.6429,400,33074.8366,1507.6301,16566.4367,755.1378,49641.2733,2262.7679,0.0557,97.1051,97.1950,97.1649,400,39315.2652,3817.7143,15578.6455,1512.7666,54893.9107,5330.4809,0.0650,220.5735,220.7579,220.6941,800,28177.5450,6215.2197,6876.5861,1516.7927,35054.1311,7732.0124,0.2940,152.2273,152.4125,152.3497,800,39772.0840,6054.3970,9934.4355,1512.2923,49706.5195,7566.6893,0.0999,50.0536,50.1023,50.0852,200,37743.5298,1889.1984,15163.9562,759.0101,52907.4860,2648.2086,0.0357,53.0091,53.0564,53.0402,200,28726.6344,1522.7739,14236.4701,754.6629,42963.1045,2277.4368,0.0138,121.5367,121.6311,121.5981,400,37769.6084,4590.3936,12470.2716,1515.5957,50239.8800,6105.9892,0.3045,111.0998,111.1954,111.1626,400,41217.8773,4579.2979,13609.6675,1512.0313,54827.5448,6091.3293,0.1397,49.8370,49.8843,49.8681,200,37875.0932,1887.5829,15184.4252,756.7470,53059.5184,2644.3299,0.0358,49.4037,49.4497,49.4340,200,30922.5583,1527.6876,15275.0849,754.6451,46197.6432,2282.3327,0.0138,175.5854,175.6788,175.6465,400,26184.2518,4597.5723,8634.6709,1516.1221,34818.9228,6113.6945,0.3041,112.8804,112.9731,112.9412,400,40659.7528,4589.6892,13395.0785,1512.0418,54054.8313,6101.7310,0.1394,187.2233,187.3191,187.2858,400,44774.9183,8382.9080,8073.7098,1511.5866,52848.6281,9894.4945,0.1751,217.2355,217.3310,217.2975,400,45732.4580,9934.7134,6965.0054,1513.0464,52697.4634,11447.7598,0.1541
4,87.1727,87.2678,87.2428,400,42967.9213,3745.6301,17364.9300,1513.7480,60332.8513,5259.3782,0.0180,86.7520,86.8469,86.8216,400,43125.1564,3741.1923,17423.0023,1511.4798,60548.1587,5252.6720,0.0180,77.3844,77.4791,77.4543,400,38734.7065,2997.4616,19515.1405,1510.1672,58249.8470,4507.6289,0.0105,78.1399,78.2346,78.2094,400,38143.1976,2980.5060,19326.8150,1510.1956,57470.0126,4490.7016,0.0105,38.9074,38.9995,38.9756,400,38482.7437,1497.2639,19385.5848,754.2429,57868.3285,2251.5068,0.0420,85.0209,85.1140,85.0895,400,44643.7825,3795.6555,17806.9281,1513.9614,62450.7106,5309.6169,0.0489,142.0182,142.2030,142.1550,800,43012.7827,6108.5980,10682.4569,1517.1033,53695.2396,7625.7013,0.2728,126.8432,127.0290,126.9802,800,47713.5622,6052.1409,11918.9456,1511.8372,59632.5077,7563.9781,0.0749,39.5016,39.5936,39.5690,400,37857.2920,1495.4217,19110.8196,754.9070,56968.1117,2250.3287,0.0420,85.0823,85.1757,85.1509,400,44618.5238,3796.2444,17781.9314,1512.9267,62400.4552,5309.1711,0.0489,168.6407,168.8267,168.7772,800,36733.4867,6194.7609,8992.2501,1516.4593,45725.7367,7711.2202,0.2209,126.9904,127.1791,127.1288,800,47677.6494,6054.6038,11903.2049,1511.5928,59580.8543,7566.1965,0.0749,43.6632,43.7115,43.6987,200,42890.5852,1872.7385,17379.9880,758.8652,60270.5732,2631.6037,0.0269,44.5637,44.6102,44.5978,200,34177.6020,1523.0797,16931.8531,754.5457,51109.4551,2277.6254,0.0104,101.1132,101.2065,101.1813,400,45272.5985,4577.6573,14990.1373,1515.7008,60262.7359,6093.3581,0.2287,97.0200,97.1141,97.0884,400,47089.3755,4568.6136,15570.1460,1510.6163,62659.5215,6079.2299,0.1049,43.5162,43.5647,43.5517,200,42996.1568,1871.0289,17385.8653,756.5666,60382.0221,2627.5955,0.0270,42.0721,42.1185,42.1061,200,36279.9614,1526.3738,17934.1846,754.5286,54214.1459,2280.9024,0.0104,131.7764,131.8702,131.8445,400,34909.2719,4600.2182,11504.8982,1516.0741,46414.1701,6116.2922,0.2279,98.8590,98.9524,98.9275,400,46313.1399,4578.4702,15282.3376,1510.7965,61595.4774,6089.2667,0.1047,158.5756,158.6736,158.6469,400,52764.8521,8367.2181,9530.8023,1511.3527,62295.6544,9878.5708,0.1315,191.8330,191.9325,191.9045,400,52632.8170,10096.7112,7888.3884,1513.2532,60521.2054,11609.9644,0.1139
5,79.5662,79.6608,79.6402,400,46577.5156,3705.9978,19047.3542,1515.5264,65624.8697,5221.5241,0.0145,79.1374,79.2321,79.2114,400,46760.8703,3700.5351,19117.6344,1512.9205,65878.5047,5213.4556,0.0145,70.9856,71.0795,71.0593,400,41724.7976,2961.8585,21290.9213,1511.3482,63015.7189,4473.2067,0.0085,70.7771,70.8713,70.8509,400,41622.5570,2945.9218,21354.7101,1511.4234,62977.2671,4457.3452,0.0085,36.7791,36.8724,36.8527,400,39954.8421,1469.5031,20525.2113,754.8988,60480.0534,2224.4019,0.0341,78.8126,78.9054,78.8853,400,47795.1530,3766.8593,19224.9294,1515.1663,67020.0825,5282.0256,0.0394,124.1993,124.3810,124.3439,800,48987.7640,6084.2460,12226.0831,1518.4710,61213.8472,7602.7170,0.2194,114.7804,114.9647,114.9258,800,52777.0463,6057.7705,13181.7234,1513.0035,65958.7697,7570.7740,0.0600,36.2423,36.3339,36.3149,400,40649.7478,1473.2404,20844.3095,755.4457,61494.0574,2228.6861,0.0340,78.6692,78.7620,78.7420,400,47891.9029,3767.6163,19243.6743,1513.8839,67135.5773,5281.5001,0.0394,140.2319,140.4171,140.3768,800,43943.8975,6162.3362,10821.2793,1517.4886,54765.1769,7679.8248,0.1780,114.7122,114.8961,114.8570,800,52823.7504,6059.5286,13188.9551,1512.9341,66012.7055,7572.4627,0.0600,39.9363,39.9842,39.9738,200,46391.3184,1852.6971,19043.8091,760.5391,65435.1274,2613.2362,0.0218,40.0297,40.0761,40.0660,200,38048.4466,1523.0687,18858.5739,754.9034,56907.0205,2277.9721,0.0083,93.6302,93.7237,93.7029,400,48799.9639,4569.1509,16207.2088,1517.4844,65007.1727,6086.6352,0.1835,90.6756,90.7689,90.7488,400,50287.1802,4559.8192,16670.0946,1511.5705,66957.2748,6071.3897,0.0842,39.7964,39.8446,39.8341,200,46504.3527,1850.7077,19047.0734,758.0057,65551.4261,2608.7134,0.0218,38.3261,38.3726,38.3625,200,39772.7596,1524.3368,19698.8066,754.9794,59471.5663,2279.3162,0.0083,106.6413,106.7351,106.7141,400,42983.2453,4583.7892,14219.2600,1516.3604,57202.5053,6100.1495,0.1831,90.1992,90.2926,90.2721,400,50623.0443,4566.1571,16767.4863,1512.4135,67390.5306,6078.5706,0.0841,141.3918,141.4899,141.4674,400,58818.9795,8316.5214,10690.8969,1511.6052,69509.8765,9828.1266,0.1059,162.0165,162.1153,162.0913,400,60809.1328,9852.0829,9344.8473,1514.0195,70153.9802,11366.1023,0.0932
6,75.0884,75.1837,75.1666,400,48707.8796,3657.3977,20184.2034,1515.5999,68892.0829,5172.9977,0.0122,74.5494,74.6448,74.6273,400,49080.8083,3658.9453,20287.4542,1512.4177,69368.2624,5171.3630,0.0122,66.5595,66.6551,66.6371,400,43956.4874,2925.7218,22703.8083,1511.1541,66660.2957,4436.8759,0.0071,66.7715,66.8660,66.8484,400,43544.1494,2907.5099,22631.3258,1511.1285,66175.4752,4418.6384,0.0071,33.6725,33.7642,33.7483,400,42695.2127,1437.6541,22415.3590,754.7810,65110.5717,2192.4351,0.0287,74.7293,74.8226,74.8056,400,49942.7663,3732.1905,20265.9614,1514.4621,70208.7278,5246.6526,0.0330,115.4486,115.6347,115.6006,800,52283.7265,6036.0830,13141.2052,1517.1337,65424.9317,7553.2168,0.1836,107.7184,107.9037,107.8700,800,56213.9906,6055.2811,14031.5002,1511.4507,70245.4907,7566.7319,0.0499,34.2129,34.3047,34.2888,400,42244.2042,1445.2959,22071.1753,755.1185,64315.3795,2200.4144,0.0286,74.5609,74.6544,74.6370,400,50083.1558,3734.2427,20303.7629,1513.8658,70386.9187,5248.1085,0.0330,123.9038,124.0894,124.0562,800,49306.6666,6109.2834,12234.7903,1515.9370,61541.4569,7625.2204,0.1489,107.6741,107.8590,107.8263,800,56254.2592,6057.1267,14036.8640,1511.4067,70291.1232,7568.5334,0.0499,37.6764,37.7246,37.7158,200,48621.4314,1831.8820,20162.2040,759.6399,68783.6354,2591.5218,0.0182,38.1158,38.1633,38.1540,200,39906.4211,1521.0668,19799.9042,754.6900,59706.3253,2275.7567,0.0069,86.5725,86.6660,86.6485,400,52628.9556,4556.2182,17518.6625,1516.6337,70147.6181,6072.8519,0.1530,85.5070,85.6007,85.5832,400,53228.5472,4551.4139,17673.2341,1511.1854,70901.7813,6062.5993,0.0701,37.5466,37.5948,37.5860,200,48743.7833,1830.1614,20162.0358,757.0151,68905.8191,2587.1765,0.0183,36.0223,36.0692,36.0604,200,42202.9709,1520.2489,20949.2802,754.6417,63152.2511,2274.8906,0.0069,94.3671,94.4607,94.4427,400,48508.7827,4577.6356,16067.6043,1516.2540,64576.3870,6093.8896,0.1525,86.3348,86.4291,86.4113,400,52794.0217,4557.9597,17505.5055,1511.3338,70299.5272,6069.2935,0.0700,135.0814,135.1797,135.1607,400,61536.5823,8312.4477,11187.9824,1511.2883,72724.5647,9823.7360,0.0882,160.0298,160.1289,160.1089,400,62870.6781,10061.1820,9455.8832,1513.2231,72326.5613,11574.4051,0.0762
7,71.5842,71.6780,71.6644,400,50330.1613,3602.8468,21194.9530,1517.2248,71525.1143,5120.0717,0.0106,71.0072,71.1016,71.0876,400,50765.6847,3604.7301,21323.0459,1514.0902,72088.7306,5118.8204,0.0106,62.5412,62.6348,62.6212,400,45875.0682,2869.0795,24182.6144,1512.4085,70057.6826,4381.4880,0.0062,63.4732,63.5670,63.5531,400,45178.5821,2867.6287,23827.9870,1512.4383,69006.5691,4380.0671,0.0062,32.1880,32.2802,32.2664,400,43537.5247,1401.3837,23478.5919,755.7277,67016.1166,2157.1114,0.0251,72.0359,72.1276,72.1143,400,51232.8668,3690.6062,21048.5388,1516.2506,72281.4057,5206.8568,0.0285,111.3352,111.5181,111.4916,800,53996.4103,6011.7011,13652.0378,1519.9524,67648.4480,7531.6535,0.1583,103.3388,103.5242,103.4962,800,58666.3196,6062.5071,14647.9007,1513.6965,73314.2203,7576.2036,0.0428,32.6163,32.7096,32.6949,400,43306.0601,1412.4813,23176.7339,755.9381,66482.7940,2168.4194,0.0249,72.2361,72.3289,72.3147,400,51090.8586,3690.6028,20972.0562,1514.9389,72062.9148,5205.5418,0.0285,116.0771,116.2622,116.2336,800,52118.7418,6049.7924,13083.4728,1518.6916,65202.2146,7568.4840,0.1292,103.3247,103.5086,103.4819,800,58679.3037,6063.0215,14649.4555,1513.6506,73328.7592,7576.6720,0.0428,35.6749,35.7226,35.7157,200,50551.9989,1803.4390,21343.1678,761.4160,71895.1667,2564.8550,0.0158,35.5641,35.6099,35.6032,200,42720.4822,1519.3164,21235.0626,755.2063,63955.5449,2274.5227,0.0060,85.5742,85.6658,85.6525,400,53270.8974,4558.6150,17751.8696,1519.1022,71022.7670,6077.7172,0.1312,83.8471,83.9391,83.9257,400,54301.6250,4553.0365,18046.9086,1513.1818,72348.5336,6066.2183,0.0602,35.6309,35.6786,35.6714,200,50586.6444,1802.4487,21296.3877,758.8099,71883.0321,2561.2586,0.0158,34.4285,34.4745,34.4678,200,43980.1426,1514.1721,21938.6196,755.3146,65918.7622,2269.4867,0.0060,88.2251,88.3164,88.3031,400,51702.3124,4561.4443,17197.5318,1517.2548,68899.8441,6078.6991,0.1313,83.5073,83.5993,83.5857,400,54533.5018,4553.9433,18122.3521,1513.3480,72655.8539,6067.2913,0.0602,130.7109,130.8060,130.7921,400,63284.6672,8271.9958,11570.2415,1512.3567,74854.9087,9784.3525,0.0760,150.3132,150.4094,150.3953,400,65407.7032,9831.6412,10079.2898,1515.0503,75486.9930,11346.6915,0.0668
8,68.7439,68.8384,68.8259,400,51620.1897,3548.5752,22047.1013,1515.6046,73667.2911,5064.1798,0.0093,68.4912,68.5861,68.5735,400,52062.9823,3565.8577,22087.2127,1512.7804,74150.1950,5078.6381,0.0093,60.7004,60.7943,60.7820,400,46731.9934,2836.6526,24898.5316,1511.3518,71630.5250,4348.0044,0.0054,60.5857,60.6800,60.6676,400,46525.5184,2818.7811,24946.5297,1511.4030,71472.0481,4330.1841,0.0055,30.5952,30.6882,30.6759,400,44806.8977,1370.8764,24676.1251,754.9712,69483.0228,2125.8477,0.0222,71.3401,71.4327,71.4203,400,51302.4305,3659.9205,21226.2557,1514.2832,72528.6862,5174.2037,0.0251,106.6029,106.7871,106.7629,800,55449.3196,5911.0583,14234.2375,1517.4110,69683.5570,7428.4693,0.1400,101.4070,101.5928,101.5678,800,59687.8880,6052.7697,14906.8745,1511.6614,74594.7625,7564.4311,0.0375,30.9165,31.0093,30.9971,400,44880.3115,1387.5399,24434.7796,755.4366,69315.0911,2142.9765,0.0221,71.1761,71.2685,71.2563,400,51471.9421,3663.5695,21274.8527,1514.2600,72746.7948,5177.8295,0.0251,110.4585,110.6425,110.6187,800,54224.8715,5989.5980,13728.1468,1516.3905,67953.0182,7505.9885,0.1135,101.6018,101.7867,101.7625,800,59587.3867,6054.1857,14878.2470,1511.6567,74465.6337,7565.8424,0.0375,34.2064,34.2541,34.2479,200,52180.1755,1784.8965,22224.6337,760.2249,74404.8092,2545.1214,0.0139,33.9672,34.0128,34.0067,200,44603.5313,1515.0571,22212.8809,754.5094,66816.4122,2269.5664,0.0052,82.0860,82.1774,82.1654,400,55331.8210,4541.9695,18468.6145,1516.0152,73800.4354,6057.9848,0.1150,81.1851,81.2779,81.2652,400,55962.7716,4543.3410,18615.6993,1511.3167,74578.4709,6054.6576,0.0527,34.1244,34.1722,34.1660,200,52276.2433,1783.8954,22194.9009,757.3877,74471.1442,2541.2831,0.0140,32.6978,32.7433,32.7372,200,46214.5603,1511.1135,23072.9838,754.4353,69287.5441,2265.5489,0.0052,86.6795,86.7706,86.7586,400,52658.5462,4564.4149,17493.6043,1516.3364,70152.1505,6080.7512,0.1146,81.4767,81.5688,81.5567,400,55843.6446,4549.9531,18547.9540,1511.2252,74391.5986,6061.1782,0.0526,129.7924,129.8871,129.8748,400,63602.3193,8255.0977,11638.8469,1510.6339,75241.1661,9765.7315,0.0665,153.4081,153.5052,153.4907,400,65462.9731,10042.5503,9868.1834,1513.8593,75331.1565,11556.4096,0.0572
9,66.7292,66.8243,66.8124,400,52348.5574,3493.1763,22714.4541,1515.7169,75063.0115,5008.8932,0.0084,66.6590,66.7533,66.7418,400,52763.5659,3517.1681,22695.0703,1512.8314,75458.6362,5029.9995,0.0084,58.6075,58.7020,58.6911,400,47658.4158,2793.1406,25784.2314,1511.1493,73442.6473,4304.2900,0.0049,58.6870,58.7809,58.7701,400,47283.1710,2774.9070,25751.9542,1511.3047,73035.1253,4286.2117,0.0049,29.1956,29.2873,29.2767,400,45781.8327,1336.6299,25849.9599,754.7061,71631.7926,2091.3360,0.0201,68.7194,68.8115,68.8008,400,52711.8967,3622.3289,22037.2122,1514.3836,74749.1089,5136.7124,0.0225,104.1286,104.3119,104.2906,800,56247.2298,5856.9453,14578.2923,1518.0172,70825.5220,7374.9625,0.1255,98.4188,98.6032,98.5811,800,61518.6861,6054.5928,15362.6262,1511.9706,76881.3123,7566.5634,0.0333,29.6627,29.7546,29.7439,400,45826.1035,1359.3273,25460.6542,755.2325,71286.7577,2114.5598,0.0199,68.6309,68.7232,68.7126,400,52806.2420,3624.1378,22052.6342,1513.4913,74858.8763,5137.6291,0.0225,107.5475,107.7314,107.7097,800,55223.0424,5939.1002,14105.3498,1516.9951,69328.3922,7456.0953,0.1016,98.4278,98.6112,98.5898,800,61519.6480,6055.2436,15361.7585,1512.0241,76881.4065,7567.2677,0.0333,33.3151,33.3654,33.3584,200,52827.6848,1759.9596,22833.9363,760.7149,75661.6211,2520.6745,0.0125,33.1287,33.1743,33.1690,200,45650.8388,1512.3543,22779.8801,754.6685,68430.7190,2267.0228,0.0046,81.2738,81.3655,81.3548,400,55856.0472,4539.6326,18657.1890,1516.3405,74513.2362,6055.9731,0.1023,78.8283,78.9202,78.9096,400,57644.3838,4544.0099,19175.1996,1511.5488,76819.5834,6055.5587,0.0468,33.2268,33.2758,33.2701,200,52943.1620,1759.1303,22807.5163,757.8201,75750.6783,2516.9504,0.0125,31.9326,31.9785,31.9732,200,47215.9276,1507.7254,23633.9800,754.6935,70849.9076,2262.4189,0.0046,85.4784,85.5699,85.5592,400,53273.9494,4553.7709,17728.5423,1515.4071,71002.4917,6069.1780,0.1021,79.1693,79.2614,79.2506,400,57437.2465,4547.2637,19095.9246,1511.8100,76533.1711,6059.0738,0.0468,126.0335,126.1319,126.1205,400,64964.2447,8187.6711,11987.1546,1510.7830,76951.3992,9698.4542,0.0596,146.3509,146.4495,146.4379,400,67012.9712,9807.4086,10340.3866,1513.3249,77353.3578,11320.7335,0.0520
10,65.8143,65.9098,65.8986,400,52054.7257,3425.9459,23041.7036,1516.4738,75096.4293,4942.4197,0.0077,65.9364,66.0317,66.0207,400,52480.4462,3460.3706,22955.0304,1513.5716,75435.4765,4973.9422,0.0076,57.7143,57.8091,57.7978,400,47534.5275,2743.4220,26195.4282,1511.8508,73729.9558,4255.2728,0.0044,57.7697,57.8641,57.8532,400,47220.2085,2727.8977,26170.9044,1511.8856,73391.1129,4239.7833,0.0045,28.8731,28.9642,28.9543,400,45263.4364,1306.8975,26130.8278,754.4791,71394.2642,2061.3766,0.0183,67.0780,67.1704,67.1594,400,53330.0258,3577.2715,22576.1648,1514.3640,75906.1906,5091.6355,0.0204,101.3679,101.5507,101.5306,800,57170.4560,5795.2491,14970.5566,1517.5339,72141.0126,7312.7829,0.1138,97.0160,97.1996,97.1792,800,62389.3752,6052.7695,15582.6849,1511.7702,77972.0601,7564.5397,0.0300,29.0822,29.1732,29.1634,400,45860.1083,1333.7124,25973.8371,755.3761,71833.9454,2089.0884,0.0181,67.0245,67.1167,67.1060,400,53437.4520,3581.6169,22587.6971,1513.9284,76025.1491,5095.5453,0.0204,104.1053,104.2882,104.2671,800,56348.3741,5866.1644,14567.9996,1516.6060,70916.3737,7382.7704,0.0923,97.0449,97.2292,97.2069,800,62379.0506,6053.5669,15579.4909,1511.9097,77958.5415,7565.4765,0.0300,32.6881,32.7368,32.7312,200,52940.0914,1730.5115,23273.8633,760.7786,76213.9547,2491.2901,0.0114,32.2988,32.3447,32.3394,200,46729.5411,1509.3100,23361.7327,754.5569,70091.2738,2263.8668,0.0042,81.0149,81.1083,81.0971,400,55922.6044,4530.5620,18716.3298,1516.3008,74638.9342,6046.8628,0.0922,79.3681,79.4630,79.4505,400,57221.5926,4541.5702,19039.4452,1511.1250,76261.0377,6052.6952,0.0421,32.6170,32.6666,32.6606,200,53042.0702,1730.0753,23234.3870,757.8369,76276.4573,2487.9123,0.0114,31.2538,31.3002,31.2946,200,48114.3375,1503.7549,24146.8002,754.6788,72261.1377,2258.4337,0.0042,85.1937,85.2865,85.2751,400,53490.3804,4557.0429,17796.1006,1516.1155,71286.4810,6073.1584,0.0918,79.4378,79.5310,79.5201,400,57250.5121,4547.8576,19025.3219,1511.3307,76275.8339,6059.1883,0.0421,126.1089,126.2085,126.1958,400,64580.3687,8144.1593,11978.9862,1510.6568,76559.3549,9654.8160,0.0538,149.7546,149.8550,149.8419,400,66634.0641,9978.7576,10106.0668,1513.4300,76740.1309,11492.1876,0.0460
11,64.4935,64.5910,64.5809,400,52056.5286,3357.3056,23559.3328,1519.4229,75615.8614,4876.7285,0.0071,64.5985,64.6959,64.6858,400,52374.0300,3383.2859,23472.4400,1516.2854,75846.4701,4899.5712,0.0071,56.3470,56.4435,56.4333,400,47348.2283,2667.9320,26880.8532,1514.6562,74229.0815,4182.5883,0.0041,56.6781,56.7743,56.7644,400,47184.7013,2674.3402,26725.9948,1514.7791,73910.6962,4189.1193,0.0041,26.8102,26.9038,26.8945,400,44709.3197,1198.6680,28222.0604,756.6405,72931.3801,1955.3085,0.0177,66.5101,66.6048,66.5949,400,53133.5679,3533.9184,22829.3309,1518.3809,75962.8989,5052.2992,0.0188,99.1925,99.3796,99.3606,800,58936.9513,5846.1053,15347.9759,1522.4046,74284.9272,7368.5099,0.1035,97.0027,97.1919,97.1717,800,62574.8113,6069.9269,15621.8622,1515.3631,78196.6735,7585.2900,0.0273,27.7575,27.8505,27.8414,400,44884.1807,1245.8713,27264.1326,756.7833,72148.3132,2002.6546,0.0172,66.5292,66.6236,66.6128,400,53200.2647,3539.3705,22804.6857,1517.1773,76004.9505,5056.5478,0.0188,101.0760,101.2624,101.2434,800,58253.3617,5888.0168,15047.0006,1520.8906,73300.3622,7408.9074,0.0844,96.9696,97.1569,97.1380,800,62598.6502,6070.1642,15627.7768,1515.4188,78226.4270,7585.5830,0.0273,32.3396,32.3914,32.3854,200,52353.4757,1693.0920,23593.2587,762.9973,75946.7344,2456.0893,0.0106,32.1526,32.1993,32.1945,200,46961.8814,1509.9475,23518.1812,756.1711,70480.0625,2266.1187,0.0038,79.5720,79.6660,79.6562,400,57152.8916,4547.7693,19108.7326,1520.5199,76261.6243,6068.2892,0.0840,78.4695,78.5642,78.5542,400,58050.6683,4555.2046,19304.4381,1514.8088,77355.1064,6070.0134,0.0384,32.2829,32.3337,32.3284,200,52459.9352,1693.5578,23545.0900,760.1033,76005.0252,2453.6611,0.0106,31.2801,31.3270,31.3221,200,48052.5790,1503.0909,24173.3208,756.1446,72225.8998,2259.2355,0.0038,80.6540,80.7479,80.7381,400,56553.5488,4561.2727,18828.2247,1518.5726,75381.7734,6079.8453,0.0837,78.4634,78.5579,78.5479,400,58065.7620,4556.0383,19306.8952,1514.8850,77372.6572,6070.9233,0.0384,124.0357,124.1366,124.1253,400,64978.3802,8059.6389,12206.2012,1514.0047,77184.5814,9573.6436,0.0496,145.0745,145.1759,145.1643,400,66796.3403,9690.4457,10453.7952,1516.5791,77250.1355,11207.0248,0.0431
12,64.1677,64.2666,64.2569,400,53442.0385,3429.2538,23635.8601,1516.6593,77077.8986,4945.9130,0.0064,62.1577,62.2569,62.2472,400,53119.7260,3301.8000,24349.9233,1513.5352,77469.6493,4815.3352,0.0066,54.1398,54.2373,54.2278,400,48249.7533,2612.2301,27926.5968,1511.9392,76176.3501,4124.1693,0.0038,56.7439,56.8413,56.8319,400,49363.1064,2801.0571,26645.0658,1511.9460,76008.1722,4313.0032,0.0037,26.5980,26.6916,26.6830,400,46256.7891,1230.3399,28378.6789,754.8172,74635.4680,1985.1572,0.0159,64.7337,64.8293,64.8198,400,53555.6323,3466.8521,23399.0935,1514.7090,76954.7258,4981.5611,0.0174,96.8222,97.0110,96.9930,800,58617.8707,5675.5130,15683.8844,1518.5487,74301.7551,7194.0616,0.0965,96.2997,96.4896,96.4711,800,62888.2713,6056.1204,15697.6714,1511.6807,78585.9427,7567.8011,0.0250,27.8245,27.9176,27.9093,400,45655.1784,1270.3330,27154.6868,755.5659,72809.8653,2025.8988,0.0156,64.6816,64.7788,64.7685,400,53705.6372,3473.7687,23408.5280,1514.1020,77114.1652,4987.8707,0.0174,98.7316,98.9203,98.9019,800,58129.3325,5739.2014,15370.5584,1517.5597,73499.8909,7256.7611,0.0783,96.2980,96.4872,96.4693,800,62897.3011,6056.8849,15699.7955,1511.8591,78597.0966,7568.7440,0.0250,31.2243,31.2749,31.2700,200,52975.2579,1654.1138,24379.2979,761.2258,77354.5558,2415.3395,0.0098,31.3335,31.3802,31.3756,200,48032.1630,1505.0148,24086.4839,754.7134,72118.6469,2259.7282,0.0035,79.3466,79.4422,79.4324,400,56944.9117,4518.3851,19114.7113,1516.6874,76059.6230,6035.0725,0.0770,78.6108,78.7069,78.6970,400,57813.9841,4544.8024,19229.6642,1511.6589,77043.6483,6056.4613,0.0351,31.1965,31.2468,31.2421,200,53086.8189,1656.1235,24303.8279,758.1946,77390.6468,2414.3181,0.0098,30.2665,30.3137,30.3090,200,49528.8447,1499.0663,24936.9338,754.7545,74465.7785,2253.8207,0.0035,82.2878,82.3836,82.3735,400,55238.3982,4545.4463,18420.9348,1515.8182,73659.3329,6061.2645,0.0767,78.9250,79.0209,79.0111,400,57621.3882,4547.7681,19156.2821,1511.9096,76777.6703,6059.6776,0.0351,123.6037,123.7052,123.6941,400,64506.4042,7973.2302,12222.1749,1510.7060,76728.5791,9483.9363,0.0457,145.2528,145.3560,145.3443,400,66551.9239,9666.8533,10419.4381,1513.4526,76971.3620,11180.3059,0.0395
13,60.2885,60.3854,60.3774,400,51836.9914,3125.1724,25222.3576,1520.6171,77059.3489,4645.7895,0.0063,60.9185,61.0151,61.0067,400,52195.7627,3179.6871,24911.7914,1517.5887,77107.5541,4697.2758,0.0062,52.4935,52.5891,52.5813,400,47235.2486,2479.5435,28877.3515,1515.8732,76112.6001,3995.4168,0.0037,52.7799,52.8759,52.8675,400,47344.4135,2498.8358,28721.1336,1515.9000,76065.5471,4014.7358,0.0036,25.4010,25.4934,25.4856,400,44166.7173,1121.8783,29806.0843,757.1040,73972.8016,1878.9824,0.0156,64.2681,64.3618,64.3539,400,52939.1895,3402.2985,23639.0310,1519.2344,76578.2204,4921.5329,0.0164,97.8282,98.0144,97.9978,800,60596.9610,5928.0947,15571.1406,1523.2974,76168.1016,7451.3921,0.0860,96.6246,96.8110,96.7955,800,62848.4566,6072.7070,15693.0256,1516.3323,78541.4822,7589.0393,0.0231,26.5458,26.6395,26.6311,400,44334.7489,1176.9027,28536.0837,757.5140,72870.8326,1934.4167,0.0151,64.3260,64.4198,64.4113,400,53076.1764,3414.1776,23597.3854,1517.9252,76673.5618,4932.1028,0.0163,98.7256,98.9099,98.8945,800,60183.7973,5941.6821,15416.5805,1522.0113,75600.3778,7463.6934,0.0706,96.5943,96.7799,96.7648,800,62870.0752,6072.8915,15696.5237,1516.1949,78566.5989,7589.0864,0.0231,30.6168,30.6670,30.6628,200,51950.1472,1590.5457,24956.4973,764.0873,76906.6444,2354.6330,0.0093,31.0953,31.1410,31.1373,200,48438.1345,1506.1964,24328.3924,756.4977,72766.5270,2262.6941,0.0032,79.2530,79.3464,79.3381,400,57508.0999,4557.6912,19203.4367,1521.9305,76711.5366,6079.6217,0.0706,78.4781,78.5716,78.5638,400,58063.4722,4556.7092,19308.0708,1515.2601,77371.5430,6071.9694,0.0325,30.5800,30.6302,30.6261,200,52053.7234,1591.8029,24884.3298,760.9628,76938.0532,2352.7657,0.0093,30.1744,30.2203,30.2165,200,49731.4641,1500.6181,25076.3156,756.6633,74807.7797,2257.2814,0.0032,80.7768,80.8702,80.8619,400,56485.4848,4562.7178,18809.7444,1519.3913,75295.2292,6082.1092,0.0706,78.4154,78.5101,78.5012,400,58124.8162,4557.8830,19327.2633,1515.5559,77452.0795,6073.4389,0.0324,127.3894,127.4904,127.4822,400,65008.6425,8281.4120,11887.1562,1514.2977,76895.7988,9795.7097,0.0408,146.9892,147.0895,147.0810,400,66826.2115,9822.7314,10321.8853,1517.2057,77148.0967,11339.9370,0.0359
14,58.7203,58.8222,58.8113,400,50168.2785,2945.8964,25853.3749,1518.1179,76021.6533,4464.0143,0.0061,60.0493,60.1518,60.1406,400,50857.6511,3053.9679,25228.9729,1514.9829,76086.6241,4568.9508,0.0059,51.4285,51.5285,51.5182,400,45225.2133,2325.8635,29423.6664,1513.2141,74648.8797,3839.0777,0.0035,51.2036,51.3034,51.2930,400,45069.6313,2307.7256,29550.5010,1513.0908,74620.1323,3820.8164,0.0035,25.1675,25.2623,25.2537,400,45384.7083,1142.2196,29989.2128,754.7535,75373.9211,1896.9732,0.0142,62.9189,63.0179,63.0063,400,52344.2501,3293.4447,24069.7008,1514.4401,76413.9508,4807.8848,0.0155,93.4049,93.5978,93.5771,800,58236.3587,5439.5601,16257.2678,1518.5081,74493.6265,6958.0682,0.0855,96.8983,97.0929,97.0719,800,62474.9511,6053.7184,15591.4361,1510.7841,78066.3872,7564.5025,0.0214,26.2118,26.3059,26.2970,400,45005.3240,1179.6728,28844.6356,756.0713,73849.9596,1935.7441,0.0140,62.9735,63.0728,63.0613,400,52412.5979,3300.6063,24048.2240,1514.4016,76460.8219,4815.0079,0.0154,94.8929,95.0863,95.0658,800,58445.0933,5546.0273,15995.8726,1517.8955,74440.9659,7063.9229,0.0690,96.5314,96.7253,96.7050,800,62716.8438,6054.1472,15650.8530,1510.7994,78367.6967,7564.9466,0.0214,29.7656,29.8190,29.8133,200,51389.0593,1529.6282,25605.8597,762.1748,76994.9190,2291.8030,0.0089,30.6334,30.6821,30.6764,200,48978.1731,1500.3694,24641.2827,754.8470,73619.4558,2255.2164,0.0030,78.4338,78.5332,78.5207,400,57141.4606,4481.8236,19331.9225,1516.2767,76473.3830,5998.1003,0.0664,78.0165,78.1160,78.1036,400,58213.5985,4541.6235,19369.1254,1511.1121,77582.7238,6052.7357,0.0301,29.7673,29.8207,29.8151,200,51506.6698,1533.2150,25497.7195,758.9985,77004.3893,2292.2135,0.0089,29.7764,29.8249,29.8191,200,50167.4620,1493.8054,25358.4658,755.0833,75525.9278,2248.8887,0.0030,81.1054,81.2053,81.1925,400,56013.8465,4543.0271,18695.3717,1516.2962,74709.2182,6059.3233,0.0658,77.7820,77.8812,77.8691,400,58481.5807,4548.8131,19433.5021,1511.5763,77915.0828,6060.3894,0.0301,120.6084,120.7181,120.7028,400,64884.4183,7825.6059,12521.9078,1510.2473,77406.3261,9335.8531,0.0398,144.8637,144.9768,144.9596,400,66968.8771,9701.3593,10452.7740,1514.2275,77421.6511,11215.5868,0.0337
15,55.9988,56.1066,56.0917,400,50170.3654,2809.4782,27118.6101,1518.6085,77288.9755,4328.0868,0.0058,58.1903,58.2976,58.2827,400,51155.6955,2976.7653,26045.6377,1515.6035,77201.3332,4492.3687,0.0056,47.3292,47.4345,47.4214,400,44002.3519,2082.5957,31982.4190,1513.7020,75984.7710,3596.2977,0.0035,46.8325,46.9374,46.9244,400,43095.3951,2018.2655,32322.8196,1513.7588,75418.2147,3532.0243,0.0036,24.0975,24.1935,24.1840,400,45208.3124,1089.4091,31299.4419,754.2396,76507.7543,1843.6487,0.0137,61.6064,61.7114,61.6958,400,51812.8154,3192.0005,24584.4740,1514.5607,76397.2894,4706.5612,0.0147,88.6078,88.8088,88.7835,800,60070.2052,5322.6863,17129.3724,1517.7953,77199.5776,6840.4816,0.0812,97.3838,97.5883,97.5617,800,62190.4696,6056.3436,15517.7016,1511.1726,77708.1711,7567.5162,0.0200,25.1049,25.2032,25.1933,400,44698.4968,1122.1526,30078.7046,755.1238,74777.2014,1877.2764,0.0134,61.6220,61.7253,61.7100,400,51969.6986,3202.4778,24571.7728,1514.1623,76541.4714,4716.6401,0.0147,92.1327,92.3332,92.3077,800,59166.3866,5451.1566,16468.9912,1517.3320,75635.3778,6968.4885,0.0653,97.1720,97.3757,97.3490,800,62330.7136,6056.8032,15556.9829,1511.7039,77887.6965,7568.5071,0.0200,29.1792,29.2355,29.2278,200,50741.9157,1480.6070,26135.7904,762.6207,76877.7060,2243.2277,0.0084,30.3523,30.4028,30.3954,200,49379.2876,1498.7740,24864.7614,754.7022,74244.0490,2253.4762,0.0028,77.1233,77.2319,77.2141,400,57865.8490,4462.8075,19662.5135,1516.4387,77528.3624,5979.2463,0.0622,77.4922,77.5975,77.5799,400,58628.3323,4543.2367,19503.7512,1511.3880,78132.0836,6054.6247,0.0281,29.1766,29.2321,29.2244,200,50863.0659,1484.0113,26032.0350,759.5263,76895.1009,2243.5376,0.0084,29.8307,29.8817,29.8743,200,50003.3697,1491.6365,25304.8272,754.8612,75308.1969,2246.4977,0.0028,78.7070,78.8124,78.7947,400,57530.3558,4528.0406,19255.9259,1515.5758,76786.2817,6043.6163,0.0616,77.7993,77.9077,77.8894,400,58436.4517,4546.3156,19432.7865,1511.8574,77869.2382,6058.1730,0.0281,118.2974,118.4194,118.3951,400,65156.3007,7707.8210,12766.4093,1510.2330,77922.7100,9218.0540,0.0376,139.6923,139.8179,139.7900,400,67188.4952,9385.7154,10832.8766,1513.2695,78021.3718,10898.9849,0.0324
16,55.7990,55.8987,55.8905,400,49529.1993,2763.6798,27227.5315,1519.2690,76756.7308,4282.9488,0.0055,58.2584,58.3583,58.3500,400,50638.1033,2950.0944,26023.8063,1516.1051,76661.9096,4466.1994,0.0053,46.6314,46.7304,46.7223,400,42887.4807,1999.9050,32480.5784,1514.6161,75368.0590,3514.5211,0.0034,45.8490,45.9476,45.9397,400,42316.8953,1940.1890,33033.6805,1514.5625,75350.5759,3454.7516,0.0034,23.3962,23.4880,23.4816,400,43151.1833,1009.5759,32235.5543,754.1911,75386.7376,1763.7670,0.0134,60.4941,60.5879,60.5799,400,51420.8626,3110.6593,25048.7413,1515.3013,76469.6039,4625.9606,0.0141,86.8773,87.0635,87.0490,800,60164.3144,5226.9114,17471.7240,1517.8957,77636.0384,6744.8071,0.0772,96.9807,97.1698,97.1537,800,62497.6401,6061.0636,15590.5881,1511.9858,78088.2282,7573.0495,0.0187,24.1187,24.2106,24.2041,400,43409.3683,1046.9788,31298.3883,754.8774,74707.7566,1801.8562,0.0131,60.5558,60.6506,60.6422,400,51506.9459,3119.0433,25012.5305,1514.6533,76519.4764,4633.6966,0.0140,88.0565,88.2421,88.2266,800,60367.2969,5315.7305,17223.7946,1516.6664,77591.0915,6832.3968,0.0625,96.7020,96.8893,96.8740,800,62672.2053,6060.5301,15637.9805,1512.2246,78310.1858,7572.7547,0.0187,29.0025,29.0556,29.0508,200,50430.5646,1462.6114,26313.8865,763.1680,76744.4511,2225.7794,0.0080,30.1250,30.1720,30.1680,200,49724.1453,1497.9394,25055.2984,754.7906,74779.4437,2252.7300,0.0026,77.0705,77.1646,77.1562,400,57743.5071,4450.3192,19684.5833,1517.1001,77428.0905,5967.4193,0.0585,78.2276,78.3226,78.3140,400,58110.4339,4545.8398,19325.5752,1511.7934,77436.0091,6057.6331,0.0263,29.0133,29.0667,29.0620,200,50541.8625,1466.3857,26197.6727,760.0807,76739.5352,2226.4664,0.0080,29.7749,29.8214,29.8174,200,50061.0429,1490.5600,25358.7607,755.0533,75419.8036,2245.6133,0.0026,78.8589,78.9534,78.9447,400,57622.2325,4544.0282,19218.4377,1515.5456,76840.6702,6059.5738,0.0576,78.2862,78.3804,78.3717,400,58091.0765,4547.7273,19319.7213,1512.4668,77410.7978,6060.1941,0.0263,118.3533,118.4571,118.4464,400,64532.6118,7637.6476,12765.9263,1510.8895,77298.5381,9148.5371,0.0355,138.9693,139.0751,139.0634,400,66543.2088,9247.4631,10895.2437,1514.1044,77438.4525,10761.5675,0.0308
17,55.4490,55.5495,55.5414,400,48928.7856,2713.0542,27496.6492,1524.6628,76425.4349,4237.7170,0.0053,57.6445,57.7446,57.7366,400,50094.0926,2887.6509,26395.9322,1521.5814,76490.0247,4409.2323,0.0051,46.4652,46.5656,46.5573,400,42541.1456,1976.6811,32713.5357,1520.0397,75254.6814,3496.7208,0.0032,46.3351,46.4349,46.4272,400,42404.1676,1964.8030,32810.2208,1520.2662,75214.3884,3485.0692,0.0032,22.2813,22.3746,22.3677,400,40179.7028,895.2552,33983.3230,757.1919,74163.0258,1652.4471,0.0136,60.5261,60.6210,60.6134,400,50977.1404,3085.4495,25144.2093,1521.8819,76121.3498,4607.3315,0.0134,93.9153,94.1011,94.0867,800,60680.6625,5698.8396,16222.9411,1523.5816,76903.6037,7222.4212,0.0685,98.3213,98.5095,98.4950,800,61907.3582,6086.8132,15445.3813,1518.6103,77352.7395,7605.4235,0.0177,23.7548,23.8487,23.8420,400,41098.2639,976.2810,31897.9493,757.7294,72996.2133,1734.0104,0.0129,60.7051,60.8007,60.7928,400,51195.4804,3107.8262,25043.5245,1520.2694,76239.0049,4628.0957,0.0133,93.9836,94.1697,94.1554,800,60603.5260,5695.7369,16195.5096,1522.1121,76799.0356,7217.8491,0.0563,98.2465,98.4350,98.4204,800,61956.1724,6086.9777,15455.7259,1518.4711,77411.8983,7605.4488,0.0177,28.9970,29.0508,29.0457,200,49557.0794,1437.0086,26422.2635,766.1674,75979.3430,2203.1760,0.0077,30.2477,30.2941,30.2904,200,49670.9272,1502.4333,25040.8334,757.4286,74711.7606,2259.8619,0.0025,79.0699,79.1650,79.1560,400,57767.0978,4567.6375,19266.4587,1523.3966,77033.5565,6091.0341,0.0543,78.4845,78.5797,78.5717,400,58164.0639,4564.9775,19333.1993,1517.3565,77497.2632,6082.3340,0.0249,28.9428,28.9964,28.9920,200,49606.8720,1435.7613,26363.4201,763.0309,75970.2921,2198.7922,0.0077,29.8947,29.9411,29.9373,200,50032.2113,1495.6959,25334.5883,757.3689,75366.7996,2253.0649,0.0025,79.4011,79.4958,79.4873,400,57550.9821,4569.6119,19154.5226,1520.8904,76705.5047,6090.5022,0.0538,78.2985,78.3936,78.3850,400,58298.5231,4564.6881,19382.8147,1517.6457,77681.3377,6082.3338,0.0249,126.9829,127.0872,127.0768,400,65575.2801,8326.9392,11939.7890,1516.1490,77515.0691,9843.0883,0.0310,146.6987,146.8047,146.7931,400,67210.3073,9859.6647,10362.2822,1520.1333,77572.5895,11379.7980,0.0273
18,56.1082,56.2064,56.1995,400,49216.3304,2761.4422,27108.1425,1520.9904,76324.4729,4282.4326,0.0049,58.5618,58.6600,58.6531,400,50394.2697,2951.1781,25914.5687,1517.6033,76308.8384,4468.7814,0.0047,46.8037,46.9019,46.8953,400,42798.6207,2003.1342,32400.4446,1516.4610,75199.0652,3519.5952,0.0030,45.9586,46.0562,46.0494,400,42305.2586,1944.2921,32984.1911,1515.9086,75289.4497,3460.2007,0.0030,21.4110,21.5028,21.4965,400,39929.6050,854.9316,35247.1178,754.6750,75176.7228,1609.6066,0.0131,60.7715,60.8633,60.8570,400,50824.3380,3088.6733,24941.5101,1515.7340,75765.8481,4604.4073,0.0126,84.2216,84.4020,84.3907,800,59375.9712,5000.7411,18023.5012,1517.9687,77399.4724,6518.7097,0.0710,98.8598,99.0423,99.0304,800,61346.1472,6064.6709,15292.5186,1511.8161,76638.6659,7576.4870,0.0166,22.6170,22.7079,22.7023,400,39970.4190,904.0106,33453.5898,756.6195,73424.0089,1660.6301,0.0127,60.8179,60.9090,60.9029,400,50910.8810,3096.2934,24914.7211,1515.2613,75825.6021,4611.5546,0.0125,86.2137,86.3937,86.3822,800,59548.0867,5133.8585,17599.3594,1517.3052,77147.4461,6651.1637,0.0570,98.4657,98.6492,98.6366,800,61591.2671,6064.6303,15360.8918,1512.5217,76952.1589,7577.1520,0.0166,29.2786,29.3318,29.3279,200,49984.3858,1463.4753,26094.6736,764.0168,76079.0594,2227.4922,0.0071,29.8540,29.8987,29.8954,200,50084.7464,1495.2290,25288.3156,754.9569,75373.0620,2250.1859,0.0023,76.7682,76.8591,76.8521,400,57400.7219,4406.5489,19761.9572,1517.0895,77162.6790,5923.6384,0.0523,78.0529,78.1436,78.1367,400,58265.7755,4547.8127,19375.6357,1512.3246,77641.4112,6060.1373,0.0234,29.2863,29.3390,29.3354,200,50111.4997,1467.5814,25973.6196,760.6717,76085.1194,2228.2532,0.0071,29.4303,29.4754,29.4720,200,50449.7872,1484.7498,25661.9086,755.2364,76111.6958,2239.9862,0.0023,78.5069,78.5973,78.5905,400,57452.2606,4510.4006,19309.9840,1515.9676,76762.2446,6026.3682,0.0514,77.8965,77.9875,77.9803,400,58419.0012,4550.6375,19432.1537,1513.6973,77851.1549,6064.3348,0.0234,117.5115,117.6093,117.6012,400,64783.4654,7612.8022,12873.6827,1512.8058,77657.1481,9125.6080,0.0316,138.5235,138.6233,138.6145,400,66857.9909,9261.4029,10947.0086,1516.4179,77804.9995,10777.8208,0.0273
19,52.6177,52.7238,52.7142,400,51876.4263,2729.6172,29003.9968,1526.1230,80880.4230,4255.7402,0.0047,54.8184,54.9247,54.9150,400,53020.9064,2906.5218,27778.0732,1522.7498,80798.9796,4429.2716,0.0046,44.3190,44.4239,44.4151,400,45310.4816,2008.1166,34328.8403,1521.4209,79639.3219,3529.5375,0.0028,44.0859,44.1914,44.1819,400,45308.0830,1997.4476,34505.0022,1521.1841,79813.0852,3518.6317,0.0029,20.2946,20.3922,20.3857,400,42700.3700,866.5878,37338.5076,757.7708,80038.8775,1624.3586,0.0124,56.7278,56.8273,56.8179,400,54413.9833,3086.7839,26842.8926,1522.7374,81256.8759,4609.5214,0.0120,88.7621,88.9569,88.9398,800,63642.7765,5649.0665,17217.9963,1528.3055,80860.7729,7177.3720,0.0617,93.1145,93.3123,93.2952,800,65415.4261,6091.1267,16285.7815,1516.4429,81701.2076,7607.5695,0.0158,21.9821,22.0793,22.0728,400,43914.2249,965.3264,34470.8557,757.7415,78385.0807,1723.0679,0.0116,56.8854,56.9847,56.9754,400,54541.0915,3102.5940,26739.8129,1521.1060,81280.9044,4623.7000,0.0119,88.2488,88.4433,88.4264,800,63527.5189,5606.2254,17307.1301,1527.3329,80834.6490,7133.5583,0.0510,92.9501,93.1474,93.1303,800,65527.6758,6090.8020,16313.2832,1516.3208,81840.9590,7607.1229,0.0158,27.4573,27.5132,27.5084,200,52727.8563,1447.7635,27915.9233,766.4953,80643.7795,2214.2588,0.0068,28.3464,28.3948,28.3904,200,52980.4647,1501.8070,26736.4228,757.8821,79716.8875,2259.6892,0.0022,75.2489,75.3499,75.3387,400,60701.8575,4567.7456,20271.8408,1525.4329,80973.6982,6093.1785,0.0485,74.1598,74.2607,74.2497,400,61670.0785,4573.4432,20453.4281,1516.8230,82123.5066,6090.2661,0.0222,27.3885,27.4451,27.4402,200,52818.4719,1446.6182,27869.2412,763.2964,80687.7131,2209.9146,0.0068,28.0565,28.1051,28.1005,200,53261.2672,1494.3269,27012.0221,757.8639,80273.2893,2252.1908,0.0022,75.6078,75.7064,75.6971,400,60575.7718,4579.9984,20130.6119,1522.0305,80706.3837,6102.0289,0.0485,73.9998,74.1001,74.0896,400,61804.9915,4573.5589,20503.3166,1517.2419,82308.3080,6090.8008,0.0222,119.7554,119.8652,119.8501,400,69768.6646,8355.1743,12666.5833,1516.8917,82435.2478,9872.0661,0.0279,138.3225,138.4369,138.4202,400,71504.7717,9890.7188,11004.1935,1522.1276,82508.9652,11412.8463,0.0246
20,50.4267,50.5360,50.5238,400,55381.1326,2792.6850,30138.3368,1519.7754,85519.4694,4312.4604,0.0044,52.6706,52.7797,52.7679,400,56562.0569,2979.1558,28792.5847,1516.5218,85354.6416,4495.6776,0.0042,41.9514,42.0582,42.0483,400,48789.6950,2046.7965,36117.8034,1515.1928,84907.4985,3561.9893,0.0027,41.9137,42.0211,42.0108,400,47622.9567,1996.0562,36146.1689,1515.0211,83769.1256,3511.0774,0.0027,19.4739,19.5700,19.5631,400,45556.6398,887.1673,38721.4667,754.0595,84278.1066,1641.2268,0.0115,54.1640,54.2662,54.2543,400,57772.4813,3129.1875,27982.8751,1515.6639,85755.3563,4644.8514,0.0112,75.7726,75.9676,75.9493,800,66276.2445,5021.9260,20080.7888,1521.5744,86357.0333,6543.5004,0.0637,88.0186,88.2190,88.1990,800,69008.9213,6074.0673,17139.7407,1508.6156,86148.6621,7582.6829,0.0150,20.3752,20.4703,20.4636,400,46068.2181,938.6473,37074.7012,755.4030,83142.9194,1694.0503,0.0112,54.2537,54.3563,54.3450,400,57822.7932,3137.1022,27914.0494,1514.4413,85736.8426,4651.5435,0.0112,76.9458,77.1411,77.1228,800,66289.5229,5100.6997,19766.5969,1520.9564,86056.1199,6621.6561,0.0516,87.8387,88.0382,88.0180,800,69143.9938,6073.5185,17181.0180,1509.1583,86325.0118,7582.6768,0.0150,26.3204,26.3784,26.3726,200,56128.5461,1477.3235,29002.5925,763.3587,85131.1386,2240.6822,0.0063,27.4342,27.4841,27.4783,200,54545.1867,1496.4047,27500.5244,754.4554,82045.7111,2250.8601,0.0021,68.8964,68.9990,68.9858,400,64446.8930,4440.1576,22032.0023,1517.9252,86478.8953,5958.0828,0.0468,70.9738,71.0775,71.0638,400,64311.3271,4564.4180,21299.6023,1511.7133,85610.9294,6076.1313,0.0210,26.3278,26.3859,26.3802,200,56269.9402,1481.4632,28874.0340,760.1895,85143.9742,2241.6527,0.0063,26.5250,26.5747,26.5693,200,56002.0228,1485.4542,28450.9481,754.6617,84452.9709,2240.1159,0.0021,70.6127,70.7168,70.7031,400,64614.6037,4562.6136,21478.8995,1516.6837,86093.5032,6079.2973,0.0459,71.1371,71.2409,71.2275,400,64188.2068,4566.1603,21265.3655,1512.7556,85453.5724,6078.9159,0.0210,106.8308,106.9469,106.9283,400,71394.2793,7627.1080,14147.0298,1511.3385,85541.3091,9138.4465,0.0285,125.3194,125.4415,125.4202,400,73761.0048,9243.6849,12102.2786,1516.6503,85863.2834,10760.3352,0.0246
21,48.0206,48.1361,48.1211,400,58663.5511,2817.0601,31659.8785,1520.3270,90323.4296,4337.3871,0.0042,50.1157,50.2309,50.2162,400,59944.5471,3004.1647,30268.7605,1516.9410,90213.3076,4521.1058,0.0040,40.1665,40.2799,40.2671,400,51489.3797,2068.1466,37722.5464,1515.1815,89211.9261,3583.3282,0.0025,39.5766,39.6894,39.6767,400,51036.3075,2019.8456,38283.3769,1515.1274,89319.6843,3534.9730,0.0026,19.9537,20.0543,20.0457,400,49492.6731,987.5620,37713.7977,752.5298,87206.4708,1740.0918,0.0104,51.6379,51.7465,51.7314,400,61366.6883,3168.8500,29356.5154,1515.9103,90723.2037,4684.7603,0.0106,72.4277,72.6354,72.6118,800,69425.7996,5028.3517,20999.4594,1520.9428,90425.2590,6549.2944,0.0606,83.4578,83.6702,83.6443,800,72823.1605,6077.6637,18076.1676,1508.5979,90899.3282,7586.2616,0.0143,19.3057,19.4059,19.3975,400,48935.0039,944.7245,39123.7801,755.3120,88058.7840,1700.0365,0.0106,51.6456,51.7557,51.7401,400,61463.6846,3174.3283,29323.4643,1514.4276,90787.1490,4688.7559,0.0106,73.8358,74.0424,74.0184,800,69591.4600,5138.3411,20595.7148,1520.7011,90187.1748,6659.0422,0.0488,83.1676,83.3778,83.3538,800,73072.1966,6077.2378,18142.9329,1508.9038,91215.1295,7586.1416,0.0143,24.8832,24.9439,24.9364,200,59928.4476,1491.2121,30676.6358,763.3332,90605.0834,2254.5453,0.0060,25.4989,25.5518,25.5445,200,58722.3506,1497.3548,29570.3584,754.0113,88292.7090,2251.3661,0.0020,65.5943,65.7046,65.6870,400,67859.6214,4451.2064,23135.1661,1517.5357,90994.7875,5968.7421,0.0445,66.8476,66.9615,66.9424,400,68327.2504,4567.5127,22614.3701,1511.7164,90941.6205,6079.2291,0.0200,24.8915,24.9509,24.9434,200,60077.4394,1495.4194,30538.0879,760.1397,90615.5273,2255.5591,0.0060,25.0876,25.1400,25.1328,200,59196.7095,1485.1028,30073.7726,754.4785,89270.4821,2239.5813,0.0020,67.5802,67.6925,67.6746,400,67449.5561,4558.2565,22445.9414,1516.9019,89895.4974,6075.1584,0.0438,66.9160,67.0269,67.0090,400,68297.2728,4570.1810,22604.4880,1512.6021,90901.7608,6082.7831,0.0200,101.0812,101.2066,101.1811,400,75539.5695,7635.6303,14948.2867,1510.9908,90487.8562,9146.6211,0.0271,119.2990,119.4302,119.4005,400,78267.7045,9337.2589,12715.0219,1516.8894,90982.7264,10854.1483,0.0232
22,45.5711,45.6725,45.6615,400,62108.2242,2830.3401,33390.6582,1521.6490,95498.8824,4351.9891,0.0040,47.5058,47.6099,47.5961,400,63485.8709,3015.9490,31956.3493,1518.1129,95442.2202,4534.0619,0.0038,38.0669,38.1693,38.1577,400,54538.3433,2076.1068,39848.7632,1516.9197,94387.1065,3593.0264,0.0024,37.5987,37.7007,37.6894,400,54197.0637,2037.7402,40322.9387,1516.0909,94520.0024,3553.8311,0.0024,17.1911,17.2856,17.2781,400,51765.8706,889.9138,43865.7992,754.1027,95631.6698,1644.0165,0.0105,49.2402,49.3404,49.3267,400,64619.3945,3181.8745,30764.6786,1514.8602,95384.0732,4696.7347,0.0101,68.2181,68.4103,68.3887,800,73307.8849,5000.9210,22284.2071,1520.1852,95592.0920,6521.1061,0.0581,80.2035,80.3996,80.3754,800,75772.3997,6077.2124,18802.2901,1508.0097,94574.6898,7585.2221,0.0136,18.1004,18.1948,18.1873,400,52230.6621,945.3980,41781.8104,756.2692,94012.4724,1701.6671,0.0101,49.2856,49.3847,49.3711,400,64685.6603,3188.0748,30756.3776,1515.8481,95442.0380,4703.9229,0.0101,69.5668,69.7596,69.7372,800,73671.2947,5125.0762,21861.1057,1520.8072,95532.4004,6645.8834,0.0467,79.9319,80.1268,80.1030,800,76047.0331,6078.5808,18877.0609,1508.8786,94924.0940,7587.4594,0.0136,23.8802,23.9353,23.9284,200,62773.9289,1499.0552,31993.8587,764.0204,94767.7876,2263.0756,0.0057,24.5991,24.6472,24.6406,200,61030.9370,1501.3037,30670.5534,754.4668,91701.4904,2255.7705,0.0019,62.2709,62.3702,62.3542,400,71305.1274,4440.2373,24363.8320,1517.1587,95668.9594,5957.3960,0.0426,64.3698,64.4701,64.4535,400,70935.2725,4566.0865,23476.1297,1511.1528,94411.4021,6077.2393,0.0191,23.8810,23.9364,23.9294,200,62943.3354,1503.1517,31862.1567,760.9011,94805.4921,2264.0528,0.0057,23.9858,24.0339,24.0274,200,61983.2894,1486.7188,31469.0357,754.8100,93452.3252,2241.5288,0.0019,64.1036,64.2036,64.1872,400,71073.0875,4556.0401,23677.0525,1517.7841,94750.1400,6073.8241,0.0418,64.5189,64.6196,64.6031,400,70875.6790,4572.8237,23435.7249,1512.0481,94311.4039,6084.8718,0.0191,97.2739,97.3861,97.3625,400,78838.7548,7668.9532,15530.0008,1510.6637,94368.7556,9179.6169,0.0257,117.1587,117.2733,117.2462,400,81661.3740,9567.3404,12949.6839,1517.1681,94611.0579,11084.5085,0.0217
23,43.3386,43.4438,43.4329,400,64237.8722,2783.9814,35219.4214,1526.3615,99457.2936,4310.3428,0.0039,44.9847,45.0897,45.0788,400,65520.7852,2947.4342,33864.7114,1523.3946,99385.4966,4470.8287,0.0037,36.3823,36.4876,36.4770,400,57082.0994,2076.7798,41816.3327,1521.3756,98898.4321,3598.1554,0.0023,36.4002,36.5050,36.4944,400,57104.4465,2078.6161,41807.9467,1521.8197,98912.3932,3600.4358,0.0023,16.8113,16.9087,16.9020,400,53455.9390,898.6660,45156.1322,759.1351,98612.0711,1657.8011,0.0101,46.7682,46.8662,46.8569,400,67233.7316,3144.4013,32579.5143,1523.6856,99813.2460,4668.0868,0.0098,74.5974,74.7891,74.7724,800,78465.0165,5853.2854,20502.8102,1529.4561,98967.8267,7382.7416,0.0494,76.3537,76.5501,76.5327,800,80011.2177,6109.1557,19889.0329,1518.6020,99900.2506,7627.7578,0.0131,18.3462,18.4434,18.4367,400,55213.6519,1012.9596,41374.9215,759.0718,96588.5734,1772.0314,0.0094,46.8049,46.9032,46.8941,400,67159.3404,3143.3882,32531.3163,1522.6260,99690.6567,4666.0142,0.0098,75.5557,75.7470,75.7302,800,78322.3827,5917.7032,20228.8262,1528.4033,98551.2089,7446.1066,0.0404,76.2947,76.4904,76.4737,800,80075.2581,6109.3154,19905.4819,1518.6822,99980.7400,7627.9976,0.0131,22.4004,22.4576,22.4514,200,65681.7056,1471.2978,34257.7031,767.3869,99939.4087,2238.6847,0.0056,23.4138,23.4616,23.4569,200,64461.0017,1509.2757,32370.5393,757.9167,96831.5409,2267.1924,0.0018,61.9614,62.0571,62.0477,400,74009.5814,4585.7373,24656.4221,1527.7464,98666.0035,6113.4837,0.0398,61.4382,61.5357,61.5252,400,74738.3306,4591.7848,24726.7154,1519.1636,99465.0460,6110.9484,0.0182,22.4010,22.4585,22.4524,200,65817.3515,1474.3758,34114.1866,764.1926,99931.5381,2238.5684,0.0056,23.1673,23.2147,23.2102,200,64638.3168,1497.4972,32714.1546,757.8996,97352.4714,2255.3968,0.0018,62.2278,62.3240,62.3136,400,73902.4872,4598.7877,24502.2698,1524.7219,98404.7570,6123.5096,0.0398,61.3475,61.4446,61.4343,400,74832.5999,4590.7914,24768.3550,1519.4762,99600.9548,6110.2676,0.0182,99.3346,99.4397,99.4256,400,84552.5261,8398.9956,15277.0526,1517.5407,99829.5787,9916.5363,0.0229,114.6586,114.7668,114.7508,400,86685.0826,9939.1902,13288.4857,1523.6392,99973.5683,11462.8294,0.0202
24,42.1562,42.2597,42.2422,400,66803.1386,2816.1678,36065.1645,1520.3710,102868.3031,4336.5388,0.0036,43.9942,44.0970,44.0799,400,68196.4606,3000.2494,34483.0147,1517.0530,102679.4753,4517.3024,0.0035,35.5078,35.6109,35.5959,400,58678.5554,2083.5476,42670.0264,1515.1196,101348.5818,3598.6672,0.0022,34.8028,34.9054,34.8904,400,58858.0237,2048.4258,43535.1741,1515.1473,102393.1978,3563.5731,0.0022,15.9994,16.0930,16.0848,400,57818.8199,925.0676,47116.3044,753.8335,104935.1243,1678.9011,0.0094,45.4099,45.5064,45.4899,400,69635.5000,3162.1383,33359.4721,1514.8490,102994.9721,4676.9873,0.0093,62.6709,62.8590,62.8336,800,79644.9722,4991.4237,24257.4617,1520.2374,103902.4339,6511.6611,0.0533,73.5216,73.7124,73.6847,800,82497.3933,6065.3404,20512.3980,1508.1043,103009.7913,7573.4447,0.0125,16.8602,16.9537,16.9451,400,57525.4481,969.8911,44790.1989,755.1722,102315.6471,1725.0633,0.0092,45.4605,45.5556,45.5399,400,69673.7300,3167.4005,33311.1938,1514.3425,102984.9238,4681.7430,0.0093,63.2008,63.3882,63.3630,800,80268.4507,5073.0311,24048.8037,1519.9039,104317.2544,6592.9350,0.0432,73.2451,73.4356,73.4078,800,82819.2055,6066.1002,20601.9858,1508.9943,103421.1913,7575.0945,0.0125,21.8820,21.9363,21.9279,200,68026.1976,1488.5513,34889.9052,763.4620,102916.1028,2252.0132,0.0053,22.3698,22.4159,22.4082,200,67220.4776,1503.7093,33701.9973,753.9073,100922.4749,2257.6166,0.0017,57.4482,57.5433,57.5240,400,77223.9741,4436.3775,26421.4004,1517.8616,103645.3745,5954.2392,0.0391,58.8394,58.9348,58.9153,400,77475.0785,4558.5871,25693.0174,1511.7617,103168.0959,6070.3489,0.0175,21.8828,21.9372,21.9289,200,68206.6427,1492.5523,34749.5006,760.4164,102956.1432,2252.9687,0.0053,22.1429,22.1895,22.1818,200,67320.6317,1490.6747,34061.4281,754.2191,101382.0597,2244.8938,0.0018,59.0253,59.1204,59.1009,400,77213.0077,4557.5240,25692.8599,1516.5298,102905.8676,6074.0538,0.0383,59.0623,59.1581,59.1387,400,77215.9012,4560.5510,25615.6927,1512.9225,102831.5939,6073.4735,0.0175,88.1447,88.2491,88.2213,400,86102.9724,7589.5215,17133.7513,1510.2495,103236.7237,9099.7711,0.0238,103.6641,103.7720,103.7390,400,88887.5339,9214.4462,14626.0837,1516.1998,103513.6177,10730.6460,0.0206
25,40.4328,40.5275,40.5176,400,69747.9247,2820.1060,37594.7502,1520.0621,107342.6750,4340.1681,0.0035,42.1224,42.2185,42.2064,400,71253.3750,3001.3610,36010.4547,1516.8457,107263.8296,4518.2067,0.0034,33.9252,34.0234,34.0125,400,61320.5916,2080.3146,44657.6125,1515.0193,105978.2041,3595.3339,0.0021,33.3773,33.4750,33.4641,400,61335.4817,2047.2122,45382.9056,1514.7584,106718.3873,3561.9706,0.0021,15.4259,15.5189,15.5115,400,58484.4660,902.1732,48898.5900,754.3028,107383.0559,1656.4760,0.0092,43.6526,43.7432,43.7298,400,72677.1911,3172.5484,34705.0786,1514.9669,107382.2696,4687.5153,0.0089,60.4214,60.6038,60.5829,800,83200.7362,5027.1058,25179.6520,1521.3901,108380.3882,6548.4959,0.0510,70.6557,70.8380,70.8159,800,85795.0007,6061.9024,21347.3509,1508.3112,107142.3516,7570.2136,0.0120,16.4386,16.5327,16.5248,400,60385.4340,992.6514,45962.4300,755.5575,106347.8640,1748.2089,0.0087,43.6249,43.7155,43.7028,400,72828.7852,3177.1448,34716.0989,1514.4846,107544.8842,4691.6294,0.0089,61.8007,61.9813,61.9608,800,83514.6385,5161.2598,24605.4113,1520.6307,108120.0497,6681.8904,0.0409,70.4126,70.5953,70.5729,800,86089.7946,6061.8063,21432.1659,1509.0945,107521.9606,7570.9008,0.0120,21.1350,21.1851,21.1788,200,70577.0105,1491.6465,36139.1049,763.8007,106716.1153,2255.4472,0.0050,21.7279,21.7719,21.7657,200,69233.8340,1504.3037,34696.5908,753.8830,103930.4248,2258.1868,0.0017,55.6491,55.7372,55.7220,400,80184.6807,4462.2053,27283.2974,1518.2909,107467.9780,5980.4963,0.0373,56.1689,56.2574,56.2420,400,81077.1588,4554.0116,26923.6544,1512.2710,108000.8133,6066.2826,0.0168,21.1445,21.1945,21.1883,200,70757.9067,1496.1377,35972.0135,760.6088,106729.9202,2256.7465,0.0050,21.1318,21.1763,21.1700,200,70568.4631,1491.2415,35685.3022,754.0961,106253.7653,2245.3376,0.0017,56.8295,56.9169,56.9014,400,79701.3564,4529.3914,26691.7545,1516.8801,106393.1109,6046.2716,0.0370,56.1862,56.2739,56.2590,400,81092.4248,4556.2728,26931.7965,1513.1945,108024.2213,6069.4673,0.0168,84.7191,84.8098,84.7885,400,89763.3875,7604.6761,17830.0233,1510.5441,107593.4108,9115.2202,0.0228,99.5171,99.6071,99.5838,400,92736.8245,9228.8998,15236.4543,1516.2877,107973.2788,10745.1876,0.0197
26,38.7603,38.8731,38.8574,400,72636.7529,2815.4245,39269.7751,1522.1094,111906.5279,4337.5340,0.0034,40.4604,40.5731,40.5572,400,74163.9082,3000.7036,37535.4698,1518.7012,111699.3780,4519.4049,0.0032,32.3178,32.4284,32.4149,400,64364.8980,2080.1325,46932.9861,1516.7713,111297.8841,3596.9039,0.0020,31.8767,31.9875,31.9740,400,64193.0239,2046.2605,47574.1308,1516.5053,111767.1547,3562.7658,0.0020,14.5158,14.6139,14.6060,400,60556.4715,879.0250,52003.9369,754.8782,112560.4084,1633.9033,0.0089,41.5364,41.6449,41.6291,400,76156.6610,3163.2735,36465.9231,1514.6632,112622.5841,4677.9367,0.0086,57.4120,57.6166,57.5926,800,86301.4622,4954.7370,26473.9842,1519.9236,112775.4464,6474.6605,0.0495,67.4092,67.6202,67.5926,800,89821.7097,6054.8114,22365.3260,1507.6292,112187.0358,7562.4406,0.0115,15.4287,15.5267,15.5186,400,60992.2153,941.0306,49061.9913,756.9627,110054.2066,1697.9933,0.0086,41.5507,41.6592,41.6433,400,76295.5796,3170.1378,36482.9700,1515.8944,112778.5496,4686.0322,0.0086,58.5705,58.7762,58.7516,800,86924.6938,5091.2184,25955.7485,1520.2399,112880.4423,6611.4583,0.0397,67.1989,67.4084,67.3814,800,90113.6950,6055.5421,22449.5603,1508.5860,112563.2553,7564.1281,0.0115,20.2275,20.2871,20.2794,200,73627.9018,1489.3106,37800.5182,764.6111,111428.4200,2253.9217,0.0049,20.7873,20.8404,20.8322,200,72344.5956,1503.8495,36286.4111,754.2969,108631.0067,2258.1464,0.0016,52.9022,53.0142,52.9946,400,83696.8865,4427.7511,28672.7639,1516.8529,112369.6504,5944.6040,0.0361,54.5078,54.6206,54.6007,400,83395.6206,4545.7126,27716.2824,1510.7539,111111.9030,6056.4665,0.0162,20.2314,20.2912,20.2836,200,73814.4150,1493.3704,37633.1997,761.3731,111447.6147,2254.7435,0.0049,20.2697,20.3226,20.3148,200,73560.5606,1491.0505,37235.8483,754.7595,110796.4090,2245.8100,0.0016,54.3889,54.5017,54.4820,400,83358.0604,4533.7549,27909.0550,1517.9434,111267.1154,6051.6982,0.0355,54.5422,54.6558,54.6360,400,83483.3090,4553.3608,27726.4920,1512.2630,111209.8010,6065.6239,0.0162,82.7394,82.8696,82.8406,400,92126.3042,7622.4705,18255.2121,1510.4244,110381.5163,9132.8949,0.0219,99.4744,99.6134,99.5798,400,95682.7034,9517.9776,15243.1624,1516.3041,110925.8658,11034.2817,0.0184
27,37.3261,37.4516,37.4306,400,75084.5723,2802.6135,40742.3796,1520.7537,115826.9519,4323.3672,0.0032,38.9129,39.0391,39.0174,400,76800.8635,2988.5466,38995.8821,1517.4440,115796.7456,4505.9907,0.0031,31.2469,31.3690,31.3509,400,66143.2323,2066.7683,48493.4824,1515.2691,114636.7147,3582.0374,0.0020,30.5781,30.6996,30.6818,400,66447.7717,2031.8479,49558.6528,1515.4104,116006.4245,3547.2584,0.0020,14.2688,14.3744,14.3633,400,60932.3974,869.4322,52843.1106,754.0078,113775.5080,1623.4400,0.0086,40.7098,40.8310,40.8085,400,77551.5877,3157.1104,37192.9286,1514.1171,114744.5163,4671.2275,0.0083,56.6362,56.8605,56.8272,800,87569.2269,4959.5865,26850.7815,1520.7257,114420.0084,6480.3122,0.0476,65.4421,65.6745,65.6375,800,92491.4353,6052.8328,23042.6597,1507.9598,115534.0950,7560.7926,0.0111,15.1301,15.2353,15.2247,400,63016.4685,953.4474,49941.4083,755.6200,112957.8768,1709.0674,0.0082,40.7229,40.8445,40.8225,400,77685.3070,3163.5671,37187.2912,1514.3725,114872.5982,4677.9396,0.0082,57.8021,58.0261,57.9926,800,88126.4707,5093.8933,26301.7115,1520.2936,114428.1822,6614.1869,0.0382,65.3734,65.6050,65.5679,800,92602.2404,6053.7261,23078.0017,1508.6881,115680.2421,7562.4142,0.0111,19.4222,19.4873,19.4767,200,76462.9082,1485.0794,39307.5626,763.4401,115770.4707,2248.5196,0.0047,20.2073,20.2656,20.2548,200,74308.3470,1501.5688,37303.1756,753.7953,111611.5226,2255.3642,0.0016,51.0449,51.1698,51.1430,400,86522.2641,4416.5203,29723.1515,1517.2153,116245.4156,5933.7356,0.0348,52.6437,52.7702,52.7425,400,86380.7369,4547.3981,28711.3217,1511.4691,115092.0586,6058.8672,0.0156,19.4121,19.4769,19.4660,200,76710.5876,1489.1121,39166.3830,760.3010,115876.9706,2249.4130,0.0047,19.5614,19.6196,19.6090,200,76183.2416,1490.2486,38556.1435,754.2110,114739.3851,2244.4596,0.0016,52.7714,52.8971,52.8700,400,85637.3661,4519.2063,28742.0844,1516.7609,114379.4505,6035.9672,0.0343,52.6675,52.7937,52.7664,400,86404.9664,4550.7336,28726.6948,1512.9632,115131.6612,6063.6968,0.0156,79.3297,79.4782,79.4382,400,95450.1608,7572.0298,19028.8435,1509.5519,114479.0043,9081.5816,0.0212,93.7686,93.9271,93.8808,400,98744.2261,9259.1078,16165.7063,1515.8356,114909.9324,10774.9435,0.0182
28,36.1345,36.2493,36.2368,400,76958.3170,2780.8495,42071.5849,1520.2353,119029.9019,4301.0848,0.0032,37.7263,37.8406,37.8279,400,78558.8062,2963.7315,40207.0103,1516.8609,118765.8165,4480.5924,0.0030,30.2702,30.3836,30.3717,400,67595.1011,2046.1152,50056.1317,1515.2076,117651.2327,3561.3228,0.0019,29.7519,29.8645,29.8533,400,67668.0899,2013.2536,50910.1447,1514.6730,118578.2346,3527.9266,0.0019,13.6047,13.7050,13.6977,400,65357.2167,889.1647,55427.7185,754.0769,120784.9352,1643.2416,0.0082,38.6383,38.7467,38.7342,400,80939.7057,3127.3734,39190.6747,1514.2614,120130.3804,4641.6349,0.0080,53.9672,54.1740,54.1540,800,91900.2559,4959.5995,28182.9129,1520.9529,120083.1687,6480.5524,0.0460,62.8407,63.0528,63.0313,800,96297.0754,6051.3718,23995.3941,1507.8864,120292.4695,7559.2582,0.0107,14.4735,14.5748,14.5673,400,65571.0832,949.0431,52219.4808,755.7987,117790.5640,1704.8417,0.0079,38.6705,38.7791,38.7662,400,81074.9456,3135.2054,39158.5788,1514.2803,120233.5244,4649.4857,0.0080,54.6932,54.9003,54.8788,800,92207.2079,5043.1073,27805.6276,1520.7788,120012.8355,6563.8860,0.0372,62.7204,62.9338,62.9107,800,96482.3394,6051.4157,24052.0662,1508.5564,120534.4056,7559.9722,0.0107,18.6336,18.6929,18.6864,200,78980.3893,1471.6882,41001.1383,763.9984,119981.5276,2235.6866,0.0045,19.1258,19.1785,19.1723,200,78433.2125,1500.0972,39401.5645,753.5860,117834.7770,2253.6832,0.0015,49.4043,49.5142,49.4997,400,89459.3094,4419.6746,30726.5471,1518.0236,120185.8565,5937.6981,0.0336,50.6724,50.7828,50.7679,400,89739.0630,4547.2937,29837.4898,1511.9372,119576.5528,6059.2309,0.0151,18.6368,18.6975,18.6912,200,79184.4364,1475.7469,40816.8265,760.6963,120001.2629,2236.4431,0.0045,18.8015,18.8539,18.8481,200,79193.0159,1488.9507,40101.6240,753.9723,119294.6399,2242.9229,0.0015,50.6919,50.8027,50.7878,400,89595.1771,4541.7533,29919.0166,1516.6530,119514.1937,6058.4063,0.0329,50.5331,50.6439,50.6291,400,90039.0680,4549.9505,29940.0294,1512.9616,119979.0974,6062.9121,0.0150,76.0993,76.2220,76.2026,400,99371.8798,7562.1325,19845.2334,1510.2088,119217.1132,9072.3412,0.0205,89.3516,89.4814,89.4581,400,102764.4804,9182.1728,16969.4839,1516.2509,119733.9643,10698.4237,0.0177
29,34.4851,34.5896,34.5828,400,79397.6983,2738.0415,44367.2442,1530.0111,123764.9425,4268.0526,0.0031,35.8570,35.9618,35.9547,400,81312.1738,2915.6131,42584.4831,1526.9531,123896.6569,4442.5661,0.0030,29.0908,29.1949,29.1883,400,70437.5630,2049.0822,52419.6665,1524.9279,122857.2294,3574.0102,0.0018,29.0133,29.1172,29.1109,400,70175.7605,2036.0276,52551.0314,1524.6767,122726.7918,3560.7043,0.0019,13.7480,13.8433,13.8379,400,65402.7603,899.1558,55282.2125,760.0188,120684.9728,1659.1746,0.0080,36.7445,36.8445,36.8376,400,84099.3166,3090.1865,41538.2521,1526.3019,125637.5686,4616.4884,0.0079,58.6094,58.8017,58.7894,800,98195.4838,5755.1804,26138.9375,1531.9880,124334.4213,7287.1683,0.0400,61.0881,61.2844,61.2718,800,99806.7868,6097.0020,24881.6947,1519.9742,124688.4815,7616.9762,0.0104,14.9150,15.0108,15.0053,400,67817.0973,1011.4913,50964.2275,760.1309,118781.3248,1771.6223,0.0075,36.6947,36.7943,36.7873,400,84060.0137,3084.5578,41559.7971,1525.0247,125619.8108,4609.5825,0.0079,58.6496,58.8405,58.8287,800,96947.2989,5685.9222,26103.6871,1530.9713,123050.9860,7216.8936,0.0333,61.0902,61.2856,61.2734,800,99804.6284,6097.0837,24880.1191,1519.9312,124684.7475,7617.0149,0.0104,17.9812,18.0379,18.0340,200,80962.1840,1455.7940,42814.6189,769.8565,123776.8028,2225.6505,0.0045,18.7635,18.8117,18.8082,200,80608.5428,1512.4952,40438.3447,758.7633,121046.8875,2271.2584,0.0015,49.4351,49.5328,49.5253,400,92652.4501,4580.2831,30950.8876,1530.0602,123603.3377,6110.3434,0.0318,48.6989,48.7967,48.7896,400,94046.6904,4579.9676,31242.6574,1521.4821,125289.3479,6101.4497,0.0146,17.9357,17.9923,17.9885,200,80985.9433,1452.5396,42743.2448,766.6300,123729.1882,2219.1696,0.0045,18.4260,18.4745,18.4708,200,81697.3485,1505.3562,41185.8151,758.8902,122883.1635,2264.2464,0.0015,49.7301,49.8272,49.8201,400,92115.2101,4580.8968,30695.7071,1526.5000,122810.9172,6107.3967,0.0318,48.6868,48.7854,48.7781,400,94050.4213,4579.0188,31254.7349,1521.6946,125305.1562,6100.7133,0.0146,77.9300,78.0395,78.0291,400,106147.1305,8272.0480,19488.3941,1518.7309,125635.5246,9790.7789,0.0185,90.3199,90.4312,90.4205,400,108819.1121,9828.5357,16880.9189,1524.6836,125700.0311,11353.2193,0.0162
30,33.4166,33.5370,33.5230,400,83227.1960,2781.1724,45507.6659,1520.7128,128734.8619,4301.8852,0.0029,34.7910,34.9119,34.8972,400,84963.1610,2955.9508,43611.4452,1517.2845,128574.6061,4473.2353,0.0028,27.8589,27.9768,27.9646,400,72760.5943,2027.0308,54390.2124,1515.2520,127150.8067,3542.2829,0.0018,27.2614,27.3791,27.3666,400,72774.8057,1983.9416,55574.2208,1515.0300,128349.0265,3498.9716,0.0018,12.6971,12.8007,12.7932,400,68205.2884,866.0121,59384.6413,754.0151,127589.9297,1620.0272,0.0078,35.4919,35.6050,35.5909,400,87661.3292,3111.2698,42676.6409,1514.6764,130337.9701,4625.9461,0.0075,50.1006,50.3150,50.2924,800,99997.1128,5009.9164,30351.8106,1520.6442,130348.9234,6530.5606,0.0426,58.3092,58.5316,58.5069,800,103773.6891,6050.9639,25862.6548,1508.0315,129636.3439,7558.9954,0.0100,13.5041,13.6089,13.6000,400,71179.2005,961.2139,55967.7183,755.7959,127146.9188,1717.0098,0.0074,35.6029,35.7155,35.7015,400,87870.7522,3128.4554,42537.5986,1514.4627,130408.3508,4642.9181,0.0075,50.8791,51.0934,51.0708,800,100389.5037,5107.7236,29872.1154,1519.8652,130261.6191,6627.5887,0.0344,58.1868,58.4095,58.3830,800,103991.3198,6050.9169,25928.0692,1508.6701,129919.3890,7559.5870,0.0100,17.3939,17.4574,17.4502,200,84413.9603,1468.2846,43937.7445,764.2470,128351.7048,2232.5316,0.0042,17.8546,17.9099,17.9026,200,83814.5991,1496.4787,42205.4533,753.5628,126020.0524,2250.0414,0.0014,46.3660,46.4825,46.4650,400,96419.7326,4470.5954,32740.3097,1518.0365,129160.0423,5988.6319,0.0311,47.0004,47.1181,47.1001,400,96744.3865,4547.0210,32169.8615,1511.9951,128914.2480,6059.0161,0.0141,17.4039,17.4677,17.4607,200,84657.0188,1473.3631,43729.9545,761.0722,128386.9733,2234.4353,0.0042,17.4738,17.5289,17.5220,200,84942.2914,1484.2629,43138.0741,753.7852,128080.3654,2238.0481,0.0014,46.9111,47.0274,47.0098,400,96202.9357,4512.9855,32336.9451,1516.9617,128539.8808,6029.9472,0.0309,46.8069,46.9245,46.9068,400,97183.6119,4548.8646,32323.8277,1512.9785,129507.4396,6061.8431,0.0140,71.0602,71.1913,71.1670,400,106862.4068,7593.6640,21249.0282,1509.9602,128111.4350,9103.6242,0.0191,83.6910,83.8296,83.8008,400,110524.6090,9249.9162,18110.4791,1515.6843,128635.0881,10765.6004,0.0164
31,31.7426,31.8532,31.8436,400,85710.4062,2720.6677,48259.6448,1531.8847,133970.0511,4252.5524,0.0029,32.9977,33.1091,33.0990,400,87640.6238,2891.9364,46332.7414,1528.8725,133973.3653,4420.8089,0.0028,26.7689,26.8779,26.8697,400,75441.1464,2019.4742,57022.1993,1526.4198,132463.3457,3545.8941,0.0017,26.7643,26.8739,26.8657,400,75274.7484,2014.6782,57017.2279,1526.0279,132291.9764,3540.7061,0.0017,12.5148,12.6147,12.6083,400,69850.4061,874.1667,60666.6850,759.2339,130517.0911,1633.4005,0.0076,34.3109,34.4166,34.4064,400,88426.1032,3033.9827,44523.9439,1527.6584,132950.0471,4561.6411,0.0075,54.6467,54.8501,54.8340,800,104906.9909,5732.8156,28016.8725,1531.0282,132923.8634,7263.8438,0.0377,56.6452,56.8534,56.8357,800,107671.5966,6099.0748,26849.3709,1520.8869,134520.9675,7619.9617,0.0098,13.7583,13.8579,13.8517,400,73611.7015,1012.7697,55288.2024,760.6700,128899.9038,1773.4397,0.0070,34.0054,34.1109,34.1013,400,88140.7994,2997.2614,44878.0789,1526.0961,133018.8783,4523.3575,0.0075,54.9525,55.1557,55.1394,800,105823.5203,5815.2712,27832.2028,1529.4502,133655.7231,7344.7215,0.0308,56.6315,56.8394,56.8229,800,107698.7948,6099.1486,26861.1059,1521.1858,134559.9007,7620.3344,0.0098,16.6870,16.7458,16.7414,200,86676.5005,1446.3673,46192.3092,770.8092,132868.8097,2217.1765,0.0042,17.5355,17.5868,17.5816,200,86158.2188,1510.8240,43299.7020,759.2802,129457.9208,2270.1042,0.0014,45.6578,45.7645,45.7515,400,100316.6819,4580.2370,33532.6643,1531.0270,133849.3462,6111.2640,0.0299,45.5743,45.6824,45.6687,400,100548.4532,4582.4234,33398.2638,1522.1018,133946.7170,6104.5252,0.0137,16.6405,16.7001,16.6951,200,86728.0709,1443.1985,46128.0870,767.5944,132856.1579,2210.7929,0.0042,17.2028,17.2552,17.2497,200,87405.8581,1503.6290,44132.7055,759.2079,131538.5636,2262.8369,0.0014,46.2167,46.3236,46.3097,400,99195.1062,4584.4685,33040.1578,1527.0064,132235.2640,6111.4749,0.0294,45.6395,45.7484,45.7346,400,100383.3589,4581.4513,33359.5142,1522.5132,133742.8731,6103.9645,0.0137,73.8082,73.9329,73.9113,400,113231.1354,8357.3818,20586.8429,1519.4770,133817.9783,9876.8588,0.0170,85.3436,85.4727,85.4482,400,115968.4475,9897.1648,17869.0556,1525.0095,133837.5032,11422.1743,0.0149
32,31.4245,31.5281,31.5193,400,87883.2247,2761.6829,48471.1092,1523.1784,136354.3339,4284.8613,0.0028,32.7870,32.8902,32.8808,400,89817.2469,2944.8399,46352.2396,1519.7518,136169.4866,4464.5917,0.0027,26.2001,26.3039,26.2959,400,76805.2348,2012.3079,57904.4478,1517.1046,134709.6826,3529.4125,0.0017,25.8102,25.9127,25.9031,400,75978.2933,1961.0180,58762.8997,1516.6845,134741.1930,3477.7025,0.0017,11.9674,12.0638,12.0584,400,70983.3681,849.4835,62989.6465,753.8198,133973.0146,1603.3033,0.0074,33.8830,33.9779,33.9692,400,91660.1011,3105.7146,44717.8178,1515.1716,136377.9189,4620.8862,0.0070,47.6386,47.8275,47.8139,800,103074.5056,4910.3220,31857.1430,1517.6287,134931.6485,6427.9508,0.0405,55.2885,55.4807,55.4645,800,109492.0944,6053.6493,27283.3522,1508.4545,136775.4466,7562.1038,0.0094,12.7838,12.8787,12.8727,400,71605.7191,915.3946,59111.1552,755.6664,130716.8743,1671.0610,0.0071,33.8882,33.9876,33.9785,400,91838.1737,3112.2332,44721.2451,1515.5238,136559.4188,4627.7570,0.0070,48.0631,48.2521,48.2384,800,103849.5275,4991.3313,31569.6485,1517.3355,135419.1760,6508.6668,0.0328,55.1133,55.3052,55.2895,800,109837.1769,6053.4893,27383.2647,1509.1821,137220.4415,7562.6714,0.0094,16.4356,16.4905,16.4858,200,88745.7601,1458.5889,46546.6174,765.0211,135292.3776,2223.6100,0.0040,16.8050,16.8518,16.8475,200,88922.8526,1494.3476,44825.8666,753.2982,133748.7192,2247.6459,0.0013,43.1751,43.2677,43.2586,400,102065.8833,4406.7088,35141.6390,1517.2452,137207.5223,5923.9540,0.0294,43.8026,43.9006,43.8897,400,103767.3894,4545.2783,34502.9443,1511.3176,138270.3336,6056.5960,0.0132,16.4405,16.4964,16.4915,200,89007.7016,1463.3284,46332.5888,761.7295,135340.2904,2225.0580,0.0040,16.4767,16.5237,16.5190,200,89992.0717,1482.7688,45734.0262,753.5440,135726.0979,2236.3128,0.0013,44.9283,45.0259,45.0150,400,100992.3354,4537.4180,33738.9156,1515.8335,134731.2511,6053.2515,0.0288,43.8230,43.9176,43.9068,400,103793.2618,4548.5311,34523.8143,1512.9368,138317.0760,6061.4678,0.0132,65.8314,65.9367,65.9209,400,114864.4073,7561.6870,22940.5108,1510.2064,137804.9181,9071.8934,0.0179,77.3180,77.4261,77.4083,400,118619.3738,9171.4080,19592.3125,1514.8376,138211.6863,10686.2456,0.0155
33,30.2958,30.4069,30.3960,400,91149.0469,2761.4324,50357.3176,1525.6147,141506.3645,4287.0471,0.0027,31.6165,31.7279,31.7168,400,93184.1628,2946.1580,48144.6242,1522.1650,141328.7870,4468.3230,0.0026,25.3201,25.4298,25.4204,400,79300.8089,2007.9076,60008.6818,1519.4282,139309.4907,3527.3358,0.0016,24.8230,24.9320,24.9225,400,78369.0662,1945.3585,61170.2341,1518.4312,139539.3003,3463.7896,0.0017,11.4291,11.5275,11.5215,400,72762.4403,831.6056,65783.5869,751.8439,138546.0272,1583.4495,0.0072,32.4562,32.5629,32.5521,400,95207.6563,3090.0806,46704.1803,1515.8412,141911.8367,4605.9218,0.0068,45.2560,45.4576,45.4413,800,108355.2847,4903.7224,33508.4560,1516.4573,141863.7407,6420.1798,0.0393,53.2615,53.4691,53.4500,800,113667.6535,6054.1120,28310.9102,1507.8821,141978.5637,7561.9941,0.0091,11.9822,12.0808,12.0749,400,74880.2142,897.2275,63065.9936,755.6675,137946.2077,1652.8949,0.0070,32.5364,32.6436,32.6330,400,95490.4203,3106.9174,46586.9152,1515.7719,142077.3355,4622.6893,0.0068,46.3270,46.5283,46.5120,800,108162.9747,5010.8694,32730.4536,1516.3047,140893.4283,6527.1741,0.0317,53.1769,53.3839,53.3655,800,113861.3710,6054.7936,28371.0118,1508.6822,142232.3828,7563.4758,0.0091,15.7557,15.8133,15.8076,200,92775.2684,1461.7402,48663.2526,766.7241,141438.5210,2228.4643,0.0039,16.2090,16.2605,16.2554,200,92122.3296,1493.2099,46480.6752,753.4048,138603.0049,2246.6147,0.0013,41.5726,41.6793,41.6670,400,106250.7262,4417.1147,36464.0430,1515.9036,142714.7692,5933.0183,0.0285,42.6410,42.7479,42.7353,400,106586.8177,4544.9706,35434.2773,1510.9537,142021.0950,6055.9244,0.0128,15.7590,15.8164,15.8110,200,93060.4414,1466.5367,48448.8354,763.5037,141509.2768,2230.0404,0.0039,15.8790,15.9303,15.9253,200,93272.6579,1481.0784,47478.7064,753.9153,140751.3643,2234.9937,0.0013,42.7817,42.8883,42.8760,400,105549.7774,4515.5968,35427.7221,1515.6575,140977.4995,6031.2543,0.0281,42.4669,42.5757,42.5626,400,107098.1494,4548.1264,35618.4341,1512.6045,142716.5835,6060.7309,0.0128,64.2470,64.3689,64.3511,400,117967.9228,7579.0816,23500.7707,1509.8533,141468.6936,9088.9349,0.0173,75.9418,76.0686,76.0483,400,122142.0090,9275.6877,19945.3427,1514.6858,142087.3516,10790.3735,0.0149
34,29.5677,29.6745,29.6658,400,93618.6452,2768.0861,51670.4163,1527.7743,145289.0616,4295.8605,0.0026,30.8761,30.9830,30.9746,400,95685.4875,2954.3928,49369.7842,1524.3454,145055.2718,4478.7382,0.0025,24.6755,24.7812,24.7736,400,81295.7335,2006.0104,61679.1643,1521.9624,142974.8977,3527.9728,0.0016,24.3655,24.4707,24.4630,400,79922.7657,1947.3613,62433.4939,1521.2258,142356.2595,3468.5871,0.0016,11.0534,11.1517,11.1459,400,73299.5426,810.2121,68054.7971,752.2396,141354.3396,1562.4517,0.0071,31.8236,31.9270,31.9184,400,97533.2625,3103.8547,47631.1612,1515.7926,145164.4237,4619.6473,0.0066,43.2411,43.4411,43.4265,800,112134.4439,4848.8167,35041.3435,1515.2262,147175.7875,6364.0429,0.0385,51.6236,51.8270,51.8113,800,117235.6601,6052.1210,29190.9403,1506.9400,146426.6004,7559.0609,0.0088,11.5939,11.6932,11.6879,400,74367.9569,862.2147,65239.0681,756.3752,139607.0251,1618.5899,0.0069,31.8912,31.9938,31.9850,400,97675.6668,3114.9913,47566.6091,1516.9548,145242.2759,4631.9461,0.0066,44.2509,44.4495,44.4356,800,112339.8724,4971.1371,34258.3124,1515.9601,146598.1848,6487.0972,0.0310,51.4820,51.6846,51.6693,800,117589.6487,6053.7491,29293.1694,1508.0707,146882.8182,7561.8198,0.0088,15.5685,15.6238,15.6198,200,93981.0653,1463.1423,49406.4643,769.1836,143387.5297,2232.3259,0.0038,15.9608,16.0104,16.0063,200,93571.1102,1493.4679,47254.3282,754.2159,140825.4384,2247.6838,0.0012,40.3413,40.4460,40.4357,400,108766.3622,4387.7743,37568.1993,1515.5492,146334.5615,5903.3235,0.0278,41.9039,42.0080,41.9975,400,108434.3835,4543.8268,36035.0339,1510.0095,144469.4174,6053.8364,0.0124,15.5613,15.6209,15.6164,200,94313.1733,1467.6356,49212.0818,765.8040,143525.2551,2233.4396,0.0038,15.6008,15.6512,15.6468,200,94967.3862,1481.5700,48388.9126,754.9072,143356.2989,2236.4772,0.0012,41.3407,41.4434,41.4339,400,109027.2332,4507.2643,36696.8061,1517.0724,145724.0393,6024.3367,0.0273,41.9245,42.0288,42.0186,400,108602.3678,4553.1000,36081.7985,1512.7114,144684.1663,6065.8113,0.0124,63.6374,63.7527,63.7390,400,119773.3898,7622.0659,23741.1069,1510.8221,143514.4967,9132.8880,0.0167,76.3512,76.4718,76.4562,400,124512.5946,9506.6835,19861.2996,1516.4337,144373.8942,11023.1172,0.0141
35,28.6886,28.7981,28.7898,400,94722.4588,2717.4557,53175.5810,1525.5335,147898.0398,4242.9892,0.0026,29.7697,29.8787,29.8707,400,96465.5326,2871.7471,51127.9051,1522.0609,147593.4378,4393.8079,0.0025,24.0004,24.1096,24.1023,400,82510.7377,1980.2932,63331.8440,1519.9915,145842.5817,3500.2847,0.0015,23.6547,23.7640,23.7560,400,81695.1755,1932.4708,64233.7151,1519.4260,145928.8906,3451.8968,0.0016,10.6174,10.7159,10.7105,400,76512.3709,812.3663,70911.0138,752.8941,147423.3847,1565.2604,0.0069,30.7461,30.8502,30.8418,400,97448.8947,2996.1764,49267.8081,1514.7944,146716.7028,4510.9708,0.0066,42.6967,42.8969,42.8820,800,114403.5491,4884.6540,35524.6969,1516.7873,149928.2461,6401.4413,0.0373,50.2336,50.4374,50.4221,800,120582.7876,6057.3075,30014.4528,1507.7340,150597.2404,7565.0415,0.0086,11.6498,11.7485,11.7427,400,78459.6981,914.0406,64814.3405,755.0748,143274.0386,1669.1153,0.0065,30.7348,30.8396,30.8304,400,97730.0203,3003.7097,49263.7039,1514.1086,146993.7242,4517.8183,0.0066,43.4547,43.6545,43.6394,800,114654.6926,4982.2899,34884.3605,1515.8908,149539.0531,6498.1807,0.0301,50.0893,50.2962,50.2771,800,120936.6500,6057.6346,30129.7985,1509.1811,151066.4485,7566.8157,0.0086,15.0541,15.1125,15.1079,200,95946.8245,1444.3979,50960.4041,767.1656,146907.2286,2211.5635,0.0037,15.4826,15.5337,15.5285,200,96259.6312,1490.3532,48631.1523,752.9386,144890.7835,2243.2918,0.0012,39.3735,39.4786,39.4676,400,112460.6527,4427.9684,38512.6102,1516.3759,150973.2629,5944.3443,0.0268,39.8766,39.9828,39.9713,400,114068.8349,4548.6762,37922.8366,1512.2334,151991.6715,6060.9096,0.0120,15.0975,15.1567,15.1515,200,96344.4667,1454.5577,50599.1131,763.9186,146943.5798,2218.4763,0.0037,15.1630,15.2137,15.2091,200,97515.3189,1478.6199,49696.7611,753.5495,147212.0800,2232.1694,0.0012,40.2142,40.3199,40.3086,400,111971.5476,4502.8484,37680.8864,1515.3075,149652.4340,6018.1559,0.0265,39.8370,39.9429,39.9313,400,114237.9379,4550.9002,37992.3262,1513.5014,152230.2642,6064.4016,0.0120,59.9304,60.0471,60.0323,400,126727.9849,7594.8538,25215.9628,1511.2017,151943.9477,9106.0555,0.0163,70.9198,71.0401,71.0233,400,130877.0556,9281.7798,21377.1573,1516.0646,152254.2129,10797.8444,0.0140
36,28.2817,28.3950,28.3854,400,97860.6161,2767.6607,53946.3870,1525.6934,151807.0031,4293.3540,0.0025,29.4587,29.5725,29.5623,400,99961.8487,2944.7461,51675.2503,1522.2857,151637.0990,4467.0318,0.0024,23.7878,23.9004,23.8911,400,84360.3912,2006.7515,63881.0471,1519.5921,148241.4383,3526.3436,0.0015,23.1973,23.3093,23.3006,400,84077.6812,1950.3727,65498.0632,1519.3763,149575.7444,3469.7489,0.0015,10.4759,10.5790,10.5733,400,76867.7212,805.2578,71961.5101,753.8609,148829.2313,1559.1187,0.0068,30.3988,30.5074,30.4963,400,102140.8427,3104.9631,49840.4744,1515.0926,151981.3172,4620.0557,0.0063,40.9449,41.1508,41.1352,800,118213.3368,4840.2368,37090.9027,1518.6844,155304.2395,6358.9212,0.0365,49.6007,49.8131,49.7944,800,122213.7614,6061.8906,30419.0746,1508.8080,152632.8360,7570.6986,0.0083,11.4364,11.5384,11.5323,400,81261.0665,929.3332,66099.0904,755.9350,147360.1568,1685.2682,0.0063,30.3999,30.5085,30.4976,400,102281.4942,3109.3421,49820.2458,1514.5280,152101.7400,4623.8701,0.0063,41.7772,41.9832,41.9673,800,118256.3168,4940.4225,36309.8223,1516.9242,154566.1391,6457.3467,0.0295,49.5055,49.7154,49.6980,800,122449.2663,6061.9085,30503.8518,1510.1075,152953.1181,7572.0160,0.0083,14.6329,14.6924,14.6874,200,99519.7800,1456.2590,52496.9210,768.1801,152016.7010,2224.4391,0.0036,15.1227,15.1751,15.1698,200,98514.8753,1489.8099,49787.6291,752.9229,148302.5044,2242.7328,0.0012,38.7425,38.8534,38.8401,400,114358.4106,4430.5353,39169.9501,1517.5434,153528.3607,5948.0787,0.0261,39.4847,39.5972,39.5834,400,115263.3457,4551.1386,38301.1992,1512.3114,153564.5448,6063.4500,0.0117,14.6412,14.7001,14.6952,200,99812.0232,1461.3648,52247.6190,764.9663,152059.6422,2226.3311,0.0036,14.8532,14.9056,14.9004,200,99429.0149,1476.8371,50728.7678,753.4835,150157.7828,2230.3206,0.0012,39.1346,39.2451,39.2320,400,115040.9116,4502.0755,38727.1077,1515.5683,153768.0193,6017.6438,0.0258,39.3957,39.5064,39.4931,400,115584.3908,4553.5326,38440.4641,1514.3905,154024.8549,6067.9231,0.0117,59.0433,59.1667,59.1489,400,128432.7890,7583.0931,25618.0337,1512.5727,154050.8227,9095.6659,0.0159,69.3736,69.5024,69.4818,400,132542.3632,9194.9382,21878.2613,1517.7733,154420.6246,10712.7116,0.0137
37,26.9702,27.0798,27.0698,400,101488.3951,2737.2688,57005.4166,1537.4896,158493.8116,4274.7584,0.0741,28.0135,28.1237,28.1131,400,103450.2972,2898.1132,54780.6144,1534.6403,158230.9115,4432.7533,0.0741,22.9508,23.0612,23.0512,400,89219.2037,2047.7659,66710.4407,1531.1145,155929.6444,3578.8803,0.0434,22.9804,23.0899,23.0800,400,89133.6530,2048.4344,66637.6912,1531.4138,155771.3443,3579.8482,0.0434,10.4201,10.5206,10.5121,400,82570.5006,860.4643,72939.9316,760.0755,155510.4321,1620.5398,0.1746,29.2858,29.3905,29.3801,400,104182.6238,3051.1390,52274.4458,1530.9262,156457.0695,4582.0652,0.2012,46.6409,46.8431,46.8234,800,125546.2999,5855.7075,32903.3985,1534.6750,158449.6985,7390.3825,1.1216,48.2382,48.4453,48.4256,800,126894.2337,6121.2814,31663.0780,1527.4035,158557.3118,7648.6848,0.3095,11.7615,11.8611,11.8533,400,87373.5840,1027.7050,64621.8189,760.0784,151995.4028,1787.7834,0.1749,28.9691,29.0743,29.0640,400,104078.1054,3015.1264,52815.6153,1530.0528,156893.7207,4545.1792,0.2010,45.4762,45.6770,45.6575,800,123624.5277,5622.0834,33747.3863,1534.7320,157371.9140,7156.8154,0.8999,48.1735,48.3798,48.3605,800,127072.8762,6121.6739,31682.0787,1526.2694,158754.9550,7647.9433,0.3096,14.0264,14.0860,14.0804,200,103107.3854,1446.2940,55232.6328,774.7425,158340.0184,2221.0364,0.1111,14.7564,14.8075,14.8021,200,102362.3233,1510.5172,51431.7101,758.9551,153794.0334,2269.4723,0.0438,38.5542,38.6598,38.6465,400,119074.7571,4590.8842,39777.0585,1533.5905,158851.8157,6124.4747,0.9398,38.1281,38.2336,38.2207,400,120469.4513,4593.3263,39976.2635,1524.2372,160445.7149,6117.5635,0.4343,13.9870,14.0459,14.0406,200,103145.3553,1442.7666,55162.5937,771.5891,158307.9490,2214.3557,0.1112,14.4823,14.5336,14.5281,200,103868.4218,1504.2775,52421.6748,759.1978,156290.0966,2263.4752,0.0437,39.1700,39.2753,39.2619,400,117259.3623,4593.0930,39039.9175,1529.2086,156299.2799,6122.3016,0.9251,38.2913,38.3973,38.3844,400,119912.8889,4591.6810,39843.8441,1525.6928,159756.7330,6117.3737,0.4353,61.6485,61.7702,61.7495,400,135595.0692,8359.3194,24677.8578,1521.3683,160272.9271,9880.6877,0.5377,71.3435,71.4711,71.4477,400,138865.7558,9907.2757,21446.3573,1530.0749,160312.1130,11437.3507,0.4724
38,26.6030,26.7183,26.7060,400,106091.7705,2822.4677,57434.4247,1527.9715,163526.1953,4350.4393,0.0382,27.7318,27.8456,27.8342,400,107822.1401,2990.1910,54987.2249,1524.9296,162809.3650,4515.1207,0.0381,22.2744,22.3895,22.3781,400,92103.7615,2051.6553,68300.7297,1521.4065,160404.4911,3573.0618,0.0224,21.9712,22.0868,22.0748,400,91328.6894,2006.7020,69214.2790,1520.7705,160542.9684,3527.4725,0.0224,9.7675,9.8730,9.8640,400,84548.3945,825.8459,77041.0617,752.5080,161589.4563,1578.3539,0.0907,28.7457,28.8562,28.8435,400,108905.3246,3130.5868,52716.5584,1515.3848,161621.8830,4645.9716,0.1035,39.2674,39.4798,39.4582,800,123225.7881,4838.7981,38721.0415,1520.4879,161946.8296,6359.2860,0.5810,46.8582,47.0739,47.0511,800,129281.5653,6057.9495,32199.8533,1508.8393,161481.4186,7566.7887,0.1581,10.3284,10.4339,10.4246,400,85052.8703,878.4806,73281.1836,756.8869,158334.0538,1635.3675,0.0904,28.8141,28.9249,28.9119,400,109069.5855,3142.7709,52652.9783,1517.1598,161722.5637,4659.9307,0.1035,40.0866,40.3001,40.2778,800,123708.3110,4959.0512,37939.6449,1520.8730,161647.9558,6479.9242,0.4675,46.6754,46.8916,46.8684,800,129827.6739,6059.8006,32363.1369,1510.5729,162190.8107,7570.3735,0.1579,13.8895,13.9500,13.9438,200,106922.2928,1485.1700,55414.6217,769.7099,162336.9145,2254.8799,0.0570,14.1985,14.2519,14.2458,200,105184.2175,1493.4643,53060.1680,753.3778,158244.3855,2246.8421,0.0221,36.6536,36.7643,36.7510,400,119813.1586,4391.5890,41380.3616,1516.7410,161193.5202,5908.3301,0.4815,37.3464,37.4580,37.4441,400,121763.3521,4547.4444,40458.9968,1511.0050,162222.3490,6058.4494,0.2210,13.8852,13.9458,13.9397,200,107216.3714,1488.7996,55211.3855,766.6530,162427.7569,2255.4526,0.0570,14.0010,14.0548,14.0489,200,105738.3833,1480.4480,53862.5837,754.1323,159600.9669,2234.5804,0.0221,37.5657,37.6768,37.6625,400,120082.2601,4510.9856,40423.0281,1518.5231,160505.2883,6029.5087,0.4801,37.4325,37.5437,37.5302,400,121711.8527,4555.9973,40435.7968,1513.6191,162147.6495,6069.6164,0.2211,56.4828,56.6063,56.5880,400,135724.5706,7666.1867,26740.0009,1510.3648,162464.5714,9176.5515,0.2776,68.1294,68.2573,68.2381,400,140075.4107,9543.3548,22295.4629,1518.9919,162370.8736,11062.3467,0.2399
39,25.6549,25.7749,25.7613,400,109625.9899,2812.5594,59499.6615,1526.5042,169125.6515,4339.0636,0.0264,26.7558,26.8713,26.8568,400,110992.8823,2969.7514,56931.6071,1523.2695,167924.4894,4493.0209,0.0264,21.3547,21.4681,21.4555,400,97057.2885,2072.6779,71168.4301,1519.8036,168225.7186,3592.4815,0.0155,21.1292,21.2426,21.2293,400,95618.0301,2020.3788,71901.2476,1519.2381,167519.2776,3539.6169,0.0155,9.5077,9.6184,9.6075,400,88765.0523,844.4895,79107.7533,752.6461,167872.8056,1597.1356,0.0629,27.6705,27.7853,27.7704,400,111918.2948,3097.1718,54748.1997,1515.0778,166666.4944,4612.2495,0.0715,38.3035,38.5340,38.5075,800,127665.7238,4892.1464,39681.3182,1520.5996,167347.0420,6412.7460,0.3971,45.2610,45.4894,45.4609,800,133774.8520,6055.8814,33309.8495,1507.9102,167084.7014,7563.7916,0.1083,10.3110,10.4220,10.4110,400,88866.9468,916.7967,73177.8973,754.9637,162044.8441,1671.7604,0.0626,27.6661,27.7814,27.7661,400,112079.7763,3101.1826,54815.1130,1516.7058,166894.8892,4617.8885,0.0715,38.8433,39.0733,39.0470,800,128570.4435,4996.1979,39133.2763,1520.7156,167703.7198,6516.9134,0.3227,45.1653,45.3910,45.3644,800,134086.1113,6057.4190,33414.1693,1509.5045,167500.2806,7566.9236,0.1082,13.2996,13.3606,13.3534,200,111745.6907,1486.2501,57677.6753,767.1209,169423.3659,2253.3710,0.0395,13.7168,13.7758,13.7680,200,108760.5851,1492.3626,54801.6043,751.9632,163562.1893,2244.3256,0.0152,35.3682,35.4888,35.4710,400,124396.1219,4400.5049,42915.8283,1518.1454,167311.9502,5918.6503,0.3298,35.9842,36.1039,36.0858,400,126393.9144,4548.9136,42000.1972,1511.5860,168394.1116,6060.4996,0.1513,13.3346,13.3950,13.3882,200,111968.0942,1493.1218,57304.0376,764.1553,169272.1319,2257.2771,0.0395,13.3480,13.4056,13.3986,200,110857.3207,1480.1464,56387.2261,752.8727,167244.5468,2233.0191,0.0151,36.9145,37.0342,37.0167,400,122361.6954,4517.7781,41108.7379,1517.7966,163470.4334,6035.5748,0.3291,35.9860,36.1040,36.0870,400,126515.1820,4553.3597,42063.4241,1513.8888,168578.6061,6067.2484,0.1511,54.5492,54.6750,54.6535,400,140143.6018,7644.7774,27685.0387,1510.2067,167828.6406,9154.9841,0.1915,64.9889,65.1195,65.0956,400,143908.9564,9352.5676,23359.8362,1518.1428,167268.7926,10870.7105,0.1677
40,25.1741,25.3734,25.2833,400,113698.5839,2863.3527,60552.5876,1524.7971,174251.1714,4388.1497,0.0206,26.1999,26.4001,26.3097,400,115401.5414,3024.5759,58054.6751,1521.4572,173456.2165,4546.0330,0.0205,21.0480,21.2473,21.1575,400,99952.5404,2104.8674,72101.2406,1518.1210,172053.7810,3622.9883,0.0120,20.7425,20.9409,20.8520,400,98881.6156,2052.1210,73140.0429,1517.6435,172021.6585,3569.7645,0.0121,9.3765,9.5613,9.4784,400,92616.2616,869.4446,80284.1922,753.3020,172900.4538,1622.7465,0.0492,27.4805,27.6726,27.5851,400,115442.5545,3173.3481,55117.0443,1515.0168,170559.5988,4688.3649,0.0554,36.8634,37.2356,37.0659,800,134142.2962,4947.0642,41279.6501,1522.2466,175421.9464,6469.3108,0.3092,44.2677,44.6487,44.4756,800,136811.3052,6058.1536,34071.2997,1508.7163,170882.6049,7566.8699,0.0836,10.1722,10.3575,10.2748,400,95238.4727,969.7396,74175.6924,755.0095,169414.1651,1724.7490,0.0487,27.4429,27.6342,27.5471,400,115749.0159,3177.3998,55199.5196,1515.2003,170948.5356,4692.6001,0.0554,37.6649,38.0373,37.8670,800,134037.8804,5050.5981,40368.9569,1521.0127,174406.8373,6571.6108,0.2508,44.2300,44.6090,44.4363,800,136942.5308,6058.7747,34132.3936,1510.1275,171074.9244,7568.9021,0.0835,13.1539,13.2556,13.2118,200,114017.3778,1500.3280,58276.6186,766.7899,172293.9963,2267.1179,0.0307,13.5269,13.6199,13.5767,200,110356.2248,1493.1272,55559.7610,751.7223,165915.9859,2244.8495,0.0117,34.7334,34.9238,34.8365,400,128490.2364,4463.7435,43697.2581,1518.0351,172187.4944,5981.7787,0.2549,35.7747,35.9676,35.8781,400,127206.3393,4551.6042,42255.5687,1511.9566,169461.9082,6063.5607,0.1169,13.1645,13.2660,13.2225,200,114251.7540,1504.6170,57989.9573,763.6310,172241.7113,2268.2480,0.0306,13.5387,13.6331,13.5895,200,109420.4292,1481.7720,55549.0281,752.2381,164969.4573,2234.0101,0.0116,35.4518,35.6428,35.5541,400,127175.8567,4509.4366,42794.3232,1517.4101,169970.1799,6026.8467,0.2544,35.8017,35.9951,35.9056,400,127211.9302,4555.2339,42279.9105,1513.9671,169491.8407,6069.2010,0.1168,53.4217,53.6229,53.5325,400,143300.5031,7656.4155,28276.1780,1510.7521,171576.6811,9167.1676,0.1483,62.7454,62.9526,62.8584,400,147546.4062,9258.9654,24188.4669,1517.8855,171734.8730,10776.8508,0.1301
41,24.6397,24.8425,24.7522,400,115190.6200,2839.9193,62500.4513,1540.6763,177691.0712,4380.5956,0.0172,25.5817,25.7850,25.6947,400,116450.4206,2980.5977,60077.5286,1537.5467,176527.9491,4518.1443,0.0172,20.7999,21.0036,20.9131,400,102137.8180,2126.0329,73682.6674,1533.4052,175820.4854,3659.4381,0.0101,20.7654,20.9701,20.8790,400,102132.1766,2122.4145,73805.6465,1533.4259,175937.8231,3655.8404,0.0100,9.5888,9.7858,9.6941,400,97176.9385,933.3995,79108.1789,759.3670,176285.1174,1692.7665,0.0414,26.3474,26.5451,26.4544,400,118322.9216,3119.0125,58160.0714,1532.9809,176482.9930,4651.9933,0.0464,42.2574,42.6476,42.4660,800,138210.9908,5843.4105,36356.2613,1537.0735,174567.2522,7380.4839,0.2492,43.1140,43.5085,43.3267,800,141984.2346,6124.4584,35422.7791,1527.9564,177407.0136,7652.4148,0.0689,10.7863,10.9832,10.8915,400,100014.3652,1080.1913,70402.9666,760.1081,170417.3318,1840.2994,0.0405,26.1090,26.3059,26.2155,400,118129.6337,3085.7535,58638.1525,1531.5967,176767.7862,4617.3501,0.0462,43.0053,43.3951,43.2139,800,134491.1156,5786.7595,35712.1674,1536.5503,170203.2831,7323.3098,0.2056,43.0858,43.4788,43.2981,800,142075.3648,6124.3569,35424.6351,1527.0310,177500,7651.3879,0.0689,12.9020,13.0065,12.9614,200,115352.0966,1489.1035,60250.4797,777.7030,175602.5764,2266.8066,0.0256,13.4940,13.5914,13.5463,200,112388.7673,1517.1572,56253.6095,759.3713,168642.3769,2276.5285,0.0097,35.2775,35.4724,35.3825,400,130240.0550,4595.8643,43526.2346,1535.9389,173766.2896,6131.8031,0.2077,34.5403,34.7363,34.6462,400,133164.5786,4600.9208,44175.5711,1526.2934,177340.1497,6127.2143,0.0962,12.8508,12.9552,12.9101,200,115502.7993,1485.1395,60241.0743,774.4989,175743.8736,2259.6384,0.0258,13.2452,13.3432,13.2980,200,113922.8332,1509.5281,57305.6281,759.3175,171228.4613,2268.8456,0.0097,35.3128,35.5071,35.4172,400,130191.8255,4598.7601,43339.7834,1530.8904,173531.6088,6129.6506,0.2073,34.6263,34.8216,34.7320,400,132755.5894,4598.1867,44106.0826,1527.6794,176861.6721,6125.8661,0.0963,55.9276,56.1289,56.0437,400,149344.6920,8354.1116,27221.8562,1522.7457,176566.5481,9876.8574,0.1198,64.7523,64.9567,64.8708,400,152957.7279,9906.0584,23636.3931,1530.7719,176594.1210,11436.8301,0.1054
42,24.1799,24.3004,24.2836,400,119812.3286,2897.3989,63080.6672,1525.4283,182892.9958,4422.8272,0.0147,25.1529,25.2721,25.2561,400,121138.5658,3047.3139,60511.6225,1522.1782,181650.1882,4569.4922,0.0146,20.1606,20.2806,20.2642,400,106060.2146,2138.5910,75327.5504,1518.8308,181387.7650,3657.4218,0.0086,19.8962,20.0152,19.9990,400,104930.1775,2088.0283,76299.7093,1518.2388,181229.8869,3606.2671,0.0087,8.8668,8.9734,8.9635,400,100881.1984,894.5980,84895.2671,752.8033,185776.4655,1647.4013,0.0358,25.7669,25.8779,25.8655,400,123519.4241,3182.8705,58812.1261,1515.4700,182331.5502,4698.3406,0.0394,35.2607,35.4704,35.4506,800,141972.7240,5006.1319,43179.3420,1522.5530,185152.0660,6528.6849,0.2205,41.8524,42.0701,42.0464,800,144728.8972,6057.5021,36022.7204,1507.6998,180751.6175,7565.2018,0.0585,9.7047,9.8090,9.8003,400,103086.1156,1000.5212,77747.0823,754.5650,180833.1978,1755.0863,0.0352,25.7617,25.8706,25.8590,400,123822.9969,3190.0234,58825.5062,1515.4988,182648.5030,4705.5222,0.0394,35.7466,35.9561,35.9362,800,142716.4662,5101.6849,42563.2852,1521.5067,185279.7513,6623.1916,0.1788,41.7058,41.9230,41.9004,800,145241.8064,6057.7052,36183.9890,1509.1520,181425.7954,7566.8572,0.0584,12.4749,12.5391,12.5292,200,121100.4862,1510.9308,61516.4044,767.4997,182616.8906,2278.4305,0.0219,12.8351,12.8878,12.8828,200,116371.8113,1493.6732,58550.2961,751.5133,174922.1074,2245.1863,0.0082,32.9066,33.0165,33.0030,400,135704.1171,4465.6049,46154.6040,1518.8057,181858.7211,5984.4106,0.1791,33.8342,33.9442,33.9309,400,134509.2489,4551.0878,44691.7772,1512.1354,179201.0261,6063.2231,0.0820,12.4706,12.5353,12.5258,200,121458.6195,1514.9016,61285.5259,764.3669,182744.1453,2279.2685,0.0220,12.5077,12.5608,12.5556,200,118571.0908,1483.0930,60127.0470,752.0713,178698.1378,2235.1643,0.0082,33.5879,33.6970,33.6839,400,134311.4078,4511.3001,45168.1001,1517.1223,179479.5080,6028.4224,0.1787,33.8330,33.9441,33.9311,400,134574.8707,4553.1924,44750.6765,1514.0898,179325.5472,6067.2822,0.0820,50.9187,51.0375,51.0222,400,151009.4779,7689.5071,29665.7604,1510.5965,180675.2382,9200.1036,0.1046,59.8640,59.9860,59.9691,400,155207.3914,9291.6836,25361.6197,1518.3017,180569.0111,10809.9853,0.0916
43,23.2298,23.3454,23.3350,400,122090.8291,2836.5034,66330.0607,1540.9860,188420.8898,4377.4894,0.0133,23.9902,24.1060,24.0956,400,122831.0339,2947.0895,64108.4710,1538.1226,186939.5050,4485.2122,0.0132,19.6590,19.7733,19.7644,400,108805.0932,2139.3514,78027.9746,1534.1380,186833.0678,3673.4895,0.0077,19.6835,19.7986,19.7884,400,108601.8441,2137.9754,77912.0929,1533.7472,186513.9370,3671.7226,0.0077,9.0708,9.1769,9.1688,400,104842.7647,951.1212,83768.8964,759.9122,188611.6610,1711.0334,0.0324,24.9429,25.0534,25.0421,400,123013.2693,3068.4641,61444.0148,1532.6565,184457.2841,4601.1206,0.0356,41.8912,42.1067,42.0842,800,143119.5911,5995.4989,36680.5606,1536.6047,179800.1517,7532.1036,0.1871,41.6959,41.9152,41.8941,800,146887.5075,6124.8865,36661.9803,1528.7242,183549.4878,7653.6107,0.0515,10.1154,10.2219,10.2136,400,107652.2857,1089.0466,75165.5347,760.3830,182817.8203,1849.4296,0.0313,24.7213,24.8330,24.8209,400,122941.6104,3039.4201,61976.7341,1532.2048,184918.3445,4571.6249,0.0354,41.5238,41.7385,41.7167,800,144421.2544,5996.9473,36982.8695,1535.6763,181404.1240,7532.6237,0.1550,41.7180,41.9382,41.9166,800,146819.5573,6125.2718,36642.7292,1528.7248,183462.2865,7653.9966,0.0515,12.1114,12.1753,12.1674,200,123143.9401,1491.7154,64203.6408,777.7115,187347.5809,2269.4268,0.0197,12.9351,12.9888,12.9826,200,117354.1657,1517.9938,58721.8747,759.5763,176076.0405,2277.5701,0.0073,34.0050,34.1170,34.1018,400,135166.5403,4596.3655,45190.1762,1536.7011,180356.7165,6133.0666,0.1557,33.1722,33.2859,33.2709,400,138684.6556,4600.5813,46018.0561,1526.5554,184702.7117,6127.1368,0.0724,12.0868,12.1497,12.1427,200,123206.5753,1489.4345,64079.9217,774.6332,187286.4969,2264.0676,0.0197,12.5920,12.6457,12.6398,200,119922.1396,1510.0719,60327.6672,759.6520,180249.8068,2269.7239,0.0073,34.1429,34.2559,34.2397,400,134677.0846,4598.2762,44866.0290,1531.8597,179543.1135,6130.1359,0.1559,32.9960,33.1080,33.0940,400,139354.3620,4598.2275,46293.2416,1527.5220,185647.6037,6125.7495,0.0724,53.1718,53.2999,53.2781,400,157207.6625,8359.3108,28638.2517,1522.8010,185845.9142,9882.1118,0.0900,61.5535,61.6872,61.6616,400,161027.8395,9912.1914,24874.2962,1531.1562,185902.1357,11443.3477,0.0792
44,23.0049,23.1290,23.1107,400,125820.9734,2894.9857,66352.5636,1526.6429,192173.5370,4421.6286,0.0119,23.9807,24.1061,24.0865,400,127073.5525,3047.7838,63508.0637,1523.1692,190581.6162,4570.9529,0.0118,19.2821,19.4063,19.3874,400,111669.1143,2153.6641,78813.7264,1519.9343,190482.8406,3673.5984,0.0070,18.9282,19.0518,19.0330,400,111274.2417,2106.6457,80234.6912,1518.9252,191508.9328,3625.5710,0.0070,8.4014,8.5135,8.4994,400,107721.5785,905.2711,89474.9944,751.8584,197196.5728,1657.1295,0.0292,24.8524,24.9670,24.9529,400,128302.9706,3188.9472,60936.2963,1514.5424,189239.2668,4703.4897,0.0315,33.4874,33.7044,33.6806,800,149354.5956,5001.7883,45408.2444,1520.6792,194762.8401,6522.4675,0.1765,40.2531,40.4771,40.4506,800,150365.8042,6053.1777,37423.5757,1506.5369,187789.3798,7559.7146,0.0459,9.0499,9.1629,9.1484,400,107401.9836,972.2197,83327.3551,754.2357,190729.3387,1726.4555,0.0287,24.8726,24.9861,24.9723,400,128518.7370,3196.8931,60939.1741,1515.8394,189457.9111,4712.7326,0.0315,33.8805,34.0984,34.0743,800,149252.5959,5057.0653,44876.2657,1520.5106,194128.8617,6577.5759,0.1436,40.1823,40.4065,40.3805,800,150651.8491,6054.0682,37520.1792,1507.7797,188172.0282,7561.8479,0.0459,11.9229,11.9894,11.9786,200,126877.7217,1513.0469,64356.8063,767.4468,191234.5280,2280.4937,0.0176,12.3338,12.3880,12.3815,200,121154.4641,1494.3431,60969.3414,752.0075,182123.8056,2246.3506,0.0064,31.1799,31.2945,31.2788,400,141719.1036,4418.9609,48670.8800,1517.6112,190389.9836,5936.5720,0.1414,32.0433,32.1589,32.1431,400,141920.0538,4547.8105,47161.9971,1511.3004,189082.0508,6059.1108,0.0644,11.9254,11.9920,11.9812,200,127172.4443,1516.8987,64077.9209,764.2907,191250.3653,2281.1894,0.0176,12.1523,12.2076,12.2007,200,121993.7698,1482.5683,61921.5178,752.5202,183915.2876,2235.0885,0.0065,32.4130,32.5304,32.5145,400,140016.9675,4538.6008,46787.8103,1516.6104,186804.7779,6055.2111,0.1408,32.0569,32.1719,32.1570,400,141947.5700,4550.6543,47209.3260,1513.4695,189156.8960,6064.1238,0.0644,48.3310,48.4576,48.4365,400,158950.8349,7682.6142,31239.4905,1509.9019,190190.3254,9192.5161,0.0828,56.7839,56.9147,56.8923,400,163529.4063,9286.2810,26721.4157,1517.4149,190250.8220,10803.6959,0.0724
45,22.5043,22.6476,22.6153,400,129363.3448,2912.0890,67805.5878,1526.2892,197168.9326,4438.3782,0.0109,23.4188,23.5603,23.5291,400,130610.9629,3059.5469,65016.9747,1522.9618,195627.9376,4582.5089,0.0108,18.8338,18.9763,18.9454,400,114847.0362,2163.8398,80641.1887,1519.2295,195488.2249,3683.0694,0.0064,18.5754,18.7184,18.6858,400,113823.3097,2115.1717,81738.1974,1518.7866,195561.5072,3633.9583,0.0064,8.2963,8.4263,8.3987,400,109444.7189,908.6104,90572.8043,751.7692,200017.5232,1660.3796,0.0270,24.4102,24.5418,24.5143,400,131410.2733,3208.3538,62067.6302,1515.3353,193477.9035,4723.6892,0.0288,33.0958,33.3467,33.2944,800,151975.5180,5030.8524,45936.0844,1520.5798,197911.6024,6551.4322,0.1621,39.4722,39.7298,39.6757,800,153323.1924,6053.1576,38177.1426,1507.2242,191500.3350,7560.3817,0.0417,9.1086,9.2391,9.2106,400,109682.8246,999.6443,82738.2058,753.9538,192421.0304,1753.5980,0.0263,24.4254,24.5551,24.5285,400,131473.5255,3211.9027,62029.7139,1515.3558,193503.2394,4727.2586,0.0288,33.8701,34.1214,34.0691,800,151570.3644,5134.8056,44858.3752,1519.6420,196428.7396,6654.4477,0.1314,39.4510,39.7094,39.6547,800,153420.6592,6053.7618,38234.0941,1508.6640,191654.7533,7562.4258,0.0417,11.7134,11.7879,11.7722,200,129637.9396,1518.9910,65500.8240,767.4496,195138.7636,2286.4406,0.0161,12.0542,12.1173,12.1034,200,123924.9706,1494.0056,62339.1063,751.5418,186264.0770,2245.5473,0.0059,30.8692,30.9972,30.9715,400,144765.0380,4469.2991,49130.8730,1516.8041,193895.9110,5986.1032,0.1285,31.6344,31.7636,31.7369,400,143754.7800,4548.1323,47798.9951,1512.2709,191553.7751,6060.4032,0.0586,11.7242,11.7994,11.7828,200,129843.5097,1522.7755,65172.0136,764.2904,195015.5233,2287.0659,0.0161,11.9763,12.0396,12.0265,200,123791.7248,1482.7714,62778.4454,751.9551,186570.1703,2234.7265,0.0059,31.4292,31.5572,31.5315,400,143490.0305,4510.3148,48243.7400,1516.4418,191733.7704,6026.7566,0.1282,31.6929,31.8232,31.7970,400,143580.2923,4551.0338,47760.1400,1513.8428,191340.4322,6064.8767,0.0586,47.5800,47.7151,47.6898,400,161747.0944,7696.6965,31736.2226,1510.1512,193483.3169,9206.8476,0.0757,55.9241,56.0621,56.0355,400,166276.9104,9299.7129,27124.1032,1517.0195,193401.0137,10816.7323,0.0661
46,22.3380,22.5461,22.4606,400,130482.0535,2917.6330,68498.9830,1531.4272,198981.0365,4449.0602,0.0102,23.2756,23.4846,23.3982,400,131630.4123,3066.5902,65592.0426,1527.9276,197222.4548,4594.5177,0.0100,18.6241,18.8332,18.7469,400,116539.3061,2173.2714,81770.5263,1524.4617,198309.8325,3697.7331,0.0060,18.3332,18.5413,18.4554,400,115404.9514,2118.5873,82993.4277,1523.1126,198398.3791,3641.6998,0.0060,8.1043,8.3067,8.2208,400,110557.3391,898.9404,92537.0611,751.6453,203094.4003,1650.5859,0.0253,23.7598,23.9640,23.8773,400,134923.8597,3208.5396,63757.0907,1516.0329,198680.9504,4724.5725,0.0267,31.7866,32.1887,32.0174,800,156512.3118,4981.5993,47792.4281,1520.9140,204304.7398,6502.5132,0.1511,38.2792,38.6850,38.5123,800,158028.9809,6055.0116,39324.7130,1506.7622,197353.6939,7561.7738,0.0384,8.5971,8.7995,8.7134,400,110277.4300,950.8921,87796.3589,756.3878,198073.7888,1707.2799,0.0248,23.8034,24.0078,23.9204,400,135176.8926,3220.4410,63777.5919,1519.2969,198954.4845,4739.7379,0.0267,32.4635,32.8661,32.6933,800,156731.2133,5094.5871,46824.2445,1521.7891,203555.4579,6616.3763,0.1220,38.1611,38.5675,38.3942,800,158568.2141,6056.9372,39490.8843,1508.4619,198059.0984,7565.3991,0.0384,11.6120,11.7188,11.6762,200,130995.6148,1522.5996,66466.3579,772.4638,197461.9727,2295.0634,0.0149,11.8232,11.9232,11.8805,200,126509.2928,1496.8901,63642.4425,753.0259,190151.7352,2249.9160,0.0054,29.7729,29.9761,29.8898,400,147949.4736,4407.6606,50916.6297,1516.8673,198866.1032,5924.5279,0.1186,31.1295,31.3324,31.2461,400,145899.5924,4544.4351,48490.6352,1510.3719,194390.2275,6054.8071,0.0539,11.6140,11.7202,11.6776,200,131250.1484,1525.7778,66186.6524,769.3277,197436.8008,2295.1055,0.0149,11.5801,11.6812,11.6377,200,128176.8173,1485.4899,65067.9165,754.0855,193244.7339,2239.5755,0.0054,30.9911,31.1942,31.1075,400,145709.5913,4518.3797,49005.7537,1519.6372,194715.3449,6038.0169,0.1179,31.0340,31.2381,31.1517,400,146668.4599,4554.4176,48737.8013,1513.4292,195406.2612,6067.8468,0.0538,46.8847,47.0943,47.0094,400,164992.5494,7738.8734,32197.3560,1510.1644,197189.9054,9249.0378,0.0698,56.4088,56.6211,56.5355,400,170229.4681,9605.8187,26900.9957,1517.9668,197130.4637,11123.7855,0.0594
47,21.5613,21.7280,21.6750,400,133687.9083,2883.6713,71501.0815,1542.1920,205188.9897,4425.8633,0.0097,22.3889,22.5552,22.5032,400,134232.3170,3006.4581,68721.1049,1539.1070,202953.4220,4545.5650,0.0096,18.2158,18.3853,18.3308,400,119409.9672,2176.3227,84220.9377,1534.8164,203630.9049,3711.1391,0.0057,18.2288,18.3968,18.3424,400,119562.1823,2180.5586,84185.3888,1535.2081,203747.5711,3715.7667,0.0056,8.3106,8.4702,8.4161,400,115449.7778,960.3851,91406.7691,760.2098,206856.5468,1720.5948,0.0242,23.0274,23.1850,23.1326,400,137095.9085,3157.8656,66641.5252,1534.9704,203737.4337,4692.8361,0.0255,37.2548,37.5675,37.4634,800,159811.8611,5955.5805,41294.8221,1538.8955,201106.6832,7494.4759,0.1352,38.2421,38.5566,38.4530,800,160261.6175,6130.6786,39975.5168,1529.2322,200237.1342,7659.9107,0.0361,9.4038,9.5628,9.5102,400,117178.0549,1102.8123,80819.0542,760.5234,197997.1091,1863.3357,0.0231,22.8633,23.0205,22.9694,400,137039.6173,3134.1426,67079.3283,1534.0711,204118.9456,4668.2137,0.0255,35.8167,36.1289,36.0240,800,161195.3626,5775.2965,42978.9618,1539.8214,204174.3244,7315.1179,0.1084,38.1975,38.5118,38.4074,800,160453.3344,6130.8267,39967.0603,1527.1192,200420.3948,7657.9459,0.0361,11.2740,11.3617,11.3346,200,133507.3154,1505.8068,69048.4500,778.7454,202555.7654,2284.5523,0.0143,11.8367,11.9128,11.8876,200,128245.6418,1518.3398,64225.2435,760.3812,192470.8853,2278.7210,0.0051,30.6079,30.7657,30.7121,400,150291.4770,4600.9084,50228.2706,1537.6505,200519.7476,6138.5589,0.1109,30.1384,30.2962,30.2439,400,152754.6552,4604.6732,50684.1805,1527.8364,203438.8358,6132.5097,0.0496,11.2297,11.3174,11.2900,200,133637.2637,1501.3613,69044.7683,775.6497,202682.0321,2277.0111,0.0143,11.6186,11.6964,11.6703,200,129961.0860,1510.3139,65419.6360,760.2581,195380.7220,2270.5720,0.0051,31.0168,31.1732,31.1208,400,148370.4595,4602.7554,49396.9948,1532.3964,197767.4543,6135.1518,0.1083,30.1446,30.3032,30.2505,400,152628.2569,4601.8227,50724.1011,1529.3585,203352.3581,6131.1812,0.0496,48.6986,48.8558,48.8087,400,172066.6751,8380.3808,31286.3592,1523.7786,203353.0344,9904.1594,0.0625,56.3984,56.5604,56.5105,400,176116.4881,9933.7911,27162.4078,1532.0862,203278.8959,11465.8773,0.0549
48,21.1820,21.3053,21.2873,400,136399.4276,2889.7512,72061.0025,1526.6478,208460.4300,4416.3989,0.0091,22.0341,22.1563,22.1400,400,137662.8962,3033.7995,69122.3953,1523.2897,206785.2915,4557.0892,0.0090,17.6647,17.7858,17.7695,400,122201.6848,2159.1663,86016.9319,1519.7580,208218.6166,3678.9243,0.0053,17.5097,17.6312,17.6150,400,120546.2781,2111.2832,86738.0693,1519.0810,207284.3473,3630.3642,0.0053,7.7968,7.9074,7.8945,400,116977.7813,912.3859,96496.6800,752.5691,213474.4614,1664.9550,0.0227,22.8323,22.9469,22.9304,400,139504.4574,3185.5253,66340.9764,1514.8558,205845.4337,4700.3811,0.0237,31.6069,31.8241,31.7978,800,159635.4214,5045.9657,48158.9222,1522.2585,207794.3436,6568.2242,0.1333,36.8380,37.0611,37.0338,800,164409.5450,6057.1531,40928.2082,1507.8717,205337.7532,7565.0249,0.0333,8.6692,8.7804,8.7672,400,116960.3895,1014.2658,86991.1669,754.3293,203951.5564,1768.5952,0.0219,22.8662,22.9811,22.9639,400,139657.5649,3193.7201,66260.9087,1515.2582,205918.4736,4708.9782,0.0237,32.1317,32.3492,32.3228,800,160050.5620,5143.0817,47343.4457,1521.3279,207394.0077,6664.4097,0.1079,36.7486,36.9726,36.9447,800,164819.2032,6057.5545,41065.4478,1509.2674,205884.6510,7566.8219,0.0333,11.0527,11.1185,11.1089,200,136519.3532,1509.2547,69479.6958,768.0988,205999.0489,2277.3535,0.0133,11.3816,11.4377,11.4293,200,131247.2144,1493.8751,66019.6050,751.4445,197266.8194,2245.3195,0.0047,29.2114,29.3292,29.3084,400,152575.5062,4457.1297,51981.8069,1518.5237,204557.3131,5975.6533,0.1031,29.6408,29.7576,29.7376,400,153544.1613,4551.3751,51014.6275,1512.1820,204558.7889,6063.5570,0.0468,11.0443,11.1087,11.0998,200,136850.2108,1511.7546,69251.1915,764.9875,206101.4023,2276.7421,0.0133,10.9988,11.0548,11.0465,200,134853.8909,1483.3279,68381.3480,752.1612,203235.2389,2235.4891,0.0047,30.1236,30.2402,30.2194,400,149875.6252,4514.9529,50364.4346,1517.2114,200240.0598,6032.1643,0.1026,29.7540,29.8718,29.8511,400,153057.0706,4554.2966,50892.3361,1514.3293,203949.4068,6068.6259,0.0468,44.9458,45.0779,45.0492,400,171189.6144,7694.6339,33594.6234,1510.0089,204784.2378,9204.6429,0.0617,52.7270,52.8665,52.8329,400,176503.5664,9306.9683,28785.0130,1517.8209,205288.5794,10824.7892,0.0535
49,20.7589,20.9201,20.8736,400,137368.2780,2852.5380,73493.6309,1526.0986,210861.9089,4378.6366,0.0088,21.5954,21.7556,21.7102,400,138796.1151,2998.2495,70496.6312,1522.8292,209292.7462,4521.0787,0.0086,17.2763,17.4364,17.3910,400,123363.3828,2132.1718,87889.5015,1518.9573,211252.8844,3651.1293,0.0052,17.0750,17.2347,17.1895,400,122689.2663,2095.8189,88902.4820,1518.5551,211591.7483,3614.3741,0.0051,7.6513,7.8033,7.7575,400,119192.9173,912.7237,98137.3409,751.3433,217330.2582,1664.0670,0.0217,22.1604,22.3109,22.2682,400,142271.0651,3153.5212,68339.7170,1514.7667,210610.7822,4668.2880,0.0227,31.4310,31.7251,31.6417,800,162791.1283,5118.0026,48339.9006,1519.7301,211131.0288,6637.7328,0.1260,36.1491,36.4467,36.3622,800,167495.1973,6056.3282,41724.8801,1508.6984,209220.0775,7565.0267,0.0314,8.4749,8.6256,8.5815,400,118378.9558,1003.9210,88868.7373,753.5667,207247.6931,1757.4876,0.0211,22.1262,22.2772,22.2329,400,142344.0298,3150.2280,68442.7402,1514.6896,210786.7700,4664.9177,0.0227,31.6843,31.9817,31.8950,800,163017.8280,5166.3694,47942.5200,1519.3665,210960.3479,6685.7358,0.1027,36.0668,36.3654,36.2798,800,167892.1256,6056.8469,41846.7270,1509.6560,209738.8526,7566.5029,0.0314,10.7278,10.8120,10.7875,200,138821.1415,1489.7339,71552.5553,767.8364,210373.6967,2257.5703,0.0129,10.9926,11.0654,11.0447,200,135747.6301,1492.4442,68335.1412,751.2932,204082.7714,2243.7373,0.0044,28.6504,28.7989,28.7573,400,156047.3492,4471.4023,52962.4233,1517.5907,209009.7725,5988.9930,0.0971,29.2081,29.3586,29.3153,400,155780.3315,4550.7041,51779.8814,1512.6104,207560.2129,6063.3146,0.0442,10.7334,10.8172,10.7931,200,139164.2272,1494.2064,71224.7426,764.7235,210388.9699,2258.9299,0.0129,10.7026,10.7775,10.7556,200,138408.1498,1481.6265,70228.5481,751.7784,208636.6979,2233.4050,0.0045,29.7135,29.8604,29.8201,400,152728.7498,4538.6550,51024.9483,1516.3133,203753.6982,6054.9683,0.0967,29.2458,29.3945,29.3527,400,155660.5583,4553.0794,51761.8564,1514.0369,207422.4148,6067.1164,0.0441,43.9049,44.0611,44.0184,400,174094.7377,7644.3604,34398.5142,1510.4072,208493.2520,9154.7676,0.0588,51.7783,51.9378,51.8936,400,179091.9260,9273.9325,29318.5604,1518.2022,208410.4864,10792.1348,0.0509
50,20.4454,20.6575,20.5756,400,137660.3579,2817.7265,74625.1915,1527.3926,212285.5495,4345.1193,0.0086,21.2790,21.4912,21.4093,400,139709.8624,2976.0676,71542.9927,1523.9424,211252.8550,4500.0100,0.0083,17.0837,17.2942,17.2138,400,122623.6323,2098.0298,88885.6864,1520.5350,211509.3187,3618.5648,0.0050,16.8500,17.0593,16.9791,400,121502.4116,2050.4177,90061.5467,1519.5592,211563.9583,3569.9770,0.0050,7.5200,7.7204,7.6421,400,119275.4096,900.2901,99734.8838,752.1842,219010.2934,1652.4743,0.0210,21.7377,21.9418,21.8613,400,144185.6374,3137.5710,69638.9634,1515.3165,213824.6008,4652.8874,0.0218,30.2669,30.6669,30.5089,800,165787.9614,5025.7404,50165.0745,1520.5282,215953.0359,6546.2686,0.1213,35.4259,35.8293,35.6708,800,170683.4781,6054.0830,42481.5063,1506.8078,213164.9845,7560.8908,0.0298,8.3241,8.5242,8.4466,400,118243.9310,987.3556,90377.4838,754.2695,208621.4147,1741.6251,0.0203,21.7748,21.9794,21.8986,400,144555.4670,3150.9940,69544.4536,1515.8432,214099.9205,4666.8372,0.0217,30.6658,31.0659,30.9080,800,166275.4839,5106.8760,49496.5353,1520.0236,215772.0192,6626.8995,0.0984,35.2852,35.6896,35.5309,800,171379.7504,6054.7025,42698.0252,1508.4876,214077.7756,7563.1902,0.0298,10.5332,10.6420,10.6012,200,140199.7938,1478.4062,72845.0585,768.1209,213044.8523,2246.5271,0.0125,10.8377,10.9377,10.8978,200,137625.0068,1493.0310,69257.8641,751.3421,206882.8709,2244.3731,0.0042,27.9147,28.1200,28.0379,400,159114.8843,4445.1369,54313.2906,1517.3179,213428.1750,5962.4548,0.0924,28.0295,28.2349,28.1526,400,162114.0927,4547.4575,53881.1997,1511.4206,215995.2924,6058.8781,0.0418,10.5361,10.6457,10.6042,200,140559.0518,1482.6055,72517.1215,764.8758,213076.1734,2247.4813,0.0124,10.6050,10.7053,10.6652,200,139637.4252,1482.3747,70855.8458,752.1897,210493.2709,2234.5644,0.0042,28.8914,29.0960,29.0141,400,156005.7883,4510.6085,52450.2263,1516.4927,208456.0147,6027.1012,0.0918,28.1414,28.3465,28.2645,400,161580.2079,4550.5784,53744.8691,1513.6146,215325.0771,6064.1931,0.0418,42.2830,42.4950,42.4120,400,180702.1931,7644.6479,35685.5438,1509.6682,216387.7369,9154.3161,0.0559,49.7397,49.9566,49.8703,400,185910.0981,9251.2327,30480.1916,1516.7396,216390.2897,10767.9721,0.0484
51,19.8781,20.0572,20.0000,400,139630.1864,2776.8865,76926.6918,1529.8627,216556.8782,4306.7493,0.0083,20.7452,20.9247,20.8666,400,142539.9331,2958.3231,73544.8158,1526.3672,216084.7489,4484.6903,0.0080,16.6235,16.8031,16.7452,400,122043.0155,2029.9716,91533.6866,1522.4746,213576.7020,3552.4463,0.0050,16.2729,16.4524,16.3945,400,121048.7387,1970.9916,93448.3183,1521.5569,214497.0570,3492.5484,0.0051,7.3839,7.5522,7.4967,400,119030.4127,880.0305,101468.1130,750.0002,220498.5257,1630.0307,0.0206,21.4953,21.6648,21.6093,400,145400.5235,3126.5012,70434.2858,1514.5163,215834.8093,4641.0176,0.0211,28.8081,29.1375,29.0314,800,171391.0427,4939.7983,52671.1594,1518.0286,224062.2021,6457.8269,0.1181,35.0372,35.3692,35.2629,800,172579.3127,6049.0174,42936.1630,1504.9423,215515.4759,7553.9597,0.0284,7.8747,8.0413,7.9874,400,119570.9336,942.6239,95633.5183,753.7800,215204.4518,1696.4040,0.0200,21.4982,21.6684,21.6126,400,145826.9172,3136.1073,70503.8598,1516.2231,216330.7770,4652.3304,0.0210,29.4921,29.8206,29.7151,800,171353.3446,5055.8115,51448.8500,1517.9621,222802.1947,6573.7736,0.0951,34.9395,35.2721,35.1653,800,173088.8485,6050.0177,43102.2293,1506.5643,216191.0777,7556.5820,0.0284,10.4057,10.5003,10.4698,200,140680.2542,1464.5879,73955.1278,769.9244,214635.3821,2234.5123,0.0121,10.6052,10.6865,10.6601,200,140734.7614,1492.9497,70875.0672,751.8595,211609.8286,2244.8092,0.0040,27.1952,27.3625,27.3085,400,163217.7300,4439.7498,55720.9330,1515.6855,218938.6629,5955.4354,0.0883,28.0073,28.1752,28.1212,400,162269.8380,4545.7124,53926.2865,1510.6530,216196.1245,6056.3653,0.0398,10.4052,10.5000,10.4699,200,141041.9252,1468.3217,73655.3355,766.7872,214697.2607,2235.1089,0.0121,10.3865,10.4695,10.4423,200,142568.3772,1481.2260,72451.4335,752.7383,215019.8108,2233.9643,0.0040,27.8583,28.0252,27.9717,400,161770.9064,4507.7164,54429.9647,1516.6795,216200.8711,6024.3959,0.0875,27.9067,28.0738,28.0197,400,163023.3902,4550.5582,54209.6636,1513.1829,217233.0538,6063.7411,0.0398,42.0611,42.2392,42.1834,400,181088.8473,7618.2535,35854.0488,1508.3455,216942.8961,9126.5989,0.0535,49.6126,49.7936,49.7362,400,187169.9151,9287.4744,30540.1248,1515.4157,217710.0399,10802.8902,0.0462
52,19.5523,19.7031,19.6695,400,140912.2826,2756.1701,78193.8003,1529.4268,219106.0829,4285.5969,0.0080,20.3647,20.5133,20.4817,400,144321.0228,2940.0626,74898.3125,1525.8019,219219.3353,4465.8644,0.0077,16.4508,16.6011,16.5680,400,121813.3559,2004.8000,92490.4292,1522.2029,214303.7853,3527.0029,0.0049,16.1754,16.3241,16.2916,400,120313.6834,1946.9513,94018.6613,1521.4364,214332.3447,3468.3877,0.0049,7.2630,7.4019,7.3716,400,119114.2176,865.9692,103234.3569,750.4152,222348.5745,1616.3845,0.0203,20.8532,20.9929,20.9628,400,148565.4700,3098.9434,72608.3508,1514.5427,221173.8208,4613.4862,0.0203,28.2912,28.5653,28.5054,800,173951.4955,4923.1679,53635.2390,1517.9509,227586.7344,6441.1188,0.1142,33.9794,34.2536,34.1966,800,178001.6014,6050.3115,44292.5740,1505.5144,222294.1754,7555.8259,0.0272,7.7637,7.9027,7.8721,400,119803.1058,930.9560,96985.4090,753.5701,216788.5149,1684.5260,0.0197,20.8769,21.0159,20.9861,400,148822.0212,3107.7927,72566.6242,1515.3779,221388.6454,4623.1706,0.0203,28.5589,28.8325,28.7732,800,175055.0313,5001.2713,53136.0705,1518.0502,228191.1018,6519.3215,0.0924,33.9132,34.1871,34.1308,800,178370.8039,6051.0900,44422.2455,1506.9903,222793.0494,7558.0804,0.0271,10.0908,10.1707,10.1520,200,144297.3382,1456.5321,76152.8805,768.6833,220450.2187,2225.2154,0.0116,10.4501,10.5183,10.5031,200,142778.3124,1492.4177,71883.6876,751.3772,214662,2243.7949,0.0038,26.5270,26.6648,26.6349,400,166014.8197,4404.7128,57175.7809,1516.9880,223190.6005,5921.7009,0.0849,27.4659,27.6026,27.5737,400,165522.3734,4547.0554,54993.8491,1510.7330,220516.2226,6057.7884,0.0381,10.0914,10.1711,10.1529,200,144700.7168,1460.7141,75831.6537,765.4989,220532.3706,2226.2130,0.0116,10.1316,10.2005,10.1851,200,146125.4519,1480.9006,74214.0476,752.1169,220339.4995,2233.0175,0.0038,27.3827,27.5190,27.4904,400,165674.5476,4537.4042,55380.1407,1516.7209,221054.6882,6054.1250,0.0834,27.4013,27.5384,27.5103,400,166045.2006,4550.7461,55221.3536,1513.4334,221266.5542,6064.1796,0.0380,41.1258,41.2692,41.2401,400,184314.8055,7581.0583,36703.2756,1509.6421,221018.0812,9090.7003,0.0515,48.2993,48.4485,48.4172,400,190225.0681,9188.8495,31384.8732,1516.0497,221609.9414,10704.8991,0.0446
53,19.0983,19.2408,19.2100,400,143793.8704,2746.7347,81030.1614,1547.8285,224824.0318,4294.5632,0.0079,19.8483,19.9890,19.9593,400,146569.3594,2909.6875,77818.6753,1544.8516,224388.0346,4454.5391,0.0076,16.2529,16.3930,16.3635,400,126348.2512,2053.9510,94768.1435,1540.5764,221116.3946,3594.5275,0.0047,16.2497,16.3887,16.3597,400,126397.7036,2054.3700,94780.3444,1540.4849,221178.0481,3594.8550,0.0047,7.6109,7.7417,7.7136,400,121233.7963,923.1386,99907.1292,760.7194,221140.9255,1683.8580,0.0198,20.5252,20.6541,20.6284,400,149303.2659,3064.9690,74946.3969,1538.5334,224249.6629,4603.5026,0.0201,32.6459,32.9016,32.8494,800,181209.3026,5916.8162,47139.4578,1539.1849,228348.7605,7456.0011,0.0987,33.9399,34.1980,34.1459,800,181023.5433,6145.1070,45147.7832,1532.6073,226171.3265,7677.7143,0.0263,8.3684,8.4978,8.4720,400,127256.3064,1065.3543,90893.6616,760.9253,218149.9680,1826.2796,0.0183,20.3228,20.4520,20.4261,400,148935.1091,3027.2478,75645.0414,1537.5550,224580.1505,4564.8029,0.0201,32.8441,33.0996,33.0473,800,180008.1359,5913.1720,46833.6533,1538.4586,226841.7892,7451.6307,0.0823,33.9202,34.1794,34.1273,800,181127.7647,6145.1575,45170.2996,1532.5019,226298.0643,7677.6593,0.0263,9.9200,9.9966,9.9790,200,146479.4401,1453.3265,78795.0891,781.7819,225274.5292,2235.1083,0.0114,10.3636,10.4263,10.4137,200,146984.8194,1523.4901,73485.4421,761.6727,220470.2616,2285.1628,0.0037,27.2560,27.3851,27.3590,400,169065.5940,4608.5372,56492.7961,1539.9300,225558.3902,6148.4672,0.0801,26.8355,26.9645,26.9397,400,171909.9077,4613.9252,57033.7179,1530.7397,228943.6257,6144.6649,0.0367,9.8865,9.9639,9.9462,200,146540.7792,1449.0975,78738.2761,778.6189,225279.0553,2227.7163,0.0115,10.1934,10.2565,10.2439,200,148644.8105,1515.4152,74707.5931,761.6343,223352.4035,2277.0495,0.0037,27.3776,27.5116,27.4807,400,168336.2242,4609.1400,56066.1679,1535.1232,224402.3921,6144.2631,0.0802,26.8338,26.9633,26.9378,400,171800.3802,4610.6667,57084.8538,1532.0062,228885.2340,6142.6729,0.0368,43.0570,43.1964,43.1678,400,193835.9638,8346.7633,35431.2761,1525.7045,229267.2399,9872.4677,0.0465,50.0066,50.1491,50.1199,400,198208.8091,9912.5838,30715.8178,1536.1227,228924.6270,11448.7066,0.0408
54,18.8549,19.0244,18.9920,400,146607.3172,2768.3440,81039.0935,1530.2389,227646.4107,4298.5829,0.0074,19.6188,19.7891,19.7553,400,149802.1393,2943.0153,77716.9468,1526.8302,227519.0861,4469.8456,0.0071,15.7313,15.8991,15.8679,400,126815.7184,1998.5303,96671.4505,1523.4810,223487.1689,3522.0112,0.0045,15.5630,15.7296,15.6996,400,125100.0722,1950.4808,97667.6626,1522.7724,222767.7347,3473.2532,0.0045,7.1213,7.2796,7.2519,400,115499.7883,825.8401,104961.5976,750.5676,220461.3859,1576.4077,0.0198,20.3301,20.4942,20.4610,400,152220.8423,3098.8926,74486.4895,1516.3808,226707.3317,4615.2734,0.0189,28.1015,28.4246,28.3624,800,173875.6434,4896.5822,53948.6616,1519.3172,227824.3050,6415.8994,0.1072,32.7005,33.0232,32.9616,800,184913.3982,6057.1949,45933.5561,1504.6417,230846.9543,7561.8365,0.0251,7.7531,7.9107,7.8833,400,120459.3574,937.4185,96888.8459,754.0193,217348.2033,1691.4379,0.0186,20.3261,20.4897,20.4573,400,152706.1639,3108.2231,74481.6808,1516.0158,227187.8447,4624.2390,0.0188,28.7393,29.0595,28.9986,800,173939.0662,5009.1719,52726.7754,1518.4963,226665.8416,6527.6682,0.0863,32.6621,32.9859,32.9232,800,185141.3063,6057.6268,46051.9463,1506.7701,231193.2526,7564.3970,0.0251,9.7991,9.8853,9.8699,200,148877.3553,1460.8558,78410.8846,769.4048,227288.2399,2230.2605,0.0107,10.1087,10.1896,10.1733,200,147410.4411,1492.3294,74233.6388,751.5161,221644.0798,2243.8456,0.0035,25.7480,25.9143,25.8783,400,172175.8278,4438.2896,58872.1419,1517.5879,231047.9698,5955.8775,0.0781,26.0828,26.2488,26.2132,400,174320.6254,4551.8001,57898.4534,1511.8240,232219.0787,6063.6240,0.0351,9.7971,9.8826,9.8675,200,149283.9112,1464.5375,78110.1952,766.2935,227394.1066,2230.8310,0.0107,10.0531,10.1350,10.1181,200,147090.2672,1480.9107,74718.8109,752.2744,221809.0781,2233.1851,0.0036,26.3335,26.4997,26.4638,400,170943.7900,4506.6294,57517.1982,1516.3396,228460.9882,6022.9690,0.0773,26.1368,26.3018,26.2673,400,174049.6432,4554.1533,57881.3937,1514.5147,231931.0370,6068.6680,0.0351,39.5023,39.6763,39.6378,400,192186.2031,7597.2328,38210.1536,1510.4719,230396.3567,9107.7047,0.0475,46.4656,46.6446,46.6027,400,198107.0356,9210.9687,32643.8714,1517.7749,230750.9070,10728.7435,0.0411
55,18.4398,18.5965,18.5587,400,150127.4145,2769.5276,82927.7305,1529.8346,233055.1449,4299.3621,0.0071,19.1963,19.3548,19.3163,400,153662.7559,2951.0403,79474.0945,1526.2692,233136.8503,4477.3094,0.0069,15.4657,15.6237,15.5850,400,130040.4875,2012.1878,98417.6710,1522.8654,228458.1584,3535.0532,0.0043,15.1785,15.3373,15.2981,400,128919.5387,1957.8871,100209.7800,1521.8692,229129.3186,3479.7563,0.0044,6.9490,7.0945,7.0593,400,119103.7236,828.5628,107685.5503,749.0769,226789.2738,1577.6396,0.0191,19.8406,19.9874,19.9537,400,156199.6177,3100.2214,76302.9351,1514.4455,232502.5528,4614.6669,0.0182,27.3904,27.6781,27.6105,800,178602.1028,4894.1378,55436.7948,1519.0896,234038.8975,6413.2273,0.1038,32.2859,32.5741,32.5077,800,187153.9556,6044.9261,46546.6216,1503.4202,233700.5772,7548.3463,0.0243,7.5202,7.6650,7.6308,400,122504.1793,922.1403,100053.8131,753.1280,222557.9924,1675.2683,0.0181,19.8471,19.9952,19.9604,400,156490.4877,3107.0116,76258.2027,1514.0529,232748.6903,4621.0645,0.0182,28.0644,28.3486,28.2820,800,178355.8674,5007.5054,54101.3641,1518.9301,232457.2314,6526.4355,0.0835,32.2068,32.4960,32.4289,800,187607.0179,6044.7051,46712.2962,1505.0728,234319.3141,7549.7779,0.0243,9.6629,9.7477,9.7264,200,151334.9276,1463.0223,79549.7103,769.0404,230884.6379,2232.0627,0.0103,9.8110,9.8819,9.8648,200,151921.3281,1490.9287,76532.0455,751.0714,228453.3737,2242.0001,0.0034,25.2069,25.3511,25.3174,400,175814.8084,4432.7962,60140.6568,1516.3174,235955.4652,5949.1136,0.0754,25.7349,25.8793,25.8457,400,176556.9482,4544.7909,58651.1749,1509.7527,235208.1231,6054.5436,0.0340,9.6645,9.7496,9.7285,200,151776.1295,1467.5199,79198.0454,765.7621,230974.1748,2233.2820,0.0103,9.6719,9.7431,9.7258,200,152881.7758,1479.0804,77716.5725,751.8813,230598.3483,2230.9617,0.0034,25.8711,26.0164,25.9817,400,174511.7328,4515.8285,58573.4006,1515.6999,233085.1334,6031.5284,0.0746,25.6976,25.8420,25.8079,400,176900.0692,4546.9950,58835.8439,1512.3018,235735.9131,6059.2968,0.0339,38.7292,38.8827,38.8471,400,195894.2562,7588.2230,38954.5710,1508.9561,234848.8272,9097.1791,0.0460,45.4907,45.6494,45.6123,400,201883.1112,9185.4257,33332.4770,1516.5853,235215.5883,10702.0111,0.0399
56,18.1238,18.3610,18.2724,400,151660.1469,2754.8143,84216.0994,1529.6972,235876.2462,4284.5115,0.0069,18.8107,19.0459,18.9575,400,154800.4890,2918.1168,80981.5050,1526.5324,235781.9940,4444.6492,0.0066,15.1375,15.3747,15.2856,400,132541.1976,2011.7174,100321.0274,1522.6215,232862.2250,3534.3389,0.0042,14.9861,15.2214,15.1334,400,130383.9743,1959.2229,101319.0914,1522.4086,231703.0658,3481.6315,0.0042,6.7057,6.9363,6.8468,400,124839.8226,842.5224,111322.3300,750.9686,236162.1526,1593.4910,0.0182,19.4028,19.6329,19.5446,400,156469.4067,3042.2681,77968.5586,1515.9204,234437.9653,4558.1885,0.0177,27.9888,28.4453,28.2682,800,179882.7979,5049.4547,54154.6711,1520.0869,234037.4690,6569.5416,0.0981,31.5328,31.9927,31.8152,800,191505.1329,6053.9977,47662.4915,1506.7401,239167.6244,7560.7378,0.0233,7.3719,7.6018,7.5126,400,127765.1986,947.0966,101595.8444,752.9813,229361.0429,1700.0778,0.0172,19.3800,19.6101,19.5214,400,156530.2955,3039.8694,78092.0548,1516.5326,234622.3503,4556.4019,0.0177,28.1121,28.5666,28.3900,800,179921.1910,5072.6301,53923.2489,1520.2089,233844.4398,6592.8390,0.0803,31.4724,31.9330,31.7547,800,191873.3457,6054.0409,47792.0695,1507.9481,239665.4151,7561.9890,0.0233,9.4902,9.6110,9.5672,200,152914.9533,1454.2942,80866.0222,769.0550,233780.9755,2223.3491,0.0100,9.9295,10.0436,9.9992,200,149992.0875,1492.3716,75463.5382,750.8316,225455.6257,2243.2032,0.0033,24.9517,25.1814,25.0931,400,178963.4210,4472.6671,60725.9610,1517.6571,239689.3820,5990.3243,0.0723,25.2309,25.4630,25.3729,400,180156.6948,4552.7646,59819.5967,1511.7056,239976.2915,6064.4702,0.0328,9.5114,9.6320,9.5880,200,153350.0310,1461.6523,80363.5182,765.9644,233713.5493,2227.6167,0.0099,9.6193,9.7332,9.6893,200,153613.3619,1480.7383,77975.1707,751.6257,231588.5325,2232.3639,0.0033,25.4542,25.6830,25.5948,400,178373.9293,4547.5392,59488.9227,1516.6280,237862.8519,6064.1672,0.0717,25.3469,25.5769,25.4881,400,179463.4525,4556.0358,59629.8118,1513.8162,239093.2643,6069.8521,0.0328,38.1070,38.3414,38.2552,400,199494.4069,7610.0875,39562.0123,1509.1592,239056.4192,9119.2469,0.0444,45.1170,45.3555,45.2676,400,205599.8264,9284.2882,33600.5781,1517.2992,239200.4045,10801.5874,0.0382
57,17.8876,18.0704,18.0124,400,155650.9825,2785.9931,85586.8843,1531.9059,241237.8669,4317.8990,0.0067,18.6558,18.8377,18.7805,400,159124.8186,2970.3831,81860.4740,1528.0776,240985.2926,4498.4607,0.0064,15.0698,15.2521,15.1949,400,135449.4425,2042.7288,101072.5964,1524.2726,236522.0390,3567.0014,0.0040,14.7369,14.9200,14.8625,400,133818.1768,1973.6323,103298.1604,1523.4767,237116.3372,3497.1091,0.0041,6.6588,6.8260,6.7765,400,123888.0806,826.3777,112280.0492,748.8546,236168.1297,1575.2322,0.0179,19.1163,19.2833,19.2343,400,163099.7162,3119.5570,79186.8090,1514.5686,242286.5252,4634.1256,0.0169,26.6151,26.9474,26.8502,800,182892.4430,4871.5724,57065.9733,1519.9928,239958.4163,6391.5652,0.0975,30.9094,31.2414,31.1454,800,195500.7127,6046.9068,48543.6141,1501.4709,244044.3267,7548.3777,0.0228,7.0702,7.2366,7.1879,400,126560.2308,896.1959,106450.7202,753.7297,233010.9512,1649.9257,0.0172,19.1494,19.3174,19.2683,400,163040.2870,3123.8628,79104.2968,1515.6320,242144.5838,4639.4948,0.0169,27.0862,27.4192,27.3199,800,183844.7097,4983.4127,56124.3882,1521.3146,239969.0979,6504.7273,0.0786,30.8193,31.1529,31.0553,800,196094.3857,6047.6368,48733.0883,1502.9492,244827.4740,7550.5860,0.0227,9.2588,9.3524,9.3240,200,159044.7904,1473.4874,83227.0972,771.0596,242271.8876,2244.5471,0.0095,9.4451,9.5268,9.5025,200,157965.7484,1492.7597,79500.2625,751.2677,237466.0108,2244.0274,0.0032,24.0570,24.2237,24.1750,400,182910.3489,4402.0553,63012.9123,1516.5102,245923.2612,5918.5655,0.0709,24.8373,25.0047,24.9557,400,183067.0980,4548.7519,60727.8451,1508.9311,243794.9431,6057.6830,0.0318,9.2644,9.3593,9.3297,200,159443.9676,1478.0642,82829.2520,767.8303,242273.2196,2245.8945,0.0095,9.3730,9.4560,9.4311,200,157798.1379,1479.8293,80211.2836,752.2187,238009.4215,2232.0480,0.0032,24.9406,25.1088,25.0589,400,180924.7309,4514.1677,60828.3907,1517.6972,241753.1216,6031.8649,0.0698,24.9704,25.1374,25.0885,400,182276.5377,4553.2936,60515.6033,1511.6866,242792.1410,6064.9802,0.0317,37.5964,37.7718,37.7221,400,202280.4771,7607.2433,40090.9909,1507.7161,242371.4680,9114.9594,0.0430,44.3548,44.5362,44.4819,400,209279.9527,9284.9043,34184.0423,1516.6057,243463.9950,10801.5099,0.0369
58,17.6216,17.8645,17.7713,400,157242.0384,2777.7089,86946.9201,1535.9158,244188.9584,4313.6247,0.0065,18.3732,18.6161,18.5223,400,160143.6894,2949.2724,83200.3318,1532.2597,243344.0212,4481.5321,0.0063,14.7430,14.9855,14.8931,400,137264.1642,2029.7454,103375.2960,1528.5497,240639.4603,3558.2950,0.0039,14.5668,14.8094,14.7165,400,135424.3381,1978.8010,104535.3305,1527.3450,239959.6684,3506.1459,0.0039,6.5734,6.8061,6.7166,400,124810.4289,826.2486,113545.3886,751.2953,238355.8175,1577.5438,0.0174,18.9112,19.1470,19.0563,400,162756.6872,3084.8739,79962.4678,1515.6385,242719.1550,4600.5124,0.0167,26.1880,26.6543,26.4743,800,185108.2749,4864.3015,57920.5881,1521.8935,243028.8630,6386.1951,0.0948,30.8032,31.2713,31.0915,800,195986.8373,6054.1817,48645.3692,1502.6864,244632.2065,7556.8681,0.0220,6.9032,7.1362,7.0468,400,127091.5786,883.2370,108904.6787,756.5047,235996.2573,1639.7417,0.0168,18.9102,19.1465,19.0559,400,163037.3604,3090.1359,80190.0409,1519.9185,243227.4014,4610.0544,0.0167,26.6170,27.0830,26.9032,800,186419.6602,4978.7432,57065.1837,1523.9132,243484.8438,6502.6564,0.0764,30.6939,31.1619,30.9817,800,196755.4514,6056.4124,48888.4067,1504.8469,245643.8580,7561.2594,0.0220,9.1556,9.2800,9.2332,200,160784.3651,1475.6203,84560.1266,776.0417,245344.4918,2251.6619,0.0092,9.3529,9.4690,9.4236,200,159865.3287,1498.7013,80341.0212,753.1695,240206.3500,2251.8709,0.0031,23.9599,24.1955,24.1048,400,183401.0167,4402.4213,63208.7109,1517.2522,246609.7276,5919.6735,0.0688,24.6007,24.8360,24.7454,400,184645.6287,4550.5123,61235.8523,1509.1250,245881.4810,6059.6373,0.0309,9.1683,9.2931,9.2461,200,161186.4597,1481.3308,84107.2966,772.9373,245293.7562,2254.2681,0.0092,9.1468,9.2626,9.2175,200,161983.3963,1485.1342,82280.4233,754.3737,244263.8196,2239.5080,0.0031,24.5763,24.8114,24.7205,400,184170.5702,4534.3041,61792.6085,1521.3182,245963.1785,6055.6223,0.0676,24.6541,24.8897,24.7989,400,184659.3972,4560.7139,61245.9403,1512.6421,245905.3376,6073.3560,0.0308,37.3005,37.5414,37.4509,400,204551.9265,7638.6034,40388.8760,1508.2365,244940.8025,9146.8399,0.0416,45.0141,45.2606,45.1681,400,212350.7462,9568.0896,33693.4445,1518.1432,246044.1907,11086.2329,0.0348
59,17.3175,17.4785,17.4479,400,161244.2275,2794.4103,89326.9914,1548.0759,250571.2189,4342.4862,0.0064,18.0279,18.1875,18.1581,400,164465.8424,2967.6151,85646.4835,1545.4167,250112.3259,4513.0318,0.0062,14.7208,14.8804,14.8498,400,140886.1710,2076.1340,104628.8902,1541.8684,245515.0612,3618.0025,0.0038,14.6216,14.7823,14.7514,400,141698.1570,2074.1538,105306.1657,1541.4840,247004.3227,3615.6376,0.0038,6.8810,7.0350,7.0048,400,134910.1284,930.7713,110393.1185,761.7010,245303.2471,1692.4723,0.0164,18.7209,18.8774,18.8472,400,166228.9733,3114.9237,82155.5652,1539.5070,248384.5385,4654.4307,0.0164,30.8820,31.1881,31.1281,800,197704.5281,6112.8768,49930.0232,1543.7954,247634.5513,7656.6722,0.0791,30.4596,30.7670,30.7067,800,201598.2585,6147.2353,50273.6374,1532.9723,251871.8958,7680.2077,0.0216,7.6398,7.7946,7.7642,400,141003.2223,1079.7806,99440.5081,761.5354,240443.7305,1841.3159,0.0149,18.5380,18.6938,18.6627,400,165863.4356,3077.6930,82952.7584,1539.2542,248816.1940,4616.9472,0.0164,30.8662,31.1722,31.1116,800,198252.7427,6126.8424,49946.1270,1543.5476,248198.8697,7670.3901,0.0655,30.4686,30.7765,30.7162,800,201539.1154,6147.3908,50251.8943,1532.7976,251791.0098,7680.1884,0.0216,9.0632,9.1474,9.1320,200,163278.5936,1481.0453,86276.3247,782.5912,249554.9183,2263.6365,0.0093,9.4928,9.5696,9.5540,200,160584.9843,1525.9096,80183.8538,761.9243,240768.8382,2287.8339,0.0030,24.7597,24.9157,24.8832,400,186355.9043,4617.5631,62318.8592,1544.1475,248674.7635,6161.7106,0.0653,24.4163,24.5714,24.5397,400,189408.8384,4628.0028,62687.2877,1531.6987,252096.1263,6159.7016,0.0299,9.0200,9.1052,9.0896,200,163572.4318,1476.8469,86349.6246,779.6342,249922.0564,2256.4811,0.0093,9.2381,9.3150,9.2998,200,163819.4681,1514.9280,82377.1374,761.7883,246196.6055,2276.7162,0.0030,25.3350,25.4898,25.4586,400,182194.0159,4619.3270,60699.4174,1538.9651,242893.4334,6158.2920,0.0653,24.3342,24.4904,24.4585,400,189895.4669,4624.2690,62969.4710,1533.4129,252864.9379,6157.6819,0.0299,39.1209,39.2847,39.2513,400,215843.3033,8447.7906,38972.9341,1525.3462,254816.2375,9973.1367,0.0376,45.2842,45.4521,45.4165,400,220719.9128,9999.0505,33944.6754,1537.7627,254664.5882,11536.8132,0.0331
60,16.9311,17.1190,17.0775,400,164495.6263,2790.1909,90125.7948,1528.7495,254621.4210,4318.9404,0.0061,17.6144,17.8016,17.7607,400,168246.4508,2968.7700,86438.1486,1525.2584,254684.5994,4494.0283,0.0059,14.1502,14.3366,14.2968,400,143507.8375,2035.0703,107264.7705,1521.1647,250772.6080,3556.2350,0.0037,13.9667,14.1537,14.1124,400,142298.3422,1991.8198,108607.5352,1520.3036,250905.8773,3512.1235,0.0037,6.3672,6.5475,6.5085,400,132796.4395,849.6056,117138.2789,749.6274,249934.7184,1599.2330,0.0163,18.0783,18.2642,18.2216,400,171801.4248,3111.2434,83627.2522,1514.4767,255428.6771,4625.7201,0.0156,25.2648,25.6281,25.5469,800,193563.0074,4903.3240,60064.5728,1521.6102,253627.5802,6424.9340,0.0897,29.4680,29.8347,29.7520,800,204717.0912,6045.9001,50810.9686,1500.6013,255528.0597,7546.5014,0.0210,6.8548,7.0370,6.9973,400,138892.8108,956.5337,109266.0468,752.6175,248158.8576,1709.1512,0.0153,18.1036,18.2912,18.2475,400,172094.9392,3121.0293,83498.6346,1514.3176,255593.5738,4635.3469,0.0156,25.8090,26.1715,26.0901,800,193970.9911,5019.1800,58788.0344,1521.2600,252759.0255,6540.4399,0.0722,29.3990,29.7666,29.6830,800,205191.7164,6045.8613,50983.9427,1502.2180,256175.6591,7548.0793,0.0210,8.7830,8.8791,8.8582,200,167366.6275,1472.4318,87275.3829,767.8310,254642.0104,2240.2629,0.0089,9.0173,9.1071,9.0866,200,165350.7685,1493.8458,83054.8077,750.3564,248405.5762,2244.2022,0.0030,23.0406,23.2248,23.1823,400,192591.1551,4443.9666,65768.9418,1517.6002,258360.0969,5961.5668,0.0650,23.4713,23.6547,23.6134,400,193664.9044,4551.9546,64243.3145,1509.9952,257908.2189,6061.9498,0.0293,8.7836,8.8794,8.8591,200,167852.9440,1476.8938,86910.9405,764.7200,254763.8845,2241.6138,0.0089,8.7965,8.8864,8.8660,200,168019.0517,1480.8092,85210.1162,750.9909,253229.1679,2231.8001,0.0030,23.8279,24.0117,23.9692,400,189175.5555,4513.9544,63560.2062,1516.6277,252735.7618,6030.5821,0.0643,23.5467,23.7313,23.6881,400,193169.2645,4554.7623,64167.9566,1513.0268,257337.2212,6067.7891,0.0292,35.2176,35.4088,35.3636,400,215263.6264,7588.0681,42790.1183,1508.3607,258053.7447,9096.4288,0.0397,41.4200,41.6131,41.5675,400,222088.2659,9206.1722,36584.4079,1516.5277,258672.6739,10722.6999,0.0343
61,16.7661,16.9745,16.9078,400,168710.0428,2834.3328,92246.9100,1549.6772,260956.9528,4384.0099,0.0061,17.3666,17.5744,17.5079,400,171042.2160,2976.1404,88864.3826,1546.1885,259906.5987,4522.3289,0.0059,14.3174,14.5242,14.4581,400,147602.4374,2118.1919,107434.8194,1541.6820,255037.2569,3659.8740,0.0036,14.1695,14.3776,14.3107,400,148246.4952,2105.6517,108567.5969,1541.9736,256814.0921,3647.6251,0.0036,6.4674,6.6674,6.6019,400,143954.8378,935.9754,117182.5733,761.7042,261137.4111,1697.6795,0.0156,18.0855,18.2877,18.2219,400,171772.0974,3112.2497,85076.2267,1541.3946,256848.3241,4653.6444,0.0156,29.5966,29.9944,29.8632,800,205921.8149,6108.1371,52044.0720,1543.7660,257965.8869,7651.9030,0.0756,29.2468,29.6497,29.5174,800,209696.2438,6146.4007,52315.4709,1533.4120,262011.7145,7679.8127,0.0206,7.2650,7.4665,7.4002,400,149545.5160,1091.5370,104403.5136,761.9247,253949.0296,1853.4618,0.0142,17.9778,18.1808,18.1151,400,171747.2875,3093.3480,85536.5045,1540.5451,257283.7920,4633.8931,0.0155,29.9285,30.3272,30.1955,800,204649.4453,6138.4661,51443.0758,1543.0478,256092.5211,7681.5138,0.0626,29.2044,29.6058,29.4743,800,209990.6496,6146.1447,52385.5430,1533.2491,262376.1927,7679.3938,0.0206,8.6621,8.7682,8.7357,200,171204.0025,1485.7896,90045.0450,781.4272,261249.0476,2267.2168,0.0088,8.9632,9.0634,9.0298,200,169293.2300,1520.2386,84949.1262,762.8329,254242.3561,2283.0716,0.0029,23.7190,23.9193,23.8544,400,194623.0820,4622.7447,65060.9619,1545.3491,259684.0438,6168.0939,0.0622,23.4020,23.6033,23.5370,400,197499.7700,4628.2953,65328.7014,1530.9411,262828.4714,6159.2364,0.0285,8.6232,8.7313,8.6979,200,171440.9146,1481.2525,90075.2153,778.2237,261516.1299,2259.4763,0.0089,8.9937,9.0939,9.0607,200,168367.5427,1517.0653,84636.2479,762.6085,253003.7906,2279.6739,0.0029,24.3264,24.5272,24.4610,400,189834.9718,4624.2505,63210.4720,1539.7660,253045.4439,6164.0165,0.0622,23.4452,23.6455,23.5798,400,196941.4638,4623.6478,65295.1065,1532.9496,262236.5703,6156.5975,0.0286,38.0113,38.2193,38.1540,400,222104.4840,8449.8262,40111.1015,1526.0019,262215.5856,9975.8281,0.0359,43.9907,44.1999,44.1345,400,227189.9358,10001.6501,34950.8365,1538.6512,262140.7724,11540.3013,0.0316
62,16.4022,16.5723,16.5349,400,167769.3748,2754.0491,93451.8152,1534.0441,261221.1899,4288.0930,0.0059,17.0535,17.2227,17.1862,400,171262.1002,2922.9165,89679.9339,1530.5243,260942.0341,4453.4407,0.0056,13.8481,14.0169,13.9800,400,145743.9089,2020.2015,110116.5918,1526.3163,255860.5008,3546.5178,0.0035,13.6034,13.7726,13.7347,400,145283.5380,1978.3109,112018.0171,1525.2829,257301.5552,3503.5937,0.0036,6.1155,6.2766,6.2383,400,134671.0429,825.2609,122188.2292,748.6768,256859.2721,1573.9376,0.0158,17.5785,17.7400,17.7035,400,173020.9144,3043.4104,86102.0839,1514.4888,259122.9982,4557.8992,0.0151,24.1530,24.4692,24.3984,800,200502.6974,4847.5901,62872.6606,1520.0593,263375.3580,6367.6494,0.0864,28.7164,29.0351,28.9651,800,210064.4460,6036.8998,52209.5734,1500.4176,262274.0194,7537.3173,0.0200,6.5013,6.6605,6.6245,400,136379.5851,888.3496,115962.6896,755.2683,252342.2747,1643.6177,0.0152,17.6307,17.7925,17.7564,400,173620.3497,3062.9976,86070.8295,1518.4234,259691.1792,4581.4209,0.0150,24.7835,25.1012,25.0285,800,200279.0521,4968.4285,61401.7240,1523.1946,261680.7761,6491.6231,0.0695,28.6612,28.9804,28.9101,800,210541.2285,6039.1791,52377.3865,1502.3984,262918.6150,7541.5774,0.0200,8.6143,8.7018,8.6829,200,170035.1879,1465.8300,89935.2904,775.2982,259970.4783,2241.1282,0.0085,8.8692,8.9483,8.9302,200,168831.0891,1498.4281,84828.5922,752.8774,253659.6812,2251.3054,0.0028,22.4331,22.5937,22.5580,400,195983.2074,4398.8564,67569.8892,1516.6099,263553.0967,5915.4663,0.0624,22.9336,23.0941,23.0591,400,197866.1960,4540.1712,65685.7729,1507.2039,263551.9689,6047.3751,0.0279,8.6467,8.7358,8.7153,200,170279.9650,1473.3943,89233.6814,772.1099,259513.6466,2245.5042,0.0085,8.6509,8.7292,8.7120,200,171589.5987,1485.4011,87105.9551,754.0478,258695.5537,2239.4489,0.0028,23.1639,23.3234,23.2881,400,195458.7122,4529.9732,65611.7865,1520.6274,261070.4987,6050.6006,0.0613,23.0018,23.1624,23.1266,400,197789.6520,4551.8519,65719.7293,1512.4475,263509.3813,6064.2992,0.0279,34.9433,35.1124,35.0750,400,217719.7683,7610.4319,43120.8348,1507.2970,260840.6031,9117.7289,0.0378,42.2705,42.4468,42.4060,400,226222.7729,9565.4080,35851.4177,1515.9125,262074.1906,11081.3206,0.0316
63,16.0573,16.2059,16.1749,400,172384.9481,2769.2405,95120.6793,1528.0390,267505.6273,4297.2794,0.0058,16.7217,16.8731,16.8428,400,176065.3872,2945.6198,91105.9803,1524.2198,267171.3674,4469.8396,0.0055,13.4718,13.6196,13.5908,400,150592.7041,2029.8860,112790.2293,1520.3200,263382.9334,3550.2061,0.0035,13.1978,13.3462,13.3161,400,150475.7516,1986.9256,115096.2211,1519.7459,265571.9727,3506.6715,0.0035,6.0845,6.2220,6.1947,400,139541.1624,849.9375,122811.3177,747.9899,262352.4801,1597.9275,0.0152,17.3165,17.4518,17.4270,400,178183.2258,3086.4392,87430.8271,1514.4489,265614.0529,4600.8881,0.0147,24.5583,24.8250,24.7745,800,203841.4667,5007.7983,61833.4268,1519.0610,265674.8936,6526.8593,0.0826,28.2411,28.5074,28.4578,800,213764.2194,6038.8930,53194.5866,1502.7607,266958.8060,7541.6537,0.0196,6.6057,6.7409,6.7145,400,143508.3487,948.8089,113659.8596,751.4413,257168.2083,1700.2502,0.0144,17.2774,17.4141,17.3880,400,178396.9705,3083.1475,87602.0322,1513.9794,265999.0028,4597.1269,0.0147,24.8125,25.0777,25.0284,800,203903.0272,5061.1950,61216.1818,1519.4738,265119.2089,6580.6688,0.0672,28.1877,28.4552,28.4054,800,214180.7521,6039.3919,53344.4650,1504.1882,267525.2171,7543.5801,0.0196,8.3875,8.4660,8.4492,200,173993.0301,1459.9859,91425.1542,767.1507,265418.1843,2227.1365,0.0083,8.6088,8.6756,8.6627,200,173367.9518,1492.8988,87066.5548,749.7431,260434.5065,2242.6418,0.0028,22.2440,22.3810,22.3542,400,200341.3374,4457.2157,68181.4526,1516.9077,268522.7901,5974.1234,0.0606,22.4369,22.5730,22.5457,400,202693.7305,4548.7223,67335.8983,1511.1089,270029.6288,6059.8312,0.0273,8.3828,8.4604,8.4448,200,174521.1786,1463.6468,91098.0622,764.0035,265619.2408,2227.6503,0.0083,8.4377,8.5024,8.4905,200,175543.4772,1481.5108,88926.3921,750.4994,264469.8694,2232.0101,0.0028,22.6335,22.7688,22.7425,400,200352.1808,4535.4471,66965.7431,1515.9284,267317.9240,6051.3755,0.0600,22.4247,22.5587,22.5339,400,202889.1426,4550.7007,67458.0668,1513.0502,270347.2095,6063.7509,0.0273,33.6926,33.8368,33.8078,400,224451.0389,7563.4860,44745.4237,1507.8181,269196.4627,9071.3041,0.0372,39.6761,39.8245,39.7940,400,231755.5988,9196.5268,38224.9137,1516.8409,269980.5125,10713.3677,0.0321
64,15.9458,16.0781,16.0658,400,174083.1310,2776.1229,95776.3470,1527.3548,269859.4780,4303.4777,0.0056,16.5498,16.6808,16.6684,400,177823.3316,2943.1520,92089.7881,1524.1761,269913.1196,4467.3281,0.0054,13.2916,13.4227,13.4100,400,152135.8838,2022.2787,114375.7275,1520.3470,266511.6114,3542.6258,0.0034,13.0949,13.2271,13.2153,400,151441.4252,1983.4196,116019.3993,1519.4944,267460.8246,3502.9140,0.0034,5.8592,5.9805,5.9708,400,137301.7232,804.6660,127519.7545,747.3322,264821.4777,1551.9981,0.0155,16.8809,17.0090,16.9949,400,183834.0325,3103.5614,89690.9650,1514.1988,273524.9975,4617.7603,0.0143,23.5362,23.7808,23.7562,800,209195.4786,4923.9558,64635.0398,1521.3512,273830.5184,6445.3069,0.0822,27.4785,27.7260,27.7039,800,219718.2443,6038.1691,54620.8115,1501.0575,274339.0559,7539.2266,0.0192,6.2828,6.4046,6.3936,400,142193.0146,893.4695,119235.4211,749.2133,261428.4357,1642.6828,0.0146,16.8971,17.0247,17.0108,400,184008.6038,3109.4473,89641.6953,1514.7988,273650.2992,4624.2461,0.0143,23.9238,24.1683,24.1428,800,209345.1681,5008.4711,63584.6375,1521.2277,272929.8056,6529.6989,0.0666,27.4246,27.6736,27.6510,800,220161.3178,6038.6807,54793.5521,1502.9015,274954.8699,7541.5822,0.0192,8.2482,8.3191,8.3113,200,176678.2286,1457.4078,93089.7974,767.8914,269768.0260,2225.2994,0.0082,8.4363,8.4967,8.4912,200,176821.0432,1491.8381,88858.4179,749.6977,265679.4610,2241.5357,0.0027,21.7744,21.9002,21.8852,400,204239.9062,4447.3315,69716.5035,1518.0793,273956.4098,5965.4109,0.0595,22.0355,22.1650,22.1483,400,206456.9689,4549.6348,68576.9102,1511.2103,275033.8791,6060.8451,0.0268,8.2535,8.3242,8.3167,200,177158.6664,1462.3561,92631.4371,764.6254,269790.1036,2226.9815,0.0082,8.2643,8.3264,8.3191,200,179101.4934,1480.1960,90796.3823,750.3926,269897.8757,2230.5886,0.0027,22.0249,22.1511,22.1352,400,206090.6247,4539.2253,68835.4887,1516.1282,274926.1134,6055.3534,0.0587,22.0038,22.1283,22.1169,400,206850.7561,4551.8456,68759.5649,1513.0857,275610.3210,6064.9313,0.0268,33.1489,33.2826,33.2676,400,228181.2099,7564.1936,45519.6660,1508.9742,273700.8759,9073.1678,0.0365,39.0851,39.2245,39.2071,400,235447.6443,9202.9819,38819.8114,1517.3565,274267.4558,10720.3382,0.0315
65,15.7452,15.8858,15.8647,400,176058.7339,2772.6974,97035.2230,1528.1769,273093.9569,4300.8742,0.0055,16.3806,16.5230,16.5010,400,180074.3736,2950.4492,93039.0338,1524.4064,273113.4073,4474.8556,0.0053,13.1828,13.3278,13.3043,400,153066.9954,2018.4818,115269.6245,1520.0456,268336.6200,3538.5274,0.0033,12.9597,13.1010,13.0801,400,152157.7607,1972.5809,117200.0993,1519.3790,269357.8601,3491.9600,0.0034,5.8647,5.9991,5.9764,400,142656.6091,837.1508,127402.4685,747.6101,270059.0776,1584.7610,0.0148,16.6922,16.8275,16.8062,400,185231.9951,3092.5030,90620.6428,1512.9371,275852.6379,4605.4401,0.0141,23.1112,23.3752,23.3350,800,212210.4174,4906.1880,65745.7975,1519.9958,277956.2149,6426.1838,0.0806,27.1019,27.3681,27.3270,800,222477.8443,6031.2341,55307.7071,1499.3579,277785.5513,7530.5919,0.0188,6.2692,6.4020,6.3803,400,148894.4237,933.8658,119787.6828,751.2976,268682.1064,1685.1633,0.0139,16.7495,16.8852,16.8642,400,185602.5314,3109.3958,90333.1057,1513.3468,275935.6371,4622.7426,0.0141,23.5036,23.7655,23.7248,800,213223.1429,5013.2601,64665.5701,1520.3944,277888.7130,6533.6545,0.0651,27.0207,27.2864,27.2451,800,223181.5039,6032.1131,55559.8367,1501.6627,278741.3406,7533.7758,0.0188,8.1282,8.2032,8.1910,200,180126.8834,1464.3701,94344.1732,766.9850,274471.0566,2231.3550,0.0080,8.3295,8.3942,8.3838,200,179085.0671,1492.0009,90013.9646,749.9277,269099.0317,2241.9285,0.0027,21.3534,21.4864,21.4660,400,208108.2237,4444.6994,70982.1396,1516.0093,279090.3634,5960.7087,0.0583,21.7460,21.8793,21.8592,400,208980.6947,4545.3482,69436.2259,1510.2440,278416.9206,6055.5922,0.0263,8.1317,8.2060,8.1940,200,180620.8135,1468.9501,93913.2326,763.7754,274534.0461,2232.7255,0.0080,8.1994,8.2652,8.2544,200,180378.0194,1479.3242,91521.4963,750.5896,271899.5158,2229.9139,0.0027,22.1597,22.2923,22.2717,400,203657.4894,4513.9394,68411.7691,1516.3024,272069.2584,6030.2418,0.0577,21.8197,21.9520,21.9324,400,208451.5267,4549.0322,69319.7179,1512.7624,277771.2446,6061.7946,0.0262,32.8167,32.9549,32.9347,400,231079.1335,7584.2690,45922.9372,1507.2403,277002.0707,9091.5094,0.0356,38.8498,38.9926,38.9698,400,237584.2205,9231.3586,39028.4001,1516.4512,276612.6207,10747.8098,0.0306
66,15.4018,15.6477,15.5638,400,178008.8628,2749.3442,98982.6500,1528.7239,276991.5128,4278.0683,0.0054,15.9726,16.2188,16.1350,400,181897.4750,2913.2684,95235.6810,1525.2216,277133.1560,4438.4900,0.0052,12.9655,13.2102,13.1278,400,154023.4556,2003.7317,116911.5523,1520.8646,270935.0080,3524.5963,0.0033,12.6496,12.8939,12.8109,400,154574.8152,1962.0512,119759.4206,1520.0506,274334.2359,3482.1018,0.0033,5.6517,5.8851,5.8049,400,147517.0608,840.5076,131638.6853,749.7617,279155.7461,1590.2693,0.0145,16.5222,16.7622,16.6798,400,184652.8978,3059.3892,91375.8194,1513.8532,276028.7173,4573.2425,0.0139,23.3779,23.8455,23.6854,800,209059.4789,4907.1770,64833.1439,1521.7348,273892.6228,6428.9119,0.0793,26.9049,27.3807,27.2160,800,223711.3222,6039.1106,55593.8904,1500.7679,279305.2126,7539.8785,0.0185,6.2693,6.5055,6.4241,400,150047.0760,947.5288,119158.8910,752.3311,269205.9671,1699.8598,0.0137,16.5446,16.7838,16.7012,400,185082.1247,3070.5929,91288.3204,1514.4253,276370.4451,4585.0181,0.0139,23.8004,24.2658,24.1068,800,209485.1933,5005.7984,63682.2123,1521.6406,273167.4056,6527.4391,0.0640,26.8324,27.3060,27.1426,800,224331.6584,6039.2565,55813.5408,1502.5658,280145.1992,7541.8223,0.0185,7.9888,8.1157,8.0736,200,181751.3177,1455.9278,95789.4596,767.3031,277540.7773,2223.2310,0.0079,8.1804,8.2966,8.2562,200,181849.6888,1491.8530,91419.7636,749.9829,273269.4524,2241.8359,0.0026,21.4601,21.6991,21.6157,400,206636.6975,4444.1349,70563.0084,1517.5988,277199.7059,5961.7337,0.0573,21.6307,21.8688,21.7849,400,209840.4793,4548.5007,69708.1069,1510.9917,279548.5862,6059.4924,0.0258,8.0040,8.1299,8.0887,200,182328.0102,1463.3073,95206.6001,764.0789,277534.6103,2227.3862,0.0079,8.0421,8.1581,8.1181,200,183537.2353,1480.2992,93089.2131,750.7955,276626.4484,2231.0949,0.0026,22.1670,22.4045,22.3211,400,203276.3505,4515.5059,68275.4296,1516.6496,271551.7801,6032.1554,0.0566,21.6977,21.9371,21.8534,400,209303.8416,4550.9963,69624.5533,1513.8782,278928.3948,6064.8745,0.0258,32.6862,32.9307,32.8463,400,231600.8117,7580.6947,46054.9619,1507.4588,277655.7736,9088.1536,0.0350,38.6654,38.9140,38.8276,400,238723.3134,9241.3428,39185.6233,1516.9428,277908.9368,10758.2855,0.0301
67,15.3148,15.4631,15.4337,400,181281.0696,2776.9077,101283.7627,1551.4909,282564.8323,4328.3986,0.0054,15.9164,16.0630,16.0351,400,185646.1845,2955.3815,97251.6274,1548.1919,282897.8119,4503.5735,0.0053,12.7997,12.9474,12.9194,400,157447.9096,2015.9499,120552.0868,1543.5420,277999.9963,3559.4919,0.0033,12.8381,12.9867,12.9574,400,157562.5688,2023.4114,120176.7232,1543.3070,277739.2920,3566.7183,0.0033,6.1897,6.3316,6.3028,400,151123.5784,936.1500,122834.4858,760.9266,273958.0641,1697.0767,0.0140,16.5841,16.7308,16.7008,400,188523.2871,3127.4720,92954.0970,1542.0476,281477.3840,4669.5195,0.0139,27.9029,28.1915,28.1318,800,216383.4984,6040.2083,55404.0968,1546.5800,271787.5953,7586.7884,0.0670,26.7258,27.0051,26.9508,800,229973.7122,6147.8328,57415.1192,1534.8649,287388.8314,7682.6977,0.0183,6.6872,6.8302,6.8016,400,161519.3694,1080.9696,113819.6468,761.7444,275339.0163,1842.7141,0.0127,16.3943,16.5400,16.5097,400,187741.3143,3078.7610,94014.6319,1541.7432,281755.9462,4620.5043,0.0139,27.5995,27.8922,27.8290,800,222706.7318,6149.7858,55932.2598,1544.5017,278638.9916,7694.2875,0.0553,26.7053,26.9862,26.9316,800,230152.8460,6148.1117,57502.4523,1536.0731,287655.2983,7684.1848,0.0183,8.0287,8.1051,8.0916,200,183854.0271,1476.3375,97655.1665,784.1662,281509.1936,2260.5037,0.0079,8.2812,8.3538,8.3383,200,184090.1850,1525.0824,92085.8152,762.8789,276176.0002,2287.9612,0.0026,22.5816,22.7277,22.6968,400,204650.3114,4622.4160,68499.7010,1547.1958,273150.0124,6169.6118,0.0548,21.5272,21.6708,21.6406,400,215053.8911,4630.3125,71260.8052,1534.3120,286314.6963,6164.6246,0.0251,7.9846,8.0611,8.0470,200,184208.4831,1471.0810,97827.5250,781.2471,282036.0081,2252.3280,0.0079,8.0828,8.1542,8.1394,200,187512.8860,1516.1146,94312.9936,762.5575,281825.8796,2278.6721,0.0026,22.3034,22.4494,22.4197,400,207300.0125,4624.8325,69079.5058,1541.1530,276379.5182,6165.9855,0.0549,21.5536,21.6949,21.6672,400,214545.3675,4625.1167,71273.0761,1536.4876,285818.4436,6161.6043,0.0251,34.8329,34.9822,34.9518,400,241477.5949,8412.2537,43846.5178,1527.4631,285324.1129,9939.7166,0.0317,40.2574,40.4091,40.3786,400,247643.4958,9970.5068,38260.5331,1540.4279,285904.0288,11510.9347,0.0279
68,14.9869,15.1979,15.1344,400,183461.7110,2753.8783,101932.2054,1530.0620,285393.9164,4283.9403,0.0053,15.6010,15.8113,15.7476,400,187556.2476,2930.3828,97702.4455,1526.4961,285258.6931,4456.8790,0.0051,12.5271,12.7368,12.6749,400,159365.3834,2000.2793,121254.8341,1521.9259,280620.2175,3522.2051,0.0032,12.3749,12.5866,12.5238,400,157257.1077,1949.9801,122634.3036,1520.6541,279891.4113,3470.6342,0.0032,5.4945,5.7019,5.6393,400,149739.4147,826.8697,135469.9422,747.9508,285209.3571,1574.8205,0.0142,16.1191,16.3245,16.2598,400,191274.0101,3087.3405,93674.6187,1511.9918,284948.6289,4599.3323,0.0134,22.3598,22.7741,22.6426,800,215784.1746,4834.8043,67746.2356,1517.8640,283530.4102,6352.6684,0.0775,26.2196,26.6164,26.4946,800,229528.6279,6026.7204,57058.9277,1498.1981,286587.5555,7524.9185,0.0179,5.9410,6.1452,6.0827,400,149713.1478,893.2167,126079.3300,752.1492,275792.4778,1645.3659,0.0136,16.1620,16.3653,16.3031,400,191394.9342,3097.5254,93522.0637,1513.5524,284916.9980,4611.0778,0.0134,22.5910,23.0039,22.8741,800,217103.1224,4914.5567,67089.8093,1518.6692,284192.9318,6433.2260,0.0627,26.1545,26.5507,26.4291,800,230129.8659,6027.4602,57259.1515,1499.7108,287389.0176,7527.1710,0.0179,7.7686,7.8738,7.8434,200,186769.5979,1452.9787,98845.0874,768.9624,285614.6853,2221.9411,0.0076,7.9494,8.0526,8.0198,200,187097.8432,1489.3338,94173.9078,749.6413,281271.7510,2238.9750,0.0025,20.9195,21.1280,21.0612,400,210657.9154,4411.2307,72382.3163,1515.7100,283040.2318,5926.9408,0.0556,21.1159,21.3165,21.2544,400,214995.3092,4543.9568,71430.7708,1509.6999,286426.0799,6053.6566,0.0249,7.7738,7.8799,7.8490,200,187259.5684,1457.8121,98364.6353,765.7616,285624.2037,2223.5737,0.0076,7.7713,7.8726,7.8403,200,189840.7089,1477.2418,96438.2364,750.4306,286278.9453,2227.6725,0.0025,21.4979,21.7056,21.6391,400,210620.2038,4532.2960,70436.3113,1515.7062,281056.5150,6048.0023,0.0546,21.0720,21.2745,21.2095,400,215643.7163,4548.0735,71749.2273,1513.2402,287392.9437,6061.3137,0.0249,31.8316,32.0414,31.9779,400,237133.0212,7553.3275,47309.7780,1506.9434,284442.7992,9060.2709,0.0339,37.4706,37.6887,37.6195,400,244584.0949,9169.9841,40433.8521,1515.9526,285017.9470,10685.9367,0.0292
69,14.9021,15.0334,15.0168,400,185723.4537,2768.1342,102885.0859,1533.4607,288608.5395,4301.5949,0.0052,15.5355,15.6682,15.6495,400,189928.6698,2951.0998,98455.1316,1529.7891,288383.8015,4480.8889,0.0050,12.4528,12.5852,12.5687,400,161275.1071,2008.8121,122395.7636,1524.5380,283670.8705,3533.3500,0.0031,12.2565,12.3885,12.3714,400,159228.0942,1952.0004,124311.8326,1523.9566,283539.9268,3475.9569,0.0032,5.4353,5.5599,5.5431,400,148569.6917,807.9442,137681.8290,748.7248,286251.5206,1556.6691,0.0141,15.9826,16.1100,16.0925,400,194229.4547,3104.7073,94708.3600,1513.8883,288937.8147,4618.5956,0.0131,22.0674,22.3113,22.2807,800,218224.2821,4816.4787,68760.8266,1517.6332,286985.1087,6334.1119,0.0765,25.5714,25.8153,25.7866,800,235901.0731,6033.1327,58668.8917,1500.4478,294569.9647,7533.5806,0.0176,5.7981,5.9224,5.9061,400,151864.0893,880.9310,129993.1395,754.0559,281857.2288,1634.9869,0.0135,16.0152,16.1409,16.1247,400,194616.8645,3117.2079,94681.4554,1516.5271,289298.3199,4633.7349,0.0131,22.5009,22.7514,22.7167,800,219278.3890,4935.0826,67471.6764,1518.5145,286750.0654,6453.5971,0.0615,25.5165,25.7603,25.7317,800,236472.7890,6034.8722,58857.7314,1502.0710,295330.5203,7536.9432,0.0176,7.6291,7.7016,7.6901,200,191557.3046,1461.6996,101187.5446,772.1226,292744.8492,2233.8222,0.0074,7.7815,7.8423,7.8341,200,191664.5969,1491.5854,96454.9476,750.6383,288119.5445,2242.2237,0.0025,20.4564,20.5800,20.5643,400,214717.5542,4392.6494,74116.6808,1516.2642,288834.2350,5908.9136,0.0549,20.6454,20.7708,20.7534,400,219970.6296,4541.7308,73037.2214,1507.9986,293007.8510,6049.7294,0.0245,7.6358,7.7063,7.6964,200,192009.0560,1466.4298,100696.9740,769.0522,292706.0299,2235.4820,0.0074,7.6299,7.6902,7.6827,200,193808.8835,1478.8539,98484.3703,751.4825,292293.2538,2230.3364,0.0025,21.1880,21.3136,21.2953,400,212467.1582,4502.0083,71636.3675,1517.9170,284103.5257,6019.9253,0.0540,20.6743,20.8032,20.7856,400,219875.0487,4546.4921,73122.9735,1512.0088,292998.0222,6058.5010,0.0245,31.2872,31.4253,31.4038,400,241841.7107,7567.3477,48160.5243,1506.9666,290002.2350,9074.3144,0.0333,36.8130,36.9584,36.9322,400,250455.0035,9221.1312,41153.3638,1515.1644,291608.3673,10736.2955,0.0286
70,14.5196,14.6558,14.6351,400,189512.1047,2752.1149,105381.3035,1530.3581,294893.4083,4282.4730,0.0051,15.1177,15.2563,15.2339,400,193781.7516,2930.1120,100967.5456,1526.6976,294749.2972,4456.8096,0.0049,12.1870,12.3249,12.3041,400,164200.8495,2001.6931,124858.6619,1522.0913,289059.5115,3523.7845,0.0031,11.9489,12.0865,12.0647,400,163224.7408,1950.8215,127224.7738,1520.5588,290449.5146,3471.3803,0.0031,5.3832,5.5123,5.4912,400,152332.0462,820.4841,138931.9408,748.3033,291263.9871,1568.7874,0.0139,15.5923,15.7227,15.7027,400,197079.7164,3073.4441,97066.4470,1513.7442,294146.1634,4587.1882,0.0130,22.4551,22.7104,22.6690,800,221466.6790,4974.2501,67462.5850,1515.2407,288929.2641,6489.4908,0.0736,25.3666,25.6255,25.5838,800,237976.0261,6037.9761,59192.1467,1501.8353,297168.1729,7539.8114,0.0173,5.9530,6.0802,6.0610,400,155734.3662,927.5372,126305.9113,752.2630,282040.2775,1679.8001,0.0129,15.5440,15.6736,15.6538,400,197379.2467,3068.5226,97368.0043,1513.7148,294747.2510,4582.2374,0.0130,22.6991,22.9548,22.9133,800,220998.5967,5017.6729,66768.8132,1515.9532,287767.4100,6533.6262,0.0600,25.3010,25.5556,25.5169,800,238612.2009,6038.4191,59391.2355,1502.9794,298003.4363,7541.3985,0.0173,7.5464,7.6202,7.6077,200,192406.2827,1452.3181,101701.2948,767.6598,294107.5775,2219.9779,0.0074,7.7203,7.7850,7.7737,200,192797.1858,1488.8208,97037.7172,749.3458,289834.9029,2238.1667,0.0024,20.2125,20.3409,20.3205,400,220211.5301,4451.5752,75033.0568,1516.7928,295244.5868,5968.3680,0.0535,20.5884,20.7198,20.6971,400,220943.0283,4549.4350,73368.0824,1510.7213,294311.1108,6060.1563,0.0241,7.5531,7.6245,7.6142,200,192737.2164,1456.0915,101186.1101,764.4408,293923.3265,2220.5324,0.0074,7.5581,7.6225,7.6119,200,195357.8415,1476.8101,99209.2108,749.9732,294567.0523,2226.7833,0.0025,20.9198,21.0497,21.0286,400,216708.5071,4534.0355,72447.8431,1515.7739,289156.3503,6049.8093,0.0529,20.6094,20.7381,20.7178,400,220813.1981,4551.3067,73409.8582,1513.0924,294223.0563,6064.3991,0.0241,30.9211,31.0561,31.0355,400,244547.8146,7562.2892,48767.8909,1508.0768,293315.7055,9070.3660,0.0328,36.3133,36.4536,36.4304,400,253037.2895,9189.4462,41755.6957,1516.4235,294792.9852,10705.8697,0.0284
71,14.4339,14.6152,14.5709,400,192171.3510,2778.3803,107686.1353,1556.9056,299857.4863,4335.2859,0.0051,14.9776,15.1577,15.1148,400,196290.6801,2944.7370,103562.0847,1553.6314,299852.7649,4498.3684,0.0050,12.1666,12.3482,12.3030,400,165864.6379,2021.9977,127021.5069,1548.4579,292886.1449,3570.4555,0.0031,12.0960,12.2769,12.2330,400,166785.2603,2021.4785,127751.4704,1548.3639,294536.7307,3569.8424,0.0031,5.8480,6.0230,5.9784,400,157509.6012,925.0489,129538.9707,760.8014,287048.5717,1685.8503,0.0133,15.5225,15.6990,15.6536,400,200661.0993,3119.7424,99442.2857,1546.0575,300103.3851,4665.7999,0.0131,25.7873,26.1343,26.0456,800,237923.8172,6147.4693,59720.0763,1543.0417,297643.8936,7690.5111,0.0638,25.0780,25.4245,25.3380,800,245385.4701,6165.6501,61328.3518,1540.9616,306713.8219,7706.6117,0.0171,6.4283,6.6053,6.5583,400,167558.6762,1081.2668,118114.0609,762.2167,285672.7371,1843.4835,0.0119,15.4359,15.6118,15.5665,400,199595.5975,3085.7730,99907.7005,1544.5923,299503.2981,4630.3653,0.0130,25.9992,26.3433,26.2554,800,236533.1955,6161.5526,59222.9148,1542.7253,295756.1102,7704.2779,0.0531,25.0821,25.4314,25.3410,800,245377.7804,6166.3123,61322.9095,1541.0379,306700.6899,7707.3502,0.0171,7.5369,7.6327,7.6100,200,194285.2600,1466.6665,104372.0589,787.9098,298657.3189,2254.5763,0.0075,7.8244,7.9111,7.8888,200,194927.4581,1527.6543,97411.4740,763.4175,292338.9321,2291.0718,0.0024,20.6244,20.7974,20.7535,400,224304.3560,4631.7250,74969.5219,1548.0657,299273.8779,6179.7908,0.0526,20.1714,20.3449,20.3015,400,229645.1695,4637.9690,76143.6114,1537.8142,305788.7809,6175.7831,0.0236,7.5187,7.6123,7.5905,200,194320.9036,1463.3975,104210.4782,784.7926,298531.3818,2248.1901,0.0075,7.6878,7.7744,7.7523,200,197455.0801,1520.5226,99094.3108,763.0857,296549.3909,2283.6082,0.0024,20.5772,20.7521,20.7075,400,224657.8627,4628.5184,74895.5804,1543.0364,299553.4431,6171.5548,0.0517,20.1710,20.3466,20.3013,400,229385.9412,4632.7040,76161.8664,1538.1738,305547.8076,6170.8778,0.0237,32.7231,32.9039,32.8593,400,258368.6627,8461.0849,46710.1442,1529.6708,305078.8069,9990.7557,0.0297,37.8614,38.0461,38.0003,400,264419.1527,10017.8886,40728.2830,1543.0489,305147.4358,11560.9375,0.0261
72,14.2124,14.4538,14.3792,400,193776.0057,2761.7374,107413.4500,1530.8834,301189.4558,4292.6208,0.0050,14.7091,14.9523,14.8758,400,198281.4757,2924.3946,103572.2819,1527.5598,301853.7577,4451.9543,0.0048,11.7842,12.0283,11.9533,400,169314.9088,2002.2752,128730.5989,1522.3365,298045.5077,3524.6116,0.0030,11.6826,11.9255,11.8508,400,166522.4338,1952.3010,129812.2175,1521.9228,296334.6513,3474.2237,0.0030,5.1046,5.3404,5.2658,400,152625.4719,785.5051,145250.0843,747.5524,297875.5562,1533.0576,0.0138,15.1099,15.3479,15.2714,400,203854.0440,3088.4530,99883.2123,1513.2639,303737.2563,4601.7168,0.0126,20.8809,21.3501,21.2020,800,231714.1580,4858.7191,72397.9330,1518.0821,304112.0910,6376.8012,0.0729,24.3157,24.7909,24.6388,800,247634.8539,6041.7516,61479.1820,1499.9625,309114.0360,7541.7141,0.0168,5.5166,5.7513,5.6770,400,156953.2011,872.3715,134821.6523,749.3629,291774.8534,1621.7343,0.0130,15.0825,15.3206,15.2438,400,204618.5103,3094.4376,100111.8443,1513.9872,304730.3546,4608.4247,0.0126,21.1425,21.6139,21.4632,800,232580.7990,4937.8808,71493.6843,1517.8692,304074.4833,6455.7499,0.0591,24.2795,24.7499,24.6006,800,248050.9057,6042.8054,61661.9535,1502.1608,309712.8593,7544.9663,0.0168,7.2937,7.4172,7.3786,200,198304.0652,1450.1005,105231.5461,769.5078,303535.6113,2219.6083,0.0072,7.4653,7.5833,7.5451,200,198710.0509,1487.7498,100034.2172,748.9615,298744.2681,2236.7113,0.0024,19.3165,19.5569,19.4777,400,229495.5912,4443.0569,78339.0020,1516.6501,307834.5932,5959.7068,0.0522,19.8588,20.0976,20.0195,400,228725.7987,4551.6940,75923.2704,1510.8895,304649.0691,6062.5834,0.0234,7.2964,7.4201,7.3820,200,198948.7933,1455.4481,104757.1562,766.3722,303705.9495,2221.8203,0.0072,7.4029,7.5215,7.4829,200,198763.2645,1475.7047,100975.2472,749.6852,299738.5117,2225.3899,0.0024,19.8165,20.0544,19.9773,400,228446.1246,4536.9959,76264.1576,1514.6242,304710.2823,6051.6202,0.0514,19.9141,20.1539,20.0748,400,228216.2438,4554.0778,75865.7281,1513.9082,304081.9718,6067.9860,0.0234,29.9852,30.2304,30.1515,400,251813.1989,7560.7126,50250.0251,1508.7618,302063.2241,9069.4743,0.0320,35.2588,35.5066,35.4251,400,260587.6860,9198.3437,42966.6786,1516.6577,303554.3646,10715.0015,0.0276


==> data/clv_aligned_hotspots_barriers_memdp.csv <==
nprocs,region_calls_advec_mom_loop_00_min,region_calls_advec_mom_loop_00_median,region_calls_advec_mom_loop_00_max,Memory data volume [GBytes]_advec_mom_loop_00_min,Memory data volume [GBytes]_advec_mom_loop_00_median,Memory data volume [GBytes]_advec_mom_loop_00_max,region_calls_advec_mom_loop_01_min,region_calls_advec_mom_loop_01_median,region_calls_advec_mom_loop_01_max,Memory data volume [GBytes]_advec_mom_loop_01_min,Memory data volume [GBytes]_advec_mom_loop_01_median,Memory data volume [GBytes]_advec_mom_loop_01_max,region_calls_advec_mom_loop_02_min,region_calls_advec_mom_loop_02_median,region_calls_advec_mom_loop_02_max,Memory data volume [GBytes]_advec_mom_loop_02_min,Memory data volume [GBytes]_advec_mom_loop_02_median,Memory data volume [GBytes]_advec_mom_loop_02_max,region_calls_advec_mom_loop_03_min,region_calls_advec_mom_loop_03_median,region_calls_advec_mom_loop_03_max,Memory data volume [GBytes]_advec_mom_loop_03_min,Memory data volume [GBytes]_advec_mom_loop_03_median,Memory data volume [GBytes]_advec_mom_loop_03_max,region_calls_advec_mom_loop_04_min,region_calls_advec_mom_loop_04_median,region_calls_advec_mom_loop_04_max,Memory data volume [GBytes]_advec_mom_loop_04_min,Memory data volume [GBytes]_advec_mom_loop_04_median,Memory data volume [GBytes]_advec_mom_loop_04_max,region_calls_advec_mom_loop_05_min,region_calls_advec_mom_loop_05_median,region_calls_advec_mom_loop_05_max,Memory data volume [GBytes]_advec_mom_loop_05_min,Memory data volume [GBytes]_advec_mom_loop_05_median,Memory data volume [GBytes]_advec_mom_loop_05_max,region_calls_advec_mom_loop_06_min,region_calls_advec_mom_loop_06_median,region_calls_advec_mom_loop_06_max,Memory data volume [GBytes]_advec_mom_loop_06_min,Memory data volume [GBytes]_advec_mom_loop_06_median,Memory data volume [GBytes]_advec_mom_loop_06_max,region_calls_advec_mom_loop_07_min,region_calls_advec_mom_loop_07_median,region_calls_advec_mom_loop_07_max,Memory data volume [GBytes]_advec_mom_loop_07_min,Memory data volume [GBytes]_advec_mom_loop_07_median,Memory data volume [GBytes]_advec_mom_loop_07_max,region_calls_advec_mom_loop_08_min,region_calls_advec_mom_loop_08_median,region_calls_advec_mom_loop_08_max,Memory data volume [GBytes]_advec_mom_loop_08_min,Memory data volume [GBytes]_advec_mom_loop_08_median,Memory data volume [GBytes]_advec_mom_loop_08_max,region_calls_advec_mom_loop_09_min,region_calls_advec_mom_loop_09_median,region_calls_advec_mom_loop_09_max,Memory data volume [GBytes]_advec_mom_loop_09_min,Memory data volume [GBytes]_advec_mom_loop_09_median,Memory data volume [GBytes]_advec_mom_loop_09_max,region_calls_advec_mom_loop_10_min,region_calls_advec_mom_loop_10_median,region_calls_advec_mom_loop_10_max,Memory data volume [GBytes]_advec_mom_loop_10_min,Memory data volume [GBytes]_advec_mom_loop_10_median,Memory data volume [GBytes]_advec_mom_loop_10_max,region_calls_advec_mom_loop_11_min,region_calls_advec_mom_loop_11_median,region_calls_advec_mom_loop_11_max,Memory data volume [GBytes]_advec_mom_loop_11_min,Memory data volume [GBytes]_advec_mom_loop_11_median,Memory data volume [GBytes]_advec_mom_loop_11_max,region_calls_advec_cell_loop_00_min,region_calls_advec_cell_loop_00_median,region_calls_advec_cell_loop_00_max,Memory data volume [GBytes]_advec_cell_loop_00_min,Memory data volume [GBytes]_advec_cell_loop_00_median,Memory data volume [GBytes]_advec_cell_loop_00_max,region_calls_advec_cell_loop_01_min,region_calls_advec_cell_loop_01_median,region_calls_advec_cell_loop_01_max,Memory data volume [GBytes]_advec_cell_loop_01_min,Memory data volume [GBytes]_advec_cell_loop_01_median,Memory data volume [GBytes]_advec_cell_loop_01_max,region_calls_advec_cell_loop_02_min,region_calls_advec_cell_loop_02_median,region_calls_advec_cell_loop_02_max,Memory data volume [GBytes]_advec_cell_loop_02_min,Memory data volume [GBytes]_advec_cell_loop_02_median,Memory data volume [GBytes]_advec_cell_loop_02_max,region_calls_advec_cell_loop_03_min,region_calls_advec_cell_loop_03_median,region_calls_advec_cell_loop_03_max,Memory data volume [GBytes]_advec_cell_loop_03_min,Memory data volume [GBytes]_advec_cell_loop_03_median,Memory data volume [GBytes]_advec_cell_loop_03_max,region_calls_advec_cell_loop_04_min,region_calls_advec_cell_loop_04_median,region_calls_advec_cell_loop_04_max,Memory data volume [GBytes]_advec_cell_loop_04_min,Memory data volume [GBytes]_advec_cell_loop_04_median,Memory data volume [GBytes]_advec_cell_loop_04_max,region_calls_advec_cell_loop_05_min,region_calls_advec_cell_loop_05_median,region_calls_advec_cell_loop_05_max,Memory data volume [GBytes]_advec_cell_loop_05_min,Memory data volume [GBytes]_advec_cell_loop_05_median,Memory data volume [GBytes]_advec_cell_loop_05_max,region_calls_advec_cell_loop_06_min,region_calls_advec_cell_loop_06_median,region_calls_advec_cell_loop_06_max,Memory data volume [GBytes]_advec_cell_loop_06_min,Memory data volume [GBytes]_advec_cell_loop_06_median,Memory data volume [GBytes]_advec_cell_loop_06_max,region_calls_advec_cell_loop_07_min,region_calls_advec_cell_loop_07_median,region_calls_advec_cell_loop_07_max,Memory data volume [GBytes]_advec_cell_loop_07_min,Memory data volume [GBytes]_advec_cell_loop_07_median,Memory data volume [GBytes]_advec_cell_loop_07_max,region_calls_pdv_loop_00_min,region_calls_pdv_loop_00_median,region_calls_pdv_loop_00_max,Memory data volume [GBytes]_pdv_loop_00_min,Memory data volume [GBytes]_pdv_loop_00_median,Memory data volume [GBytes]_pdv_loop_00_max,region_calls_pdv_loop_01_min,region_calls_pdv_loop_01_median,region_calls_pdv_loop_01_max,Memory data volume [GBytes]_pdv_loop_01_min,Memory data volume [GBytes]_pdv_loop_01_median,Memory data volume [GBytes]_pdv_loop_01_max
1,400,400.0,400,5315.0681,5316.0375,5318.1844,400,400.0,400,5312.071,5312.829,5315.1475,400,400.0,400,4554.51,4555.0972,4557.3994,400,400.0,400,4543.8319,4544.4836,4546.7648,400,400.0,400,2269.3027,2270.13205,2271.2853,400,400.0,400,5356.5254,5365.4345,5387.6924,800,800.0,800,7583.5878,7593.26785,7600.415,800,800.0,800,7563.3418,7565.5774,7568.5388,400,400.0,400,2269.7294,2270.85505,2271.7625,400,400.0,400,5322.6311,5328.6924500000005,5342.5757,800,800.0,800,7829.9108,7832.1324,7839.1286,800,800.0,800,7563.2231,7567.40775,7570.0761,200,200.0,200,2657.8291,2658.83795,2662.121,200,200.0,200,2277.0162,2277.3666999999996,2278.5265,400,400.0,400,6103.3274,6106.9593,6109.671,400,400.0,400,6078.8177,6081.74475,6084.653,200,200.0,200,2655.8615,2656.71245,2657.88,200,200.0,200,2280.7814,2281.34595,2282.2475,400,400.0,400,6244.5667,6253.85455,6256.7751,400,400.0,400,6115.8371,6120.03105,6124.5187,400,400.0,400,9879.5582,9885.29825,9893.9803,400,400.0,400,11389.0065,11397.9886,11413.791
2,400,400.0,400,5308.813,5309.58625,5312.1481,400,400.0,400,5302.5697,5303.5111,5306.3365,400,400.0,400,4546.5927,4547.3593,4549.6669,400,400.0,400,4533.4348,4533.914199999999,4536.3061,400,400.0,400,2269.1354,2269.6063999999997,2270.4278,400,400.0,400,5328.1656,5329.2074,5332.4107,800,800.0,800,7588.6494,7590.560750000001,7595.043,800,800.0,800,7562.9673,7564.49835,7567.7705,400,400.0,400,2267.447,2268.0489500000003,2269.0819,400,400.0,400,5332.0171,5332.9267500000005,5335.2154,800,800.0,800,7733.8659,7734.5736,7738.6277,800,800.0,800,7563.6072,7564.7981,7568.7669,200,200.0,200,2655.3357,2655.7120999999997,2657.08,200,200.0,200,2276.5213,2276.70905,2278.0411,400,400.0,400,6105.279,6105.8943500000005,6109.4127,400,400.0,400,6086.7084,6087.98775,6090.7266,200,200.0,200,2652.5685,2652.9682000000003,2654.2089,200,200.0,200,2281.5083,2281.62775,2282.6773,400,400.0,400,6119.9397,6120.274149999999,6123.9761,400,400.0,400,6098.5899,6098.95705,6101.7658,400,400.0,400,9941.0464,9941.29875,9946.9669,400,400.0,400,11620.5522,11622.5942,11632.4247
3,400,400.0,400,5293.0425,5294.07845,5299.1935,400,400.0,400,5285.4165,5286.36605,5288.0124,400,400.0,400,4533.4846,4534.0413,4535.7373,400,400.0,400,4516.7882,4517.31395,4518.6411,400,400.0,400,2265.653,2266.09505,2266.8779,400,400.0,400,5329.3605,5329.8822,5333.7691,800,800.0,800,7605.8224,7607.15805,7616.8634,800,800.0,800,7565.2242,7566.0324,7569.1831,400,400.0,400,2262.2516,2262.5186000000003,2263.3126,400,400.0,400,5330.1371,5330.7258999999995,5332.8865,800,800.0,800,7730.4459,7732.0466,7738.3003,800,800.0,800,7566.2815,7566.9182,7570.3628,200,200.0,200,2647.6895,2648.16175,2651.4103,200,200.0,200,2277.1621,2277.4757499999996,2278.291,400,400.0,400,6104.9654,6105.627,6112.8601,400,400.0,400,6090.5549,6091.1134,6093.5646,200,200.0,200,2644.0696,2644.628,2645.5573,200,200.0,200,2281.6939,2282.1264,2283.0395,400,400.0,400,6111.5065,6113.0344000000005,6118.5893,400,400.0,400,6101.1218,6101.9524,6104.3573,400,400.0,400,9894.1463,9894.44505,9902.2736,400,400.0,400,11447.7136,11449.283899999999,11455.5717
4,400,400.0,400,5259.1021,5259.58975,5261.8302,400,400.0,400,5251.9053,5252.756649999999,5255.2784,400,400.0,400,4506.9259,4507.861650000001,4509.9678,400,400.0,400,4490.3933,4490.80155,4492.7729,400,400.0,400,2251.1697,2251.83495,2252.9851,400,400.0,400,5308.273,5308.76665,5310.3125,800,800.0,800,7625.0965,7628.33855,7632.7466,800,800.0,800,7563.1825,7564.69045,7567.5846,400,400.0,400,2249.644,2250.01865,2251.0163,400,400.0,400,5308.4394,5309.07905,5310.7258,800,800.0,800,7710.722,7711.4729,7716.4839,800,800.0,800,7565.1398,7566.54365,7570.1261,200,200.0,200,2631.1348,2631.6137500000004,2632.9201,200,200.0,200,2277.1059,2277.3016,2278.4402,400,400.0,400,6093.2635,6094.0108,6096.4865,400,400.0,400,6079.7512,6080.4851,6082.5629,200,200.0,200,2627.3478,2627.6081999999997,2628.7997,200,200.0,200,2280.6422,2280.8742,2281.7559,400,400.0,400,6113.7659,6115.4882,6119.5755,400,400.0,400,6089.3176,6090.0075,6093.6731,400,400.0,400,9877.7709,9878.753,9884.6737,400,400.0,400,11604.671,11609.94275,11619.4493
5,400,400.0,400,5221.5399,5221.9434,5223.8437,400,400.0,400,5213.5773,5213.910449999999,5215.6635,400,400.0,400,4473.3076,4473.898,4475.5191,400,400.0,400,4457.6279,4458.2139,4459.7023,400,400.0,400,2225.1486,2225.9103,2227.2078,400,400.0,400,5281.2975,5283.18425,5284.9391,800,800.0,800,7603.3188,7607.510700000001,7611.7585,800,800.0,800,7570.8258,7572.8591,7574.2433,400,400.0,400,2227.8951,2229.22765,2230.222,400,400.0,400,5281.1696,5282.97445,5284.9183,800,800.0,800,7678.6918,7682.2801500000005,7683.8694,800,800.0,800,7572.9845,7575.2603500000005,7577.0553,200,200.0,200,2612.8111,2613.0054,2614.0581,200,200.0,200,2277.7212,2278.0956,2278.9205,400,400.0,400,6084.9494,6086.60295,6088.874,400,400.0,400,6071.743,6073.08215,6076.6182,200,200.0,200,2608.4925,2608.7368500000002,2609.6599,200,200.0,200,2278.9667,2279.2273,2280.0423,400,400.0,400,6099.4348,6101.3721000000005,6103.9928,400,400.0,400,6078.1197,6079.37545,6082.4252,400,400.0,400,9828.3378,9834.5345,9838.3347,400,400.0,400,11364.9931,11371.5234,11378.4813
6,400,400.0,400,5169.6978,5171.6712,5174.2379,400,400.0,400,5169.23,5170.8702,5173.3043,400,400.0,400,4434.4827,4435.7119999999995,4438.3591,400,400.0,400,4416.6128,4418.928400000001,4421.1448,400,400.0,400,2191.3325,2192.01795,2194.068,400,400.0,400,5243.1407,5244.3699,5247.9524,800,800.0,800,7549.8,7551.48815,7554.7606,800,800.0,800,7564.1409,7564.8713,7567.7333,400,400.0,400,2198.6654,2199.2745999999997,2200.5237,400,400.0,400,5244.403,5245.52635,5248.8049,800,800.0,800,7621.7319,7622.6134999999995,7626.4317,800,800.0,800,7566.0459,7566.569149999999,7570.2517,200,200.0,200,2590.4231,2591.013,2592.0757,200,200.0,200,2274.6001,2274.8278499999997,2275.5566,400,400.0,400,6069.2506,6070.78255,6072.8335,400,400.0,400,6059.8276,6061.1504,6063.8194,200,200.0,200,2586.1467,2586.8363499999996,2587.8758,200,200.0,200,2273.8348,2274.03645,2274.746,400,400.0,400,6091.3118,6092.966350000001,6095.9303,400,400.0,400,6066.8212,6067.808300000001,6070.5214,400,400.0,400,9818.2406,9820.440200000001,9824.979,400,400.0,400,11566.4054,11568.523099999999,11576.197
7,400,400.0,400,5121.2129,5122.473400000001,5126.1014,400,400.0,400,5120.6357,5121.4292000000005,5122.8555,400,400.0,400,4383.6237,4384.44615,4385.3972,400,400.0,400,4382.7042,4383.9211,4385.2984,400,400.0,400,2156.1279,2157.0099,2157.9279,400,400.0,400,5205.2297,5205.88265,5208.2406,800,800.0,800,7529.7666,7532.54925,7536.6413,800,800.0,800,7575.2879,7576.3374,7578.5594,400,400.0,400,2167.5208,2168.79285,2169.7364,400,400.0,400,5203.9488,5204.72215,5206.4367,800,800.0,800,7565.6463,7566.183499999999,7568.3171,800,800.0,800,7576.1399,7577.088,7579.4859,200,200.0,200,2565.483,2566.4157999999998,2569.1221,200,200.0,200,2274.4633,2274.6571000000004,2275.2799,400,400.0,400,6076.47,6077.6906,6079.9374,400,400.0,400,6064.5314,6065.55005,6068.7886,200,200.0,200,2561.5775,2562.3289999999997,2563.1855,200,200.0,200,2269.2188,2269.3416500000003,2270.0389,400,400.0,400,6077.8235,6078.99935,6081.0623,400,400.0,400,6065.9566,6066.932,6070.108,400,400.0,400,9783.1004,9784.3455,9788.5555,400,400.0,400,11344.6296,11345.32245,11350.7433
8,400,400.0,400,5065.9956,5068.55565,5071.178,400,400.0,400,5080.6876,5082.244500000001,5084.6541,400,400.0,400,4351.5148,4353.596,4356.2191,400,400.0,400,4334.9996,4336.86205,4339.4585,400,400.0,400,2126.1156,2127.4829,2130.2287,400,400.0,400,5172.326,5173.8552,5177.1722,800,800.0,800,7425.9847,7428.1349,7436.6824,800,800.0,800,7563.8543,7564.8958,7568.2473,400,400.0,400,2144.6688,2145.70105,2147.5415,400,400.0,400,5175.4628,5176.9382000000005,5179.7117,800,800.0,800,7503.9112,7506.482599999999,7512.7156,800,800.0,800,7565.2506,7565.96495,7569.5485,200,200.0,200,2546.0463,2546.9137,2548.5128,200,200.0,200,2269.604,2269.9299499999997,2270.7546,400,400.0,400,6057.5229,6059.127399999999,6062.1206,400,400.0,400,6053.7199,6055.1039,6058.2096,200,200.0,200,2541.7531,2542.6632,2543.9419,200,200.0,200,2265.5085,2265.94155,2266.8293,400,400.0,400,6077.8832,6078.9285,6083.5598,400,400.0,400,6060.3229,6061.35845,6065.6014,400,400.0,400,9760.7638,9764.4444,9770.797,400,400.0,400,11548.7227,11555.205249999999,11561.7788
9,400,400.0,400,5011.8427,5013.049849999999,5014.7748,400,400.0,400,5032.8305,5033.3561,5034.9681,400,400.0,400,4308.7725,4309.0682,4311.9405,400,400.0,400,4291.0213,4293.1314,4294.5882,400,400.0,400,2093.1475,2094.8684,2096.7763,400,400.0,400,5135.436,5136.8624,5138.5159,800,800.0,800,7372.336,7376.795,7386.1056,800,800.0,800,7565.8231,7566.60305,7568.6177,400,400.0,400,2116.4495,2117.88695,2119.7523,400,400.0,400,5135.6095,5136.65725,5137.5966,800,800.0,800,7454.2268,7456.52905,7461.602,800,800.0,800,7566.7182,7567.38305,7569.1712,200,200.0,200,2520.8651,2522.2171500000004,2522.8716,200,200.0,200,2266.6826,2266.8855000000003,2267.8722,400,400.0,400,6054.7297,6055.81035,6057.9644,400,400.0,400,6055.3092,6056.33605,6058.4536,200,200.0,200,2517.3304,2518.62045,2519.1997,200,200.0,200,2261.9924,2262.3233,2263.2705,400,400.0,400,6068.4737,6069.1964499999995,6071.2698,400,400.0,400,6058.6678,6059.6451,6061.5733,400,400.0,400,9693.0861,9696.3377,9700.6163,400,400.0,400,11316.9668,11318.977149999999,11322.9401
10,400,400.0,400,4939.5392,4943.9834,4946.9386,400,400.0,400,4972.0226,4975.23715,4976.9005,400,400.0,400,4254.7981,4259.16685,4262.2735,400,400.0,400,4240.8985,4245.218849999999,4248.0336,400,400.0,400,2062.9248,2063.7342,2065.9887,400,400.0,400,5087.6804,5089.8362,5092.5022,800,800.0,800,7312.7289,7316.67605,7321.1073,800,800.0,800,7563.9739,7564.621,7566.4478,400,400.0,400,2088.9503,2089.5314,2091.4162,400,400.0,400,5091.8684,5094.0946,5095.446,800,800.0,800,7382.0392,7384.8209,7389.6147,800,800.0,800,7564.5433,7565.281199999999,7566.8155,200,200.0,200,2491.2709,2492.5357999999997,2493.951,200,200.0,200,2263.95,2264.25675,2264.8959,400,400.0,400,6045.23,6046.58815,6048.5109,400,400.0,400,6052.3687,6052.95885,6054.5583,200,200.0,200,2488.0887,2489.09,2489.7056,200,200.0,200,2258.2575,2258.8785,2259.5745,400,400.0,400,6072.2434,6073.28725,6074.9025,400,400.0,400,6058.3369,6059.346750000001,6060.8289,400,400.0,400,9647.0159,9651.44645,9653.465,400,400.0,400,11488.9109,11490.78925,11497.208
11,400,400.0,400,4875.749,4879.7602,4881.2842,400,400.0,400,4897.1277,4900.74185,4902.5376,400,400.0,400,4183.6488,4186.7636,4188.939,400,400.0,400,4194.8528,4197.115449999999,4198.1577,400,400.0,400,1956.6211,1958.1916999999999,1962.0385,400,400.0,400,5047.9376,5050.7541,5052.9899,800,800.0,800,7359.2894,7363.5434000000005,7369.1432,800,800.0,800,7584.235,7584.9478500000005,7586.8801,400,400.0,400,2001.3903,2002.44935,2006.7833,400,400.0,400,5050.7408,5053.553449999999,5055.7339,800,800.0,800,7397.723,7403.4425,7409.4929,800,800.0,800,7584.5823,7585.0803,7587.375,200,200.0,200,2455.3701,2457.15015,2457.6377,200,200.0,200,2265.5583,2265.77765,2266.8211,400,400.0,400,6065.769,6066.7381000000005,6069.0578,400,400.0,400,6068.8439,6069.29715,6071.0817,200,200.0,200,2453.0764,2454.71895,2455.5943,200,200.0,200,2258.021,2258.6330500000004,2259.8123,400,400.0,400,6077.8248,6078.995150000001,6081.3704,400,400.0,400,6069.6869,6070.25215,6072.0794,400,400.0,400,9561.2924,9563.86775,9568.0648,400,400.0,400,11196.1817,11200.01065,11205.5552
12,400,400.0,400,4950.9383,4953.87475,4955.6612,400,400.0,400,4813.8696,4816.02005,4818.2011,400,400.0,400,4126.2703,4131.7144499999995,4133.2582,400,400.0,400,4315.832,4317.22075,4319.3821,400,400.0,400,1986.2073,1989.343,1992.228,400,400.0,400,4976.3932,4979.1708,4982.0949,800,800.0,800,7187.6296,7190.13045,7194.6381,800,800.0,800,7565.188,7565.89995,7566.3624,400,400.0,400,2026.2536,2027.9675000000002,2030.4788,400,400.0,400,4981.7205,4984.4115,4987.3558,800,800.0,800,7253.4405,7255.19955,7260.3287,800,800.0,800,7565.4539,7566.23045,7566.7185,200,200.0,200,2415.0469,2416.0239,2416.8627,200,200.0,200,2258.7462,2258.9084000000003,2259.4102,400,400.0,400,6031.0313,6031.6494999999995,6032.82,400,400.0,400,6054.013,6054.62405,6054.9965,200,200.0,200,2413.7537,2415.4329500000003,2416.1759,200,200.0,200,2252.6397,2252.9707,2253.5527,400,400.0,400,6057.7533,6058.783100000001,6059.9707,400,400.0,400,6057.3593,6057.70475,6058.2815,400,400.0,400,9463.76,9468.80455,9473.1756,400,400.0,400,11162.9455,11167.9055,11172.3616
13,400,400.0,400,4652.916,4656.395,4661.0526,400,400.0,400,4700.8612,4702.9974,4706.5188,400,400.0,400,4016.1214,4018.72975,4026.5055,400,400.0,400,4032.9039,4038.6296,4043.881,400,400.0,400,1879.9795,1882.92315,1886.6349,400,400.0,400,4917.7678,4921.76875,4924.9681,800,800.0,800,7444.3149,7447.0966,7452.9735,800,800.0,800,7588.6607,7589.8525,7590.854,400,400.0,400,1932.3609,1934.1684500000001,1937.3313,400,400.0,400,4927.7621,4930.00585,4932.875,800,800.0,800,7459.6189,7461.9932499999995,7464.7707,800,800.0,800,7588.4966,7589.5841,7591.0968,200,200.0,200,2356.3462,2357.5157,2360.0115,200,200.0,200,2262.5862,2263.0468,2264.0951,400,400.0,400,6078.3745,6079.36305,6080.8117,400,400.0,400,6071.9532,6072.9113,6073.9179,200,200.0,200,2354.7172,2356.1611000000003,2358.1428,200,200.0,200,2256.7791,2257.39535,2258.4282,400,400.0,400,6081.0792,6082.3212,6083.6159,400,400.0,400,6072.4924,6073.9871,6075.2472,400,400.0,400,9790.4844,9793.051599999999,9795.4439,400,400.0,400,11334.9201,11337.87755,11341.1631
14,400,400.0,400,4459.2089,4461.56595,4466.8254,400,400.0,400,4561.7545,4563.281800000001,4566.3179,400,400.0,400,3853.4134,3865.62675,3871.3302,400,400.0,400,3842.0241,3854.1354,3860.7774,400,400.0,400,1899.2312,1902.3578,1905.7073,400,400.0,400,4798.8148,4801.4388,4803.3353,800,800.0,800,6940.5315,6949.26945,6953.4931,800,800.0,800,7564.3345,7565.0551,7565.6819,400,400.0,400,1933.9002,1939.8749,1942.3039,400,400.0,400,4803.7264,4807.2641,4808.7979,800,800.0,800,7059.228,7062.37835,7064.4467,800,800.0,800,7564.5285,7565.42925,7566.0011,200,200.0,200,2287.6709,2289.29465,2290.1734,200,200.0,200,2255.3884,2255.7293,2256.3062,400,400.0,400,5993.2521,5994.57115,5997.3444,400,400.0,400,6052.2603,6052.82005,6053.6003,200,200.0,200,2288.677,2289.9061,2291.2548,200,200.0,200,2248.5765,2248.87965,2249.5469,400,400.0,400,6056.0698,6056.89785,6058.3641,400,400.0,400,6060.5127,6060.90235,6061.4848,400,400.0,400,9322.5259,9325.85485,9331.1908,400,400.0,400,11206.1067,11209.752250000001,11217.2324
15,400,400.0,400,4322.0636,4324.77485,4327.452,400,400.0,400,4484.3963,4486.31175,4488.0447,400,400.0,400,3593.4634,3599.8370999999997,3608.0491,400,400.0,400,3538.8235,3547.5088,3554.9531,400,400.0,400,1845.5837,1848.0626000000002,1851.8626,400,400.0,400,4695.077,4697.7485,4699.3145,800,800.0,800,6833.7681,6839.5748,6843.4361,800,800.0,800,7566.6609,7566.88465,7568.2449,400,400.0,400,1879.5795,1880.8324,1881.9506,400,400.0,400,4702.0154,4705.2672,4707.386,800,800.0,800,6960.0555,6967.844,6971.6855,800,800.0,800,7567.0453,7567.528850000001,7568.3871,200,200.0,200,2239.0198,2240.18585,2241.7486,200,200.0,200,2253.2602,2253.88355,2254.4223,400,400.0,400,5975.1999,5975.67925,5979.9335,400,400.0,400,6054.1984,6054.7844000000005,6055.7553,200,200.0,200,2239.3612,2240.53145,2241.8345,200,200.0,200,2246.1799,2246.7438,2247.116,400,400.0,400,6042.2441,6043.2515,6044.7739,400,400.0,400,6058.0634,6058.62105,6059.5257,400,400.0,400,9210.6783,9212.6323,9215.5135,400,400.0,400,10892.1951,10894.406500000001,10897.6409
16,400,400.0,400,4274.0684,4277.1142500000005,4280.1898,400,400.0,400,4455.7349,4458.37575,4463.2943,400,400.0,400,3506.1619,3509.9376,3515.5046,400,400.0,400,3450.3967,3458.3524500000003,3460.6926,400,400.0,400,1763.1117,1766.4571999999998,1768.1412,400,400.0,400,4607.4344,4613.6397,4624.6965,800,800.0,800,6729.1883,6734.17085,6748.1642,800,800.0,800,7569.0129,7570.5707,7571.8174,400,400.0,400,1804.0075,1807.8521999999998,1810.2416,400,400.0,400,4612.1403,4619.5303,4631.1945,800,800.0,800,6824.6317,6830.5514,6835.9626,800,800.0,800,7569.3793,7570.781150000001,7571.6894,200,200.0,200,2220.2888,2222.16585,2225.5792,200,200.0,200,2251.7158,2251.98125,2252.7742,400,400.0,400,5957.2732,5960.0293,5964.4406,400,400.0,400,6056.0892,6056.7222,6057.5993,200,200.0,200,2221.0998,2222.8576000000003,2225.593,200,200.0,200,2244.0358,2244.40805,2245.3437,400,400.0,400,6056.7922,6057.317349999999,6058.6892,400,400.0,400,6058.5751,6059.289049999999,6060.2658,400,400.0,400,9136.625,9143.9712,9163.3728,400,400.0,400,10748.939,10752.30445,10759.0138
17,400,400.0,400,4231.5345,4233.4619,4236.0379,400,400.0,400,4400.8953,4401.8957,4404.9846,400,400.0,400,3493.7756,3498.2176499999996,3500.7858,400,400.0,400,3483.4525,3487.5527,3490.3678,400,400.0,400,1654.367,1656.0423500000002,1658.109,400,400.0,400,4588.0474,4590.6962,4596.5261,800,800.0,800,7214.6396,7219.5738,7223.437,800,800.0,800,7602.476,7604.12525,7605.85,400,400.0,400,1734.7686,1737.3227,1738.955,400,400.0,400,4603.7859,4607.6493,4615.2691,800,800.0,800,7211.7031,7217.6418,7223.0108,800,800.0,800,7602.646,7604.21245,7605.7005,200,200.0,200,2199.0951,2199.7223000000004,2201.1137,200,200.0,200,2259.1288,2259.5514,2259.811,400,400.0,400,6089.55,6090.297350000001,6091.3432,400,400.0,400,6080.5315,6081.1206,6082.7766,200,200.0,200,2194.747,2195.5224,2196.6511,200,200.0,200,2252.2821,2252.62785,2252.8733,400,400.0,400,6088.9485,6089.4285500000005,6090.5414,400,400.0,400,6081.3287,6082.1016,6082.9161,400,400.0,400,9840.0896,9841.13005,9842.1952,400,400.0,400,11375.6246,11376.48515,11378.1673
18,400,400.0,400,4275.5629,4278.43185,4284.9758,400,400.0,400,4458.491,4461.35065,4467.319,400,400.0,400,3513.1103,3516.16835,3522.5167,400,400.0,400,3461.1003,3466.3058,3470.5379,400,400.0,400,1605.2172,1606.0077500000002,1620.61,400,400.0,400,4588.426,4592.2447,4602.3368,800,800.0,800,6485.8391,6493.1033,6507.1451,800,800.0,800,7574.4701,7575.696550000001,7578.0476,400,400.0,400,1657.5623,1658.9536,1668.3431,400,400.0,400,4592.9604,4598.572099999999,4605.2977,800,800.0,800,6630.6587,6638.7112,6641.7084,800,800.0,800,7576.0899,7576.834,7579.8807,200,200.0,200,2221.8835,2224.2902999999997,2226.5266,200,200.0,200,2249.3356,2249.8691,2250.2779,400,400.0,400,5910.1261,5913.69615,5918.7996,400,400.0,400,6058.7805,6060.066049999999,6061.8987,200,200.0,200,2223.2106,2225.3541999999998,2227.9155,200,200.0,200,2238.8944,2239.5693,2240.0162,400,400.0,400,6020.9583,6022.3776,6024.8328,400,400.0,400,6062.9907,6063.6248,6065.2421,400,400.0,400,9113.3443,9116.14595,9122.2658,400,400.0,400,10766.4755,10768.437699999999,10774.1543
19,400,400.0,400,4249.0783,4251.1021,4254.3898,400,400.0,400,4420.9863,4422.1971,4425.1847,400,400.0,400,3527.3516,3530.5987999999998,3533.3091,400,400.0,400,3519.9023,3521.9094999999998,3523.8271,400,400.0,400,1621.8343,1624.83545,1627.1455,400,400.0,400,4591.779,4593.4258,4596.842,800,800.0,800,7174.2597,7177.19805,7182.8583,800,800.0,800,7604.3325,7605.9,7607.1056,400,400.0,400,1722.6887,1727.10345,1729.9583,400,400.0,400,4601.8904,4603.9538,4605.6781,800,800.0,800,7128.3428,7131.003699999999,7139.7673,800,800.0,800,7604.6837,7605.7216,7606.9712,200,200.0,200,2209.7805,2210.04,2211.2758,200,200.0,200,2258.6755,2259.2774,2260.1582,400,400.0,400,6090.3915,6091.60785,6093.0506,400,400.0,400,6087.9884,6089.5714499999995,6090.9972,200,200.0,200,2205.6482,2206.2178999999996,2207.2916,200,200.0,200,2251.2242,2251.51145,2251.9784,400,400.0,400,6100.7195,6102.080250000001,6103.2345,400,400.0,400,6090.2831,6091.321550000001,6092.5776,400,400.0,400,9869.9846,9871.9849,9873.4857,400,400.0,400,11410.5358,11412.91665,11414.6356
20,400,400.0,400,4304.9074,4306.6118,4308.4529,400,400.0,400,4485.2881,4487.3548,4488.6799,400,400.0,400,3556.2654,3557.6425,3562.213,400,400.0,400,3515.9856,3518.30485,3520.7362,400,400.0,400,1641.3881,1644.0243,1647.6803,400,400.0,400,4627.2929,4630.86275,4632.3778,800,800.0,800,6518.3538,6523.0615,6531.1065,800,800.0,800,7580.4482,7582.8478,7587.1969,400,400.0,400,1695.2592,1698.65055,1701.4803,400,400.0,400,4630.9475,4632.42095,4634.0974,800,800.0,800,6601.5227,6605.3609,6611.8256,800,800.0,800,7581.4606,7583.12745,7587.2428,200,200.0,200,2236.4021,2237.3775,2238.2603,200,200.0,200,2250.2987,2250.6135000000004,2250.9098,400,400.0,400,5947.0785,5948.4299,5951.3567,400,400.0,400,6075.5977,6075.9068,6077.3646,200,200.0,200,2237.6221,2238.64365,2239.2975,200,200.0,200,2239.5753,2240.0915999999997,2240.3539,400,400.0,400,6077.0271,6078.45705,6079.0332,400,400.0,400,6077.8561,6078.8496,6079.8363,400,400.0,400,9124.5219,9128.8143,9131.1906,400,400.0,400,10745.8049,10749.0475,10751.2671
21,400,400.0,400,4329.5136,4332.19985,4334.4466,400,400.0,400,4510.9993,4513.757750000001,4515.8574,400,400.0,400,3574.441,3577.21075,3580.0732,400,400.0,400,3538.2919,3540.5203,3542.8669,400,400.0,400,1740.1483,1743.9651,1748.5945,400,400.0,400,4667.9339,4668.82965,4671.4221,800,800.0,800,6534.7427,6539.97575,6545.9281,800,800.0,800,7584.3263,7585.9343499999995,7588.2347,400,400.0,400,1702.3906,1704.3094,1706.8726,400,400.0,400,4669.0237,4669.676600000001,4671.8214,800,800.0,800,6654.069,6655.939899999999,6662.063,800,800.0,800,7585.1029,7587.0882,7589.3899,200,200.0,200,2251.054,2251.7052999999996,2252.5823,200,200.0,200,2251.1128,2251.59955,2252.2028,400,400.0,400,5957.1746,5958.2106,5962.491,400,400.0,400,6077.4882,6078.4702,6081.2473,200,200.0,200,2251.9158,2252.62715,2253.4278,200,200.0,200,2238.8199,2239.5991,2240.131,400,400.0,400,6071.0332,6071.662249999999,6073.2075,400,400.0,400,6081.1708,6082.73365,6083.6849,400,400.0,400,9135.9614,9138.69185,9140.5761,400,400.0,400,10842.239,10844.021,10845.2925
22,400,400.0,400,4340.5748,4342.108399999999,4345.537,400,400.0,400,4521.0241,4522.77535,4526.2276,400,400.0,400,3585.5512,3587.1221,3590.2433,400,400.0,400,3553.591,3556.2146000000002,3558.0019,400,400.0,400,1639.6977,1647.92225,1656.0059,400,400.0,400,4675.2508,4678.5566,4682.3938,800,800.0,800,6509.0306,6517.922350000001,6531.7118,800,800.0,800,7580.6652,7585.7757,7589.5249,400,400.0,400,1697.5119,1704.0097500000002,1706.8561,400,400.0,400,4680.2527,4683.18545,4686.6924,800,800.0,800,6637.4806,6646.888150000001,6661.2835,800,800.0,800,7583.0147,7588.411599999999,7592.631,200,200.0,200,2257.5448,2258.0824000000002,2259.6277,200,200.0,200,2255.1675,2255.6144,2255.9194,400,400.0,400,5942.6646,5946.6222,5951.4116,400,400.0,400,6073.1766,6075.389450000001,6077.0464,200,200.0,200,2258.384,2259.19445,2260.8791,200,200.0,200,2241.0106,2241.3115,2241.65,400,400.0,400,6068.8394,6070.1867,6072.7638,400,400.0,400,6082.377,6083.8292,6086.833,400,400.0,400,9165.3009,9170.0922,9175.3894,400,400.0,400,11069.8787,11075.8747,11079.6038
23,400,400.0,400,4305.0193,4306.3435,4308.8034,400,400.0,400,4462.6107,4463.7287,4466.0066,400,400.0,400,3592.9226,3599.50515,3605.375,400,400.0,400,3592.6806,3603.21875,3607.4716,400,400.0,400,1659.6458,1664.95125,1668.4562,400,400.0,400,4653.6568,4656.92015,4662.1011,800,800.0,800,7378.1976,7379.71005,7403.6774,800,800.0,800,7624.0442,7626.49795,7629.8916,400,400.0,400,1770.3499,1771.7238499999999,1772.7952,400,400.0,400,4651.4047,4654.0818500000005,4664.3071,800,800.0,800,7449.6154,7451.0882,7454.3097,800,800.0,800,7623.8289,7626.27005,7629.8605,200,200.0,200,2234.1581,2234.7631499999998,2238.7173,200,200.0,200,2266.7025,2266.91215,2267.2566,400,400.0,400,6106.1484,6106.9565999999995,6107.421,400,400.0,400,6109.1264,6110.976,6113.2611,200,200.0,200,2234.6102,2235.01625,2237.9516,200,200.0,200,2255.1588,2255.3897500000003,2255.8935,400,400.0,400,6123.0808,6123.697050000001,6124.2767,400,400.0,400,6110.3671,6112.0424,6113.3774,400,400.0,400,9914.7873,9918.18,9921.2154,400,400.0,400,11460.7364,11465.9509,11469.058
24,400,400.0,400,4329.2006,4329.8915,4331.6974,400,400.0,400,4507.8995,4508.792100000001,4510.3785,400,400.0,400,3592.4345,3594.67325,3596.3019,400,400.0,400,3567.2429,3569.65135,3571.3259,400,400.0,400,1680.4233,1682.7183,1686.208,400,400.0,400,4659.2626,4662.1212,4666.5965,800,800.0,800,6493.9632,6499.71645,6504.9553,800,800.0,800,7571.6561,7573.45995,7575.1471,400,400.0,400,1728.2009,1729.3818999999999,1733.5204,400,400.0,400,4659.69,4662.04355,4667.6246,800,800.0,800,6586.28,6590.8205,6594.4093,800,800.0,800,7573.3907,7575.13105,7577.7967,200,200.0,200,2247.4037,2248.11165,2249.0904,200,200.0,200,2257.3647,2257.60505,2257.9861,400,400.0,400,5942.7862,5946.35185,5948.1597,400,400.0,400,6066.1105,6068.109350000001,6069.9344,200,200.0,200,2248.7739,2249.5950000000003,2250.1732,200,200.0,200,2244.6389,2245.0156500000003,2245.5124,400,400.0,400,6071.2056,6072.82385,6073.9542,400,400.0,400,6070.4146,6072.30855,6073.3056,400,400.0,400,9087.5499,9091.478050000002,9099.5554,400,400.0,400,10711.2152,10717.22295,10725.9658
25,400,400.0,400,4332.0209,4334.478999999999,4335.9624,400,400.0,400,4508.0592,4510.35845,4511.5316,400,400.0,400,3585.3835,3588.45925,3590.7886,400,400.0,400,3561.8155,3565.5529,3567.4943,400,400.0,400,1658.1771,1660.5844499999998,1666.6201,400,400.0,400,4670.6407,4672.92265,4676.4081,800,800.0,800,6533.8176,6541.79295,6548.3837,800,800.0,800,7567.6602,7569.8981,7572.0006,400,400.0,400,1749.7513,1750.9648000000002,1752.4739,400,400.0,400,4670.4718,4673.14055,4677.5545,800,800.0,800,6682.9629,6688.1004,6697.8829,800,800.0,800,7568.6415,7570.32195,7572.9493,200,200.0,200,2250.8272,2251.5910000000003,2252.8747,200,200.0,200,2257.2584,2257.71185,2258.0803,400,400.0,400,5978.9671,5981.328799999999,5983.326,400,400.0,400,6063.664,6065.543,6067.1614,200,200.0,200,2252.3309,2253.0597500000003,2254.237,200,200.0,200,2244.2829,2244.5714500000004,2244.9987,400,400.0,400,6041.384,6042.9127499999995,6044.0406,400,400.0,400,6067.4945,6069.3060000000005,6070.4472,400,400.0,400,9103.8718,9106.277750000001,9108.3745,400,400.0,400,10728.2311,10732.624,10734.513
26,400,400.0,400,4327.4957,4329.34475,4330.841,400,400.0,400,4507.8797,4509.94625,4511.4303,400,400.0,400,3587.2675,3588.16615,3590.8221,400,400.0,400,3559.27,3560.6538499999997,3564.0422,400,400.0,400,1631.7512,1636.877,1638.9866,400,400.0,400,4661.2012,4663.884249999999,4666.4172,800,800.0,800,6459.6132,6465.92805,6471.7738,800,800.0,800,7558.6479,7560.7605,7564.9188,400,400.0,400,1696.2121,1699.07595,1703.8086,400,400.0,400,4666.2909,4670.8108,4671.8351,800,800.0,800,6605.7581,6610.28875,6617.2766,800,800.0,800,7559.8048,7562.5961,7566.9532,200,200.0,200,2250.0786,2250.6968500000003,2251.2075,200,200.0,200,2257.7071,2258.24345,2258.8657,400,400.0,400,5936.0863,5936.96135,5939.8275,400,400.0,400,6055.6979,6056.58735,6057.9663,200,200.0,200,2250.7483,2251.7316,2252.0935,200,200.0,200,2245.4171,2245.8703,2246.2493,400,400.0,400,6047.5776,6048.7291000000005,6050.0648,400,400.0,400,6065.1195,6065.8108,6066.6954,400,400.0,400,9118.6203,9121.83915,9130.0469,400,400.0,400,11018.657,11024.79625,11032.37
27,400,400.0,400,4315.6111,4316.0947,4317.3814,400,400.0,400,4495.2451,4496.5459,4497.9039,400,400.0,400,3573.7242,3575.63235,3578.2358,400,400.0,400,3548.0616,3550.61375,3551.9496,400,400.0,400,1623.5268,1626.03665,1630.8928,400,400.0,400,4650.9019,4653.7017,4654.9411,800,800.0,800,6460.1147,6470.65625,6485.0563,800,800.0,800,7557.3841,7558.13925,7560.9004,400,400.0,400,1708.2749,1709.5827,1712.3719,400,400.0,400,4655.31,4658.34295,4660.4259,800,800.0,800,6604.9084,6612.24305,6623.9716,800,800.0,800,7558.7943,7559.81715,7562.2164,200,200.0,200,2242.8611,2244.081,2244.8238,200,200.0,200,2254.9275,2255.2688,2255.6537,400,400.0,400,5921.8071,5923.7445,5926.2874,400,400.0,400,6056.4938,6057.77865,6058.9303,200,200.0,200,2243.9305,2245.1515,2245.637,200,200.0,200,2243.2701,2243.7357,2244.2756,400,400.0,400,6031.5687,6032.77565,6034.024,400,400.0,400,6061.2964,6062.1162,6063.538,400,400.0,400,9072.699,9076.78875,9082.34,400,400.0,400,10763.2881,10768.1248,10775.0562
28,400,400.0,400,4293.4378,4294.62095,4296.3108,400,400.0,400,4470.3727,4471.7937999999995,4473.4154,400,400.0,400,3553.1921,3557.1514500000003,3559.7972,400,400.0,400,3509.4059,3530.77715,3534.6827,400,400.0,400,1644.1772,1646.5230000000001,1655.294,400,400.0,400,4622.2164,4625.82015,4645.4914,800,800.0,800,6465.2848,6470.41195,6545.8461,800,800.0,800,7555.849,7558.49045,7560.1376,400,400.0,400,1704.159,1706.65875,1710.8251,400,400.0,400,4626.4857,4629.7262,4642.1802,800,800.0,800,6557.5017,6559.76995,6566.0431,800,800.0,800,7556.4409,7559.6206,7561.4007,200,200.0,200,2230.3,2230.9352,2233.6097,200,200.0,200,2252.8361,2253.50965,2253.7298,400,400.0,400,5927.498,5930.86585,5933.8109,400,400.0,400,6057.1882,6058.2726,6059.1887,200,200.0,200,2231.0927,2232.00935,2234.8117,200,200.0,200,2241.8411,2242.34215,2242.8769,400,400.0,400,6057.2124,6058.01635,6059.4799,400,400.0,400,6061.1398,6061.90235,6062.8108,400,400.0,400,9059.9498,9065.49945,9072.7154,400,400.0,400,10682.855,10687.7981,10702.9225
29,400,400.0,400,4261.0064,4263.4478,4265.9537,400,400.0,400,4431.6637,4434.5273,4436.169,400,400.0,400,3569.363,3571.56595,3574.8809,400,400.0,400,3558.4547,3559.5953,3562.3076,400,400.0,400,1659.2563,1661.8602500000002,1665.2574,400,400.0,400,4604.3578,4607.87225,4610.8536,800,800.0,800,7289.6933,7292.6458999999995,7294.2828,800,800.0,800,7614.4615,7616.76345,7617.8891,400,400.0,400,1768.6583,1770.1986,1771.343,400,400.0,400,4597.9706,4601.198700000001,4604.2147,800,800.0,800,7211.3239,7213.07315,7215.1068,800,800.0,800,7615.1302,7616.85805,7617.6024,200,200.0,200,2221.3985,2223.31545,2223.9341,200,200.0,200,2271.0579,2271.4662,2271.6915,400,400.0,400,6109.0847,6110.70695,6111.0285,400,400.0,400,6101.0715,6101.5085,6102.4537,200,200.0,200,2215.0626,2216.9681,2217.8278,200,200.0,200,2263.2846,2263.6124499999996,2264.243,400,400.0,400,6105.7338,6106.76645,6107.9745,400,400.0,400,6099.9002,6101.119049999999,6101.8522,400,400.0,400,9786.2856,9788.78515,9790.2866,400,400.0,400,11349.2313,11352.030200000001,11353.372
30,400,400.0,400,4294.8611,4296.05425,4298.6453,400,400.0,400,4463.5704,4465.0162,4467.9367,400,400.0,400,3533.994,3536.3079,3538.3322,400,400.0,400,3494.4376,3498.44335,3501.5695,400,400.0,400,1620.8143,1623.02865,1626.9276,400,400.0,400,4606.7747,4611.41535,4614.222,800,800.0,800,6511.8662,6520.64395,6528.5135,800,800.0,800,7557.4104,7558.8275,7559.5668,400,400.0,400,1717.4925,1719.7806,1722.582,400,400.0,400,4620.9187,4624.71435,4627.8891,800,800.0,800,6618.2764,6624.89695,6636.0015,800,800.0,800,7557.9045,7559.6119,7560.1243,200,200.0,200,2227.2615,2228.2883,2229.4207,200,200.0,200,2250.044,2250.3826,2250.9869,400,400.0,400,5986.6993,5988.77375,5990.1677,400,400.0,400,6057.9372,6058.4846,6059.3989,200,200.0,200,2228.7924,2230.0146,2231.199,200,200.0,200,2238.3076,2238.64855,2239.223,400,400.0,400,6024.9643,6026.64585,6027.4781,400,400.0,400,6061.0242,6061.90715,6063.2813,400,400.0,400,9094.7714,9096.23725,9099.9897,400,400.0,400,10756.0564,10758.4274,10760.2214
31,400,400.0,400,4250.0973,4252.0092,4253.305,400,400.0,400,4414.753,4415.989949999999,4417.4236,400,400.0,400,3541.8787,3549.1495,3550.3522,400,400.0,400,3532.1581,3543.4994500000003,3544.707,400,400.0,400,1633.4908,1635.24995,1640.0665,400,400.0,400,4551.8719,4553.2863,4568.4291,800,800.0,800,7257.4742,7263.32625,7280.2012,800,800.0,800,7619.8855,7620.2589499999995,7622.1337,400,400.0,400,1769.9597,1771.1662999999999,1773.2792,400,400.0,400,4516.4398,4517.7853,4526.8199,800,800.0,800,7338.3533,7342.3003499999995,7344.5241,800,800.0,800,7619.5064,7620.3660500000005,7621.929,200,200.0,200,2214.3736,2215.0618999999997,2219.332,200,200.0,200,2269.6214,2269.9981,2270.7196,400,400.0,400,6110.3719,6111.31705,6113.0615,400,400.0,400,6102.9633,6103.6191,6104.1129,200,200.0,200,2208.4204,2209.0177,2211.7791,200,200.0,200,2262.4118,2262.93405,2263.4931,400,400.0,400,6109.4607,6110.221600000001,6111.6607,400,400.0,400,6102.3432,6103.386850000001,6104.2303,400,400.0,400,9875.5283,9876.73645,9877.1256,400,400.0,400,11421.4606,11422.26515,11423.6634
32,400,400.0,400,4276.4396,4277.096750000001,4278.0067,400,400.0,400,4455.0607,4455.9476,4457.7032,400,400.0,400,3519.422,3521.4297,3523.0581,400,400.0,400,3476.6104,3478.0738499999998,3481.1568,400,400.0,400,1604.2746,1606.70355,1608.1098,400,400.0,400,4604.7212,4606.43605,4611.1604,800,800.0,800,6411.6987,6420.9271,6427.0549,800,800.0,800,7556.4743,7557.9271499999995,7559.6163,400,400.0,400,1671.4714,1674.0983,1676.3238,400,400.0,400,4605.2596,4608.515600000001,4613.8853,800,800.0,800,6498.5155,6502.97055,6510.4573,800,800.0,800,7557.0988,7558.37655,7560.5836,200,200.0,200,2218.8116,2220.1023,2221.6529,200,200.0,200,2247.0444,2247.4914,2247.7487,400,400.0,400,5916.6553,5919.5586,5922.3679,400,400.0,400,6056.0257,6056.902700000001,6057.8661,200,200.0,200,2220.484,2221.3993,2223.2284,200,200.0,200,2235.622,2236.0689,2236.5956,400,400.0,400,6052.6756,6054.0926,6055.4399,400,400.0,400,6060.146,6061.0527999999995,6062.6738,400,400.0,400,9063.7053,9066.35835,9067.1745,400,400.0,400,10677.4567,10680.2745,10682.181
33,400,400.0,400,4277.4263,4280.7958,4283.1495,400,400.0,400,4456.9616,4460.30605,4463.2811,400,400.0,400,3515.4688,3520.4521,3521.929,400,400.0,400,3461.6545,3463.9985500000003,3465.5454,400,400.0,400,1579.8555,1582.88995,1585.9597,400,400.0,400,4589.2318,4593.1644,4599.6216,800,800.0,800,6401.7428,6408.4055499999995,6421.7805,800,800.0,800,7556.5583,7558.7693,7560.195,400,400.0,400,1652.0979,1654.9774499999999,1657.3811,400,400.0,400,4601.9093,4607.930700000001,4614.0179,800,800.0,800,6510.3721,6517.2029999999995,6527.141,800,800.0,800,7557.6399,7560.22685,7562.0441,200,200.0,200,2223.5476,2224.8986999999997,2226.7247,200,200.0,200,2245.7575,2246.4214,2246.7189,400,400.0,400,5910.8284,5914.31335,5923.3245,400,400.0,400,6054.4327,6054.82185,6056.7112,200,200.0,200,2225.1525,2226.60195,2228.3507,200,200.0,200,2234.1694,2234.45575,2234.9647,400,400.0,400,6026.426,6028.0051,6030.1356,400,400.0,400,6059.787,6060.82965,6061.7562,400,400.0,400,9082.9757,9085.732049999999,9089.3281,400,400.0,400,10781.0491,10783.6711,10789.4228
34,400,400.0,400,4287.244,4289.2919,4291.586,400,400.0,400,4468.3384,4470.95345,4473.0223,400,400.0,400,3522.0954,3523.14445,3525.6567,400,400.0,400,3469.2067,3471.6702,3474.7732,400,400.0,400,1561.7661,1564.9574499999999,1566.2785,400,400.0,400,4601.7533,4605.60985,4610.0559,800,800.0,800,6348.159,6355.7774,6360.0755,800,800.0,800,7559.0221,7561.390600000001,7563.0822,400,400.0,400,1618.7776,1621.5021499999998,1623.11,400,400.0,400,4610.6926,4615.28405,4620.5864,800,800.0,800,6474.2867,6479.4779,6483.745,800,800.0,800,7561.0623,7563.519,7566.4401,200,200.0,200,2227.5601,2228.29345,2229.6398,200,200.0,200,2246.9364,2247.15085,2247.5256,400,400.0,400,5891.995,5894.94945,5896.1768,400,400.0,400,6052.1257,6053.09765,6054.7569,200,200.0,200,2228.7552,2229.87385,2231.1653,200,200.0,200,2235.1683,2235.54625,2235.7104,400,400.0,400,6018.9107,6020.7065,6022.5766,400,400.0,400,6064.1386,6064.7293,6065.5532,400,400.0,400,9121.1939,9123.7583,9127.6045,400,400.0,400,11012.1518,11017.06755,11020.0238
35,400,400.0,400,4236.4154,4237.3171,4238.7374,400,400.0,400,4384.6077,4385.58215,4387.6556,400,400.0,400,3493.2564,3494.8889499999996,3497.2879,400,400.0,400,3452.042,3453.8853,3457.993,400,400.0,400,1564.6186,1566.5724,1567.804,400,400.0,400,4497.5227,4499.53875,4501.1491,800,800.0,800,6382.7399,6388.6391,6391.4569,800,800.0,800,7562.1444,7564.35375,7567.9272,400,400.0,400,1672.7666,1673.3614499999999,1674.7002,400,400.0,400,4502.1438,4505.2647,4507.1526,800,800.0,800,6489.5572,6496.4382000000005,6501.0551,800,800.0,800,7564.0354,7566.069750000001,7569.7084,200,200.0,200,2207.7279,2208.6351,2209.1582,200,200.0,200,2243.004,2243.16465,2243.7698,400,400.0,400,5945.6908,5946.1389,5947.1229,400,400.0,400,6059.0698,6060.79795,6061.7852,200,200.0,200,2214.3491,2215.44855,2215.8487,200,200.0,200,2231.3638,2231.90045,2232.2092,400,400.0,400,6014.572,6015.07235,6016.2484,400,400.0,400,6064.351,6065.51475,6066.3292,400,400.0,400,9094.0233,9095.87875,9098.5998,400,400.0,400,10783.4033,10786.273099999999,10787.4788
36,400,400.0,400,4285.7461,4286.893050000001,4289.8524,400,400.0,400,4455.2325,4458.2261,4459.1891,400,400.0,400,3517.3306,3519.9735499999997,3522.428,400,400.0,400,3472.9329,3475.41615,3478.1978,400,400.0,400,1558.879,1560.4547,1562.1226,400,400.0,400,4601.8647,4605.5553,4608.1112,800,800.0,800,6339.3246,6350.684450000001,6361.5229,800,800.0,800,7569.0657,7571.3013,7573.6018,400,400.0,400,1685.4127,1686.7433,1687.3938,400,400.0,400,4601.1056,4605.9007,4608.4582,800,800.0,800,6447.0227,6452.030650000001,6460.5052,800,800.0,800,7570.4349,7572.0226,7573.8739,200,200.0,200,2219.4704,2220.76085,2221.4111,200,200.0,200,2242.3976,2242.7065000000002,2242.8399,400,400.0,400,5942.9242,5944.8435,5946.8678,400,400.0,400,6063.0348,6064.0016,6065.5652,200,200.0,200,2221.816,2222.7936,2223.4651,200,200.0,200,2229.5637,2230.39325,2230.9269,400,400.0,400,6014.6837,6016.11865,6018.6042,400,400.0,400,6066.8774,6068.8181,6069.3524,400,400.0,400,9084.4612,9086.483349999999,9089.1166,400,400.0,400,10701.0218,10704.13465,10706.8533
37,400,400.0,400,4268.1544,4269.59625,4271.0032,400,400.0,400,4426.0058,4427.29325,4428.2006,400,400.0,400,3580.3604,3582.24655,3584.5809,400,400.0,400,3582.3947,3583.888,3585.9785,400,400.0,400,1620.3677,1621.5425500000001,1623.4877,400,400.0,400,4569.5779,4571.59295,4574.6496,800,800.0,800,7382.7019,7385.438700000001,7387.9541,800,800.0,800,7642.7408,7644.68375,7646.759,400,400.0,400,1783.3813,1785.45365,1786.0086,400,400.0,400,4534.7673,4536.52405,4539.0746,800,800.0,800,7149.1382,7152.55015,7153.5334,800,800.0,800,7641.9447,7643.7111,7645.9467,200,200.0,200,2217.9051,2218.6673499999997,2218.9357,200,200.0,200,2268.5056,2268.8196500000004,2269.7422,400,400.0,400,6122.8094,6123.68965,6124.9635,400,400.0,400,6116.7198,6117.8961500000005,6118.6351,200,200.0,200,2210.8457,2212.1264,2212.5741,200,200.0,200,2262.1331,2262.5245,2263.3088,400,400.0,400,6120.2102,6121.08565,6122.2623,400,400.0,400,6115.9055,6116.8552500000005,6117.8695,400,400.0,400,9877.2322,9878.798350000001,9880.5894,400,400.0,400,11434.8628,11435.9588,11439.425
38,400,400.0,400,4340.8861,4342.961499999999,4344.0217,400,400.0,400,4504.5101,4506.48115,4507.7255,400,400.0,400,3566.0196,3567.1435,3568.2827,400,400.0,400,3528.1258,3529.6940999999997,3530.6152,400,400.0,400,1575.4168,1576.78785,1578.9009,400,400.0,400,4627.5481,4630.232749999999,4633.628,800,800.0,800,6341.513,6348.97915,6355.953,800,800.0,800,7561.6812,7564.605600000001,7566.4895,400,400.0,400,1633.5545,1635.0839,1636.5055,400,400.0,400,4639.6173,4642.431850000001,4646.42,800,800.0,800,6464.2944,6472.3129,6480.4108,800,800.0,800,7564.5469,7567.91025,7569.7763,200,200.0,200,2249.3275,2250.90565,2251.5565,200,200.0,200,2246.0598,2246.33275,2246.8559,400,400.0,400,5897.6082,5899.13825,5901.7652,400,400.0,400,6055.7531,6057.2042,6058.6261,200,200.0,200,2249.8378,2251.43075,2251.9697,200,200.0,200,2233.9295,2234.5033000000003,2235.1409,400,400.0,400,6024.2573,6025.25755,6026.2055,400,400.0,400,6067.0176,6068.84195,6070.0459,400,400.0,400,9167.4417,9168.57215,9170.5565,400,400.0,400,11052.2233,11056.04275,11057.5033
39,400,400.0,400,4332.6819,4334.4682,4336.1489,400,400.0,400,4484.1652,4485.50555,4487.3599,400,400.0,400,3584.3091,3586.7685,3588.9181,400,400.0,400,3539.6614,3542.0442999999996,3544.403,400,400.0,400,1595.8532,1598.1385,1600.2966,400,400.0,400,4596.9178,4598.87385,4602.1908,800,800.0,800,6401.5428,6407.3513,6411.974,800,800.0,800,7560.7533,7562.843800000001,7565.5781,400,400.0,400,1672.0803,1673.44285,1674.6515,400,400.0,400,4600.516,4602.2159,4605.7521,800,800.0,800,6510.8046,6513.9109,6520.5439,800,800.0,800,7563.0441,7565.358,7567.7834,200,200.0,200,2249.1484,2249.79815,2250.8648,200,200.0,200,2243.8494,2244.321,2244.8025,400,400.0,400,5903.9178,5906.027,5908.1437,400,400.0,400,6060.2136,6061.3551,6062.357,200,200.0,200,2253.0316,2253.5609000000004,2254.7133,200,200.0,200,2232.666,2232.8846999999996,2233.5044,400,400.0,400,6030.7475,6032.439200000001,6033.6231,400,400.0,400,6066.0694,6067.689,6068.6839,400,400.0,400,9145.3284,9146.90325,9149.3149,400,400.0,400,10858.708,10860.7265,10862.4289
40,400,400.0,400,4380.3628,4382.2953,4383.6005,400,400.0,400,4535.7236,4537.792149999999,4539.4244,400,400.0,400,3614.6685,3617.5904,3619.9836,400,400.0,400,3571.4368,3573.5038000000004,3574.9311,400,400.0,400,1620.7694,1622.41905,1624.5889,400,400.0,400,4670.8235,4673.200500000001,4676.509,800,800.0,800,6454.9219,6462.42055,6469.037,800,800.0,800,7560.9735,7564.0617999999995,7566.6628,400,400.0,400,1723.2283,1725.3318,1727.4263,400,400.0,400,4672.4391,4675.9896499999995,4677.7627,800,800.0,800,6571.7191,6577.862349999999,6585.2622,800,800.0,800,7563.1788,7566.12495,7568.6254,200,200.0,200,2262.9814,2264.1409,2264.7532,200,200.0,200,2244.1163,2244.7343,2245.2408,400,400.0,400,5980.8531,5982.8598,5985.5958,400,400.0,400,6063.3471,6064.2247,6065.606,200,200.0,200,2263.9341,2265.39275,2265.9228,200,200.0,200,2233.2152,2233.8605,2234.1202,400,400.0,400,6022.0395,6023.0934,6025.0995,400,400.0,400,6068.0629,6068.92865,6070.0109,400,400.0,400,9158.298,9159.5847,9160.7148,400,400.0,400,10766.5622,10767.89375,10769.8325
41,400,400.0,400,4372.5111,4374.85215,4375.3367,400,400.0,400,4511.607,4513.912,4514.4826,400,400.0,400,3657.5413,3659.5248,3662.0521,400,400.0,400,3653.3869,3655.23785,3656.5983,400,400.0,400,1690.6602,1691.79665,1693.2877,400,400.0,400,4642.6424,4644.49115,4646.0396,800,800.0,800,7371.5371,7376.0553500000005,7382.8581,800,800.0,800,7649.7826,7651.0046999999995,7652.7478,400,400.0,400,1835.7565,1839.1267,1839.5557,400,400.0,400,4612.4652,4613.5015,4614.4631,800,800.0,800,7314.0969,7318.813099999999,7324.248,800,800.0,800,7648.8482,7649.96355,7651.4327,200,200.0,200,2264.3398,2264.71855,2265.6343,200,200.0,200,2275.8157,2276.2766,2276.826,400,400.0,400,6129.4128,6130.83625,6132.3558,400,400.0,400,6123.5385,6125.14945,6126.353,200,200.0,200,2257.3163,2258.09175,2258.7213,200,200.0,200,2267.9974,2268.6808499999997,2269.1606,400,400.0,400,6127.8774,6128.2969,6130.7857,400,400.0,400,6123.0469,6123.678900000001,6125.2341,400,400.0,400,9872.8021,9875.06875,9876.8961,400,400.0,400,11433.3934,11435.600600000002,11437.467
42,400,400.0,400,4414.0148,4416.3476,4418.0949,400,400.0,400,4559.3449,4561.58195,4562.8792,400,400.0,400,3648.5799,3651.3322,3653.0757,400,400.0,400,3608.7302,3609.7562,3611.7493,400,400.0,400,1646.3203,1648.79425,1650.6864,400,400.0,400,4682.006,4685.9084,4688.6317,800,800.0,800,6512.0898,6523.81895,6528.6839,800,800.0,800,7562.8964,7564.9668,7568.3429,400,400.0,400,1755.8056,1756.9953,1758.697,400,400.0,400,4686.0771,4690.16755,4693.2232,800,800.0,800,6611.2539,6619.06765,6627.7094,800,800.0,800,7564.5722,7566.693499999999,7570.4494,200,200.0,200,2273.7665,2275.06595,2276.1131,200,200.0,200,2244.745,2245.23035,2245.9513,400,400.0,400,5981.2508,5983.0280999999995,5985.0313,400,400.0,400,6062.3461,6064.9772,6065.9283,200,200.0,200,2274.9742,2276.1929499999997,2277.1144,200,200.0,200,2234.1783,2235.05005,2235.305,400,400.0,400,6024.3705,6026.4906,6027.4144,400,400.0,400,6066.5724,6068.65005,6069.9151,400,400.0,400,9190.1667,9193.4609,9196.693,400,400.0,400,10800.3374,10802.886050000001,10804.2098
43,400,400.0,400,4372.8606,4373.4923,4376.0005,400,400.0,400,4480.9114,4481.59525,4484.1144,400,400.0,400,3674.0956,3676.2477,3677.8165,400,400.0,400,3670.3546,3672.36735,3674.0776,400,400.0,400,1708.9824,1711.2938,1714.0213,400,400.0,400,4596.5032,4598.0872500000005,4599.7844,800,800.0,800,7531.919,7534.6618,7539.4905,800,800.0,800,7654.0758,7655.5548,7656.9946,400,400.0,400,1843.685,1845.71865,1847.0766,400,400.0,400,4567.2469,4569.56935,4570.8681,800,800.0,800,7530.3046,7532.97755,7536.1001,800,800.0,800,7653.8251,7654.88055,7656.6565,200,200.0,200,2266.4769,2267.7529999999997,2268.1041,200,200.0,200,2277.4674,2277.9862000000003,2278.7189,400,400.0,400,6130.9733,6132.505349999999,6134.0966,400,400.0,400,6126.2888,6127.45475,6128.7575,200,200.0,200,2261.8607,2262.6182,2263.0783,200,200.0,200,2269.4226,2269.7556999999997,2270.7836,400,400.0,400,6129.1723,6130.0707999999995,6131.3128,400,400.0,400,6124.9531,6126.5923999999995,6127.6733,400,400.0,400,9880.592,9881.52275,9884.5153,400,400.0,400,11442.6716,11444.392100000001,11447.1792
44,400,400.0,400,4414.7655,4415.87525,4418.4977,400,400.0,400,4562.5759,4563.9667,4566.0157,400,400.0,400,3667.8661,3669.4143999999997,3671.3644,400,400.0,400,3628.8036,3630.5946,3632.0567,400,400.0,400,1657.6328,1658.6045,1660.2799,400,400.0,400,4691.2016,4692.1188999999995,4693.6489,800,800.0,800,6513.2652,6518.48275,6523.5942,800,800.0,800,7557.902,7561.1522,7561.5693,400,400.0,400,1724.9857,1727.60975,1728.5103,400,400.0,400,4694.2865,4696.2149,4697.1431,800,800.0,800,6572.5642,6581.95765,6588.4328,800,800.0,800,7559.7398,7563.10855,7563.7474,200,200.0,200,2275.4687,2276.1983,2277.135,200,200.0,200,2245.736,2246.34515,2246.7703,400,400.0,400,5929.9505,5931.9148000000005,5933.3712,400,400.0,400,6058.5935,6059.4226,6060.2674,200,200.0,200,2276.0315,2276.9939,2278.186,200,200.0,200,2234.414,2234.87885,2235.4052,400,400.0,400,6054.5082,6055.406300000001,6056.8748,400,400.0,400,6062.5718,6064.36895,6065.0873,400,400.0,400,9181.4096,9184.081900000001,9185.4191,400,400.0,400,10792.3189,10794.07745,10795.7531
45,400,400.0,400,4433.2231,4434.6648000000005,4436.1018,400,400.0,400,4574.6762,4576.091350000001,4577.1436,400,400.0,400,3678.4434,3679.2653,3681.4638,400,400.0,400,3636.8552,3639.08155,3641.6442,400,400.0,400,1658.3166,1660.83095,1663.4279,400,400.0,400,4707.6745,4709.1215,4713.9107,800,800.0,800,6536.7469,6542.4377,6545.6509,800,800.0,800,7560.0998,7562.1357,7565.7133,400,400.0,400,1754.8815,1756.0052,1757.9583,400,400.0,400,4709.3313,4711.23675,4714.8262,800,800.0,800,6644.9584,6654.7412,6660.3344,800,800.0,800,7562.2317,7563.8123,7567.7534,200,200.0,200,2282.657,2283.3737,2284.252,200,200.0,200,2244.8217,2245.8044,2246.2833,400,400.0,400,5986.9117,5988.69225,5991.0888,400,400.0,400,6059.8819,6061.20005,6062.3131,200,200.0,200,2283.0216,2283.6799,2284.553,200,200.0,200,2234.0191,2234.8625,2235.3491,400,400.0,400,6023.8094,6025.128049999999,6026.5289,400,400.0,400,6064.9639,6066.39945,6067.1145,400,400.0,400,9199.6949,9201.87285,9203.4246,400,400.0,400,10808.7008,10811.08535,10812.4948
46,400,400.0,400,4442.0343,4442.74705,4444.9673,400,400.0,400,4586.453,4587.2055,4589.6753,400,400.0,400,3691.6386,3693.8782,3695.9422,400,400.0,400,3645.5356,3647.424,3648.7833,400,400.0,400,1651.7373,1652.403,1653.1849,400,400.0,400,4711.0534,4712.80985,4716.0188,800,800.0,800,6498.0384,6503.47025,6507.8946,800,800.0,800,7559.7983,7561.091899999999,7564.4095,400,400.0,400,1707.0683,1707.6878499999998,1708.8397,400,400.0,400,4723.0442,4725.65765,4729.9736,800,800.0,800,6613.766,6619.71965,6622.2434,800,800.0,800,7563.059,7564.52465,7567.9883,200,200.0,200,2290.2318,2291.7646,2293.6102,200,200.0,200,2249.7923,2250.1174,2250.6788,400,400.0,400,5915.7563,5918.007250000001,5920.2608,400,400.0,400,6054.1743,6054.62805,6056.3871,200,200.0,200,2290.6787,2291.7493,2293.6866,200,200.0,200,2239.0132,2239.355,2239.739,400,400.0,400,6034.8877,6035.442950000001,6037.9126,400,400.0,400,6066.6468,6067.06295,6068.2872,400,400.0,400,9238.3563,9240.5632,9242.8807,400,400.0,400,11111.8891,11116.313600000001,11118.5866
47,400,400.0,400,4420.9159,4423.24665,4425.9176,400,400.0,400,4543.3593,4544.8375,4546.4799,400,400.0,400,3713.8485,3715.7017,3718.1105,400,400.0,400,3718.3689,3720.3335500000003,3723.4434,400,400.0,400,1716.982,1720.6775499999999,1721.7099,400,400.0,400,4684.933,4687.594950000001,4688.0905,800,800.0,800,7491.9375,7497.40965,7502.1046,800,800.0,800,7661.0051,7663.2116000000005,7666.4418,400,400.0,400,1860.8194,1862.0995,1863.365,400,400.0,400,4663.2843,4665.27495,4666.2215,800,800.0,800,7308.1737,7312.40985,7317.6908,800,800.0,800,7659.0336,7660.5551,7663.9049,200,200.0,200,2282.5292,2283.14175,2283.6286,200,200.0,200,2278.6622,2279.23,2280.2259,400,400.0,400,6139.128,6139.826499999999,6141.8657,400,400.0,400,6133.0177,6133.461950000001,6134.6271,200,200.0,200,2275.0351,2275.65965,2276.068,200,200.0,200,2270.5496,2271.16745,2272.1466,400,400.0,400,6134.8761,6135.9987,6137.7371,400,400.0,400,6131.235,6131.8655,6134.236,400,400.0,400,9902.1014,9903.622650000001,9905.9007,400,400.0,400,11464.5581,11465.58795,11468.6069
48,400,400.0,400,4407.7898,4410.432849999999,4415.367,400,400.0,400,4547.0578,4549.5861,4553.9556,400,400.0,400,3671.0848,3674.3196,3679.1424,400,400.0,400,3634.2138,3635.95105,3639.9543,400,400.0,400,1663.8369,1665.02025,1667.9632,400,400.0,400,4684.3839,4687.0561,4691.5789,800,800.0,800,6551.9103,6554.15965,6559.0292,800,800.0,800,7560.5369,7561.97575,7565.2668,400,400.0,400,1767.3527,1769.2504,1770.2078,400,400.0,400,4691.4616,4694.0835,4698.257,800,800.0,800,6653.0299,6656.7143,6660.9732,800,800.0,800,7562.1894,7563.9068,7566.9413,200,200.0,200,2273.2139,2273.57775,2275.5097,200,200.0,200,2244.0066,2244.2322999999997,2245.7677,400,400.0,400,5969.7176,5971.69525,5975.0272,400,400.0,400,6060.3487,6061.4585,6063.9592,200,200.0,200,2272.8379,2273.3514,2275.3984,200,200.0,200,2233.6654,2234.1193999999996,2235.4105,400,400.0,400,6026.1452,6026.97865,6029.0795,400,400.0,400,6065.1351,6066.0423,6067.9663,400,400.0,400,9189.7606,9191.67635,9196.7472,400,400.0,400,10808.4797,10811.071049999999,10818.1492
49,400,400.0,400,4373.406,4375.165849999999,4377.6514,400,400.0,400,4512.2714,4514.38545,4517.2015,400,400.0,400,3647.9053,3650.5339,3652.1664,400,400.0,400,3612.7316,3622.78355,3625.843,400,400.0,400,1661.5569,1664.55395,1666.6446,400,400.0,400,4653.7407,4657.81175,4672.4468,800,800.0,800,6625.9597,6634.83665,6679.6723,800,800.0,800,7562.0939,7565.57165,7568.496,400,400.0,400,1755.7261,1758.75955,1759.9765,400,400.0,400,4649.1992,4653.18855,4666.1098,800,800.0,800,6679.5625,6685.1304,6691.508,800,800.0,800,7562.5903,7566.54735,7569.1735,200,200.0,200,2253.3432,2254.98805,2258.9508,200,200.0,200,2243.2035,2243.8473,2244.727,400,400.0,400,5985.9791,5989.56875,5990.9153,400,400.0,400,6062.5239,6063.77125,6064.6476,200,200.0,200,2254.6576,2256.5389999999998,2259.2082,200,200.0,200,2232.9598,2233.86065,2234.5641,400,400.0,400,6053.1219,6056.3644,6057.0796,400,400.0,400,6065.5191,6067.60215,6068.3722,400,400.0,400,9142.5066,9146.6008,9153.7218,400,400.0,400,10779.3141,10781.552,10792.0326
50,400,400.0,400,4340.2976,4342.468699999999,4344.149,400,400.0,400,4491.1905,4493.49235,4495.9104,400,400.0,400,3618.4866,3621.6364000000003,3626.1083,400,400.0,400,3577.3512,3582.8191500000003,3586.9114,400,400.0,400,1650.1512,1652.52765,1655.56,400,400.0,400,4638.3646,4639.84525,4642.3731,800,800.0,800,6533.6115,6543.941699999999,6546.5419,800,800.0,800,7554.3952,7559.89735,7562.5845,400,400.0,400,1744.0797,1746.13555,1748.6036,400,400.0,400,4650.5357,4652.1816,4655.0281,800,800.0,800,6625.7214,6631.5941,6637.3445,800,800.0,800,7556.0865,7561.845,7564.9639,200,200.0,200,2242.4074,2243.1417,2244.853,200,200.0,200,2243.1805,2244.1741,2245.1767,400,400.0,400,5962.143,5964.5933,5965.6127,400,400.0,400,6057.9811,6059.01095,6060.6143,200,200.0,200,2243.7322,2244.5379000000003,2246.161,200,200.0,200,2233.0431,2233.8201,2234.6228,400,400.0,400,6022.5771,6025.11405,6026.514,400,400.0,400,6063.1383,6065.04735,6065.93,400,400.0,400,9140.8327,9142.2863,9145.3193,400,400.0,400,10755.572,10757.9477,10760.8552
51,400,400.0,400,4301.7316,4303.66235,4305.0186,400,400.0,400,4476.7997,4479.05325,4481.308,400,400.0,400,3551.7771,3554.05905,3556.6536,400,400.0,400,3498.7997,3501.7325499999997,3504.4868,400,400.0,400,1629.4265,1630.8290499999998,1635.1183,400,400.0,400,4626.5907,4629.45125,4631.6665,800,800.0,800,6444.164,6455.1313,6459.5627,800,800.0,800,7553.0113,7557.3502499999995,7560.5993,400,400.0,400,1697.283,1700.05675,1702.318,400,400.0,400,4635.7514,4639.523,4642.8267,800,800.0,800,6561.1425,6573.62045,6579.4004,800,800.0,800,7555.3357,7559.64335,7563.1056,200,200.0,200,2231.8322,2232.6319,2233.9652,200,200.0,200,2244.859,2245.8048,2246.5924,400,400.0,400,5949.2357,5952.08055,5955.1292,400,400.0,400,6055.4772,6056.67565,6057.3731,200,200.0,200,2232.8463,2233.58965,2234.7361,200,200.0,200,2233.8278,2234.85815,2235.7515,400,400.0,400,6021.99,6023.90035,6025.9539,400,400.0,400,6062.188,6063.80975,6064.9511,400,400.0,400,9113.1488,9119.764599999999,9122.6548,400,400.0,400,10787.7409,10793.7253,10796.8453
52,400,400.0,400,4277.8888,4280.1735499999995,4283.0934,400,400.0,400,4456.0153,4457.98905,4461.0158,400,400.0,400,3522.1014,3523.66125,3527.2506,400,400.0,400,3472.007,3474.9247,3478.8111,400,400.0,400,1614.9322,1617.36065,1619.2616,400,400.0,400,4593.8989,4597.76405,4603.5109,800,800.0,800,6422.9461,6430.4973,6439.1489,800,800.0,800,7554.0266,7556.3331,7562.8285,400,400.0,400,1685.9943,1687.6725000000001,1689.6846,400,400.0,400,4598.7663,4602.81235,4609.4103,800,800.0,800,6509.7135,6515.5517500000005,6522.2956,800,800.0,800,7556.0106,7558.3238,7564.5394,200,200.0,200,2219.79,2221.50525,2222.3577,200,200.0,200,2242.9981,2244.0187,2244.8215,400,400.0,400,5912.2148,5915.06975,5917.3531,400,400.0,400,6056.9833,6058.3732,6059.211,200,200.0,200,2221.2664,2222.59855,2224.011,200,200.0,200,2232.0584,2232.9241,2233.9201,400,400.0,400,6052.0617,6054.4137,6055.7976,400,400.0,400,6062.4604,6064.10905,6065.5346,400,400.0,400,9079.1066,9083.5133,9085.3071,400,400.0,400,10693.7862,10696.66375,10700.3767
53,400,400.0,400,4290.357,4293.12115,4295.887,400,400.0,400,4448.6467,4451.42405,4453.3728,400,400.0,400,3593.6693,3597.36965,3599.0481,400,400.0,400,3596.1862,3599.4955,3601.7155,400,400.0,400,1679.693,1682.6006,1685.2417,400,400.0,400,4590.8556,4594.07,4597.8653,800,800.0,800,7452.8887,7458.52485,7460.7418,800,800.0,800,7671.6711,7676.48535,7678.407,400,400.0,400,1822.644,1824.7636,1827.6381,400,400.0,400,4557.3741,4560.099,4562.262,800,800.0,800,7443.0459,7449.267,7450.8227,800,800.0,800,7671.3101,7676.00915,7678.5766,200,200.0,200,2231.4479,2232.9193,2233.893,200,200.0,200,2283.7235,2285.29895,2285.8504,400,400.0,400,6146.2333,6148.9432,6150.1889,400,400.0,400,6143.2942,6145.07215,6147.3794,200,200.0,200,2224.8165,2225.8076,2226.8471,200,200.0,200,2275.3254,2276.79375,2277.3244,400,400.0,400,6140.9788,6144.562449999999,6145.602,400,400.0,400,6141.9374,6143.4352,6144.2229,400,400.0,400,9869.5157,9871.7775,9872.5074,400,400.0,400,11447.2228,11449.681,11451.4842
54,400,400.0,400,4291.3941,4292.38255,4295.3633,400,400.0,400,4459.7854,4461.3196499999995,4464.1744,400,400.0,400,3514.7461,3517.09235,3519.1909,400,400.0,400,3465.4482,3477.25645,3479.1103,400,400.0,400,1576.0804,1578.2729,1583.4288,400,400.0,400,4598.0417,4599.4585,4621.1843,800,800.0,800,6392.332,6402.94015,6424.829,800,800.0,800,7555.6021,7558.286099999999,7562.2859,400,400.0,400,1683.7898,1689.1734999999999,1692.9913,400,400.0,400,4605.0434,4607.0892,4622.7289,800,800.0,800,6509.4336,6518.778850000001,6523.2779,800,800.0,800,7558.1024,7561.0431,7564.8914,200,200.0,200,2225.4139,2226.5885,2231.4487,200,200.0,200,2241.9434,2242.57535,2243.8542,400,400.0,400,5950.1684,5952.1146499999995,5954.5774,400,400.0,400,6060.4883,6062.36685,6065.0223,200,200.0,200,2226.2532,2227.26965,2231.0986,200,200.0,200,2231.4387,2231.83645,2233.054,400,400.0,400,6016.1533,6018.2881,6019.5999,400,400.0,400,6065.8159,6068.09045,6070.1268,400,400.0,400,9095.42,9096.849750000001,9102.4033,400,400.0,400,10713.2184,10715.0026,10726.834
55,400,400.0,400,4293.094,4294.6178500000005,4297.5945,400,400.0,400,4468.171,4470.344,4473.0428,400,400.0,400,3528.163,3531.07405,3535.5364,400,400.0,400,3477.1235,3484.45215,3487.7812,400,400.0,400,1576.1944,1579.71425,1582.1583,400,400.0,400,4599.7784,4602.12945,4622.7658,800,800.0,800,6397.4569,6404.9609,6418.2396,800,800.0,800,7545.0838,7548.6425,7552.8126,400,400.0,400,1676.6398,1677.6201,1678.7992,400,400.0,400,4603.8676,4606.7462,4621.4888,800,800.0,800,6522.4119,6530.995800000001,6533.8886,800,800.0,800,7546.5847,7550.3248,7553.8356,200,200.0,200,2227.5677,2228.8532999999998,2232.7987,200,200.0,200,2241.4539,2242.25185,2243.5343,400,400.0,400,5939.8766,5942.54475,5946.0398,400,400.0,400,6052.0221,6053.380349999999,6054.914,200,200.0,200,2229.2563,2230.4378,2233.853,200,200.0,200,2229.9709,2230.4746,2231.6736,400,400.0,400,6028.2303,6029.13675,6030.9699,400,400.0,400,6058.0127,6058.843199999999,6060.2881,400,400.0,400,9087.9803,9090.50655,9093.6175,400,400.0,400,10692.7592,10694.6604,10706.4869
56,400,400.0,400,4272.2495,4274.621450000001,4278.0248,400,400.0,400,4429.4646,4431.360500000001,4434.6716,400,400.0,400,3522.6374,3525.39325,3528.6809,400,400.0,400,3480.8343,3483.687,3488.7949,400,400.0,400,1588.0586,1591.51045,1595.105,400,400.0,400,4539.3654,4542.127,4544.3328,800,800.0,800,6540.9294,6544.8053,6551.3676,800,800.0,800,7549.878,7554.3242,7557.3726,400,400.0,400,1691.2983,1694.1806000000001,1696.6111,400,400.0,400,4535.9626,4538.23655,4540.9968,800,800.0,800,6571.976,6575.6536,6583.9448,800,800.0,800,7550.8062,7555.0143499999995,7558.2351,200,200.0,200,2216.3878,2217.8379999999997,2219.5517,200,200.0,200,2240.9843,2241.6362,2242.4255,400,400.0,400,5982.0193,5984.12385,5986.9923,400,400.0,400,6060.3566,6062.10395,6063.489,200,200.0,200,2220.4651,2222.14455,2223.621,200,200.0,200,2230.204,2230.72015,2231.6539,400,400.0,400,6058.4781,6059.75005,6061.0346,400,400.0,400,6065.437,6066.2191,6067.8568,400,400.0,400,9105.8379,9108.74495,9110.8214,400,400.0,400,10783.4217,10785.83265,10789.1079
57,400,400.0,400,4312.334,4313.89555,4317.813,400,400.0,400,4490.5182,4492.2986,4496.7494,400,400.0,400,3561.742,3564.6297999999997,3568.8293,400,400.0,400,3502.3903,3505.10985,3506.9181,400,400.0,400,1574.3451,1576.01835,1578.3336,400,400.0,400,4618.208,4621.42045,4623.8054,800,800.0,800,6376.8997,6380.55695,6384.1292,800,800.0,800,7545.8637,7548.7762,7556.0013,400,400.0,400,1650.0604,1651.5172499999999,1655.3316,400,400.0,400,4621.992,4625.854450000001,4629.0027,800,800.0,800,6491.9753,6495.0653,6501.3617,800,800.0,800,7547.709,7551.296850000001,7558.0521,200,200.0,200,2239.8596,2241.07145,2243.8798,200,200.0,200,2243.6235,2244.4791,2245.3954,400,400.0,400,5906.0074,5909.19355,5914.08,400,400.0,400,6056.7787,6057.6963,6061.1425,200,200.0,200,2241.3364,2242.40975,2245.2829,200,200.0,200,2231.6451,2232.36595,2233.4883,400,400.0,400,6027.2892,6029.21645,6032.7446,400,400.0,400,6064.3177,6066.1437000000005,6070.3669,400,400.0,400,9105.7577,9107.6998,9112.8811,400,400.0,400,10788.9106,10792.3936,10795.8589
58,400,400.0,400,4300.8161,4304.50145,4306.4324,400,400.0,400,4467.8389,4471.4536499999995,4473.2567,400,400.0,400,3547.414,3551.02275,3552.37,400,400.0,400,3503.5333,3507.4193999999998,3510.4711,400,400.0,400,1569.6974,1576.74455,1579.3617,400,400.0,400,4579.14,4583.40425,4586.8529,800,800.0,800,6364.7412,6370.9106,6374.6921,800,800.0,800,7546.5157,7551.022849999999,7556.2308,400,400.0,400,1637.313,1640.75985,1642.5468,400,400.0,400,4587.1688,4591.054899999999,4594.1886,800,800.0,800,6484.0961,6492.93175,6496.4312,800,800.0,800,7551.1494,7555.4007,7560.0031,200,200.0,200,2245.0335,2246.2395500000002,2247.9211,200,200.0,200,2249.6529,2250.6318,2251.8186,400,400.0,400,5905.6118,5909.3787,5911.4721,400,400.0,400,6054.1495,6056.02495,6057.9824,200,200.0,200,2247.7413,2248.9636499999997,2250.636,200,200.0,200,2236.7103,2237.62075,2239.11,400,400.0,400,6047.6136,6050.1373,6052.2111,400,400.0,400,6068.9645,6071.4343499999995,6072.5625,400,400.0,400,9131.5658,9136.3365,9139.7605,400,400.0,400,11071.3247,11075.57745,11079.8976
59,400,400.0,400,4334.959,4338.65125,4340.3546,400,400.0,400,4505.9549,4509.442999999999,4511.772,400,400.0,400,3614.4876,3618.33195,3620.9717,400,400.0,400,3612.5076,3616.55965,3618.9531,400,400.0,400,1687.6698,1691.4964,1696.4302,400,400.0,400,4641.4576,4648.32425,4651.1315,800,800.0,800,7652.0302,7658.5269499999995,7660.7385,800,800.0,800,7672.6094,7679.6497500000005,7684.1019,400,400.0,400,1835.5469,1840.70955,1843.153,400,400.0,400,4607.6574,4612.6754,4614.3923,800,800.0,800,7662.0676,7669.3124,7671.0401,800,800.0,800,7672.5923,7679.72535,7684.0652,200,200.0,200,2259.8166,2262.06655,2263.5266,200,200.0,200,2286.7365,2288.17985,2289.0462,400,400.0,400,6158.6042,6162.8294,6164.2007,400,400.0,400,6158.6491,6159.37895,6160.7068,200,200.0,200,2253.5198,2255.5572,2256.9702,200,200.0,200,2275.9358,2277.65785,2278.4679,400,400.0,400,6158.5115,6162.1209,6164.2344,400,400.0,400,6156.8904,6157.817349999999,6159.1482,400,400.0,400,9968.3337,9971.97275,9976.8762,400,400.0,400,11533.6895,11536.45135,11541.8454
60,400,400.0,400,4311.8016,4313.8848,4316.225,400,400.0,400,4483.6003,4486.1462,4488.7838,400,400.0,400,3550.2496,3552.6588,3556.2428,400,400.0,400,3512.9568,3516.04405,3519.6248,400,400.0,400,1597.1997,1600.5895500000001,1602.5949,400,400.0,400,4609.8039,4612.620150000001,4615.6325,800,800.0,800,6405.4119,6417.3541000000005,6420.9604,800,800.0,800,7541.7573,7544.3628499999995,7553.235,400,400.0,400,1707.7758,1710.14715,1711.2933,400,400.0,400,4617.2158,4619.7071,4622.3951,800,800.0,800,6524.9145,6540.19435,6542.5669,800,800.0,800,7543.6012,7546.2186,7555.1437,200,200.0,200,2235.9052,2236.6476000000002,2239.0044,200,200.0,200,2242.8588,2244.0021500000003,2245.3107,400,400.0,400,5956.616,5959.2943,5964.0915,400,400.0,400,6058.8964,6060.59135,6063.9172,200,200.0,200,2237.3853,2238.17395,2240.6578,200,200.0,200,2230.3432,2231.5645,2232.8086,400,400.0,400,6024.7621,6027.5555,6030.2312,400,400.0,400,6064.8471,6066.921200000001,6069.831,400,400.0,400,9081.6932,9084.72105,9087.6563,400,400.0,400,10707.6931,10711.00305,10715.1816
61,400,400.0,400,4377.289,4381.90815,4383.9488,400,400.0,400,4513.8102,4518.7409,4520.6241,400,400.0,400,3657.6716,3661.51415,3664.0476,400,400.0,400,3644.7682,3649.0741,3651.8892,400,400.0,400,1692.696,1696.8904499999999,1698.6519,400,400.0,400,4640.6079,4645.020549999999,4649.145,800,800.0,800,7640.0046,7651.77185,7654.4412,800,800.0,800,7670.5566,7679.3228,7684.2238,400,400.0,400,1848.9761,1853.1239500000001,1854.3247,400,400.0,400,4623.3661,4629.77315,4632.9162,800,800.0,800,7668.6807,7680.875599999999,7682.2528,800,800.0,800,7670.5781,7679.136,7683.6991,200,200.0,200,2261.829,2264.7898999999998,2265.44,200,200.0,200,2281.0956,2283.5596,2284.0607,400,400.0,400,6161.2124,6166.2762,6168.5547,400,400.0,400,6156.9887,6157.83525,6159.0941,200,200.0,200,2254.7041,2257.5933999999997,2258.3993,200,200.0,200,2277.1268,2279.6192499999997,2280.6811,400,400.0,400,6158.995,6165.2631,6166.2589,400,400.0,400,6155.4622,6156.533,6157.708,400,400.0,400,9971.9499,9977.107899999999,9978.6357,400,400.0,400,11537.0504,11542.11375,11544.5499
62,400,400.0,400,4282.1192,4284.1361,4285.9258,400,400.0,400,4445.3262,4448.23535,4449.9026,400,400.0,400,3539.2147,3542.4532,3545.1539,400,400.0,400,3494.7207,3506.40285,3507.6487,400,400.0,400,1571.6262,1575.5544,1581.4952,400,400.0,400,4545.0779,4548.47255,4568.7061,800,800.0,800,6356.2125,6362.1211,6376.4235,800,800.0,800,7534.8241,7539.11205,7542.6636,400,400.0,400,1642.686,1645.09235,1648.9992,400,400.0,400,4567.3506,4570.04645,4586.5721,800,800.0,800,6485.91,6488.929050000001,6495.4994,800,800.0,800,7538.6723,7543.003549999999,7547.1479,200,200.0,200,2237.5262,2238.8132,2242.361,200,200.0,200,2250.6821,2251.7335999999996,2252.5183,400,400.0,400,5904.9874,5909.33285,5912.3205,400,400.0,400,6046.9318,6049.1621,6051.0018,200,200.0,200,2241.9036,2243.22635,2246.1513,200,200.0,200,2238.2031,2239.6828,2240.9016,400,400.0,400,6047.7721,6049.00375,6051.4737,400,400.0,400,6063.5532,6065.71465,6067.6929,400,400.0,400,9109.9059,9113.1494,9127.8477,400,400.0,400,11074.4053,11077.1511,11099.2512
63,400,400.0,400,4289.9534,4292.015649999999,4294.0416,400,400.0,400,4460.2229,4463.291950000001,4465.2748,400,400.0,400,3541.9297,3544.38475,3546.5295,400,400.0,400,3505.9877,3509.0447999999997,3511.8213,400,400.0,400,1597.521,1600.48425,1603.738,400,400.0,400,4585.0065,4588.0139,4591.8069,800,800.0,800,6514.662,6522.81555,6533.3738,800,800.0,800,7537.0046,7541.736650000001,7545.6955,400,400.0,400,1699.8904,1700.8838999999998,1704.0301,400,400.0,400,4580.2515,4583.84655,4586.3136,800,800.0,800,6571.9968,6578.65705,6588.5148,800,800.0,800,7538.9053,7543.502049999999,7546.8764,200,200.0,200,2223.0331,2223.7826,2225.0238,200,200.0,200,2242.1248,2243.0164999999997,2244.0633,400,400.0,400,5973.0837,5975.3917,5977.1242,400,400.0,400,6058.9141,6060.358200000001,6062.3105,200,200.0,200,2223.4529,2224.4287,2225.5894,200,200.0,200,2230.6316,2231.77325,2232.6899,400,400.0,400,6049.5323,6052.0355500000005,6053.6451,400,400.0,400,6062.8988,6064.6559,6066.3057,400,400.0,400,9062.9611,9065.538700000001,9069.2505,400,400.0,400,10702.3437,10704.54545,10709.6171
64,400,400.0,400,4295.7227,4299.478999999999,4303.7258,400,400.0,400,4456.4988,4460.59175,4465.3975,400,400.0,400,3534.123,3538.549,3542.8121,400,400.0,400,3502.1522,3505.9665999999997,3512.6383,400,400.0,400,1551.5042,1555.72545,1559.9219,400,400.0,400,4604.0594,4607.0658,4610.6989,800,800.0,800,6434.1349,6444.57225,6451.9129,800,800.0,800,7535.6797,7537.9039,7548.1903,400,400.0,400,1640.5851,1644.93675,1648.9017,400,400.0,400,4606.5335,4609.59325,4612.1404,800,800.0,800,6520.4745,6529.89,6539.1238,800,800.0,800,7537.5992,7539.68845,7549.8156,200,200.0,200,2220.8573,2222.4178,2224.7303,200,200.0,200,2241.0332,2241.99345,2244.0571,400,400.0,400,5960.2514,5962.07655,5965.1963,400,400.0,400,6059.4602,6060.77725,6063.7219,200,200.0,200,2222.4765,2224.1489,2226.5743,200,200.0,200,2229.9676,2230.93485,2233.1531,400,400.0,400,6053.2436,6055.6006,6059.6693,400,400.0,400,6064.3464,6065.27805,6068.2265,400,400.0,400,9061.4723,9063.54235,9065.4565,400,400.0,400,10708.2285,10712.1464,10713.7813
65,400,400.0,400,4295.663,4299.14725,4302.6248,400,400.0,400,4467.3119,4470.9706,4474.1735,400,400.0,400,3534.0499,3536.65435,3540.4121,400,400.0,400,3493.1101,3498.08805,3502.6472,400,400.0,400,1584.5522,1586.38805,1590.1584,400,400.0,400,4591.431,4594.74065,4598.2714,800,800.0,800,6404.9415,6411.38205,6424.584,800,800.0,800,7527.4813,7533.09535,7540.0816,400,400.0,400,1684.7292,1689.54315,1692.0964,400,400.0,400,4606.6677,4609.65185,4613.9235,800,800.0,800,6526.1464,6531.8123,6545.7899,800,800.0,800,7530.2141,7536.3927,7543.0864,200,200.0,200,2227.2777,2228.90555,2230.8289,200,200.0,200,2241.254,2242.193,2243.5959,400,400.0,400,5958.307,5961.29975,5964.7688,400,400.0,400,6054.1093,6057.35685,6059.6727,200,200.0,200,2228.8866,2230.29565,2232.0515,200,200.0,200,2229.3772,2230.5189499999997,2231.652,400,400.0,400,6026.5313,6028.58395,6031.1094,400,400.0,400,6060.6875,6063.2232,6066.6792,400,400.0,400,9082.1724,9083.6074,9088.7806,400,400.0,400,10736.0702,10738.45175,10741.8827
66,400,400.0,400,4233.1,4271.65175,4276.3604,400,400.0,400,4416.6659,4429.967549999999,4435.5486,400,400.0,400,3476.5696,3518.12865,3522.9703,400,400.0,400,3387.274,3480.6773,3485.7404,400,400.0,400,1577.2563,1587.4171999999999,1588.7412,400,400.0,400,4523.6498,4560.59735,4562.9803,800,800.0,800,6412.3673,6416.09955,6587.9706,800,800.0,800,7530.4424,7535.0197,7644.4796,400,400.0,400,1640.2519,1699.73605,1703.0657,400,400.0,400,4529.3446,4569.590749999999,4572.988,800,800.0,800,6517.5018,6521.5766,6645.6938,800,800.0,800,7533.2709,7537.56985,7643.9728,200,200.0,200,2200.285,2218.67075,2222.013,200,200.0,200,2239.4104,2240.77625,2244.7419,400,400.0,400,5954.2567,5958.7883,6090.3812,400,400.0,400,6055.3659,6057.88865,6110.7945,200,200.0,200,2202.2539,2222.95505,2226.0121,200,200.0,200,2228.4968,2229.51905,2237.2887,400,400.0,400,6024.8445,6028.1803,6102.0884,400,400.0,400,6060.8149,6064.0984499999995,6108.032,400,400.0,400,9076.2263,9079.2978,9214.2552,400,400.0,400,10745.8708,10748.4696,10936.3176
67,400,400.0,400,4322.086,4325.31455,4328.0739,400,400.0,400,4498.7211,4501.4774,4505.2394,400,400.0,400,3558.5931,3562.5633,3566.6322,400,400.0,400,3566.7264,3568.6096500000003,3571.8048,400,400.0,400,1696.2592,1700.46715,1702.1623,400,400.0,400,4660.051,4663.01595,4667.193,800,800.0,800,7583.7319,7585.90675,7590.6053,800,800.0,800,7679.6704,7684.14345,7691.373,400,400.0,400,1840.8671,1843.8560499999999,1845.8848,400,400.0,400,4614.6508,4617.1319,4622.0029,800,800.0,800,7691.3375,7693.5766,7698.1904,800,800.0,800,7680.2695,7684.58995,7692.5332,200,200.0,200,2256.914,2258.4826000000003,2260.4965,200,200.0,200,2287.1355,2288.52955,2289.9791,400,400.0,400,6169.8364,6171.5518,6175.2611,400,400.0,400,6164.8694,6166.1343,6168.3802,200,200.0,200,2249.4275,2250.6916,2253.2248,200,200.0,200,2278.5727,2279.73895,2281.4825,400,400.0,400,6165.2537,6166.10125,6168.9644,400,400.0,400,6161.5037,6162.9752,6164.9143,400,400.0,400,9935.9416,9937.785100000001,9942.4843,400,400.0,400,11507.8328,11509.557499999999,11514.592
68,400,400.0,400,4276.4352,4277.861849999999,4283.3783,400,400.0,400,4447.3671,4448.9184000000005,4454.5352,400,400.0,400,3515.7474,3518.32045,3524.1853,400,400.0,400,3474.4384,3476.58945,3482.151,400,400.0,400,1575.1006,1577.25725,1581.3231,400,400.0,400,4582.5288,4587.0194,4590.8533,800,800.0,800,6347.7802,6351.0355,6360.2673,800,800.0,800,7525.8531,7528.48345,7540.6551,400,400.0,400,1646.9792,1648.7392,1652.3272,400,400.0,400,4591.3932,4595.49565,4599.9637,800,800.0,800,6432.5008,6438.7235,6444.4876,800,800.0,800,7527.8391,7531.43015,7543.022,200,200.0,200,2216.9952,2218.0329,2221.4268,200,200.0,200,2239.5694,2240.30705,2242.8743,400,400.0,400,5921.6309,5922.79385,5927.0654,400,400.0,400,6050.2889,6051.3436,6055.6517,200,200.0,200,2218.5943,2219.7382,2223.4291,200,200.0,200,2227.7026,2228.68845,2230.9247,400,400.0,400,6048.1552,6049.0841,6053.3354,400,400.0,400,6057.415,6059.1747,6062.894,400,400.0,400,9052.499,9055.07325,9060.002,400,400.0,400,10674.055,10678.1869,10681.7365
69,400,400.0,400,4294.7771,4295.726549999999,4298.8843,400,400.0,400,4471.7774,4473.0521,4476.4377,400,400.0,400,3526.6526,3529.9311,3533.4948,400,400.0,400,3477.7058,3479.5122499999998,3482.4604,400,400.0,400,1555.5101,1558.90735,1563.0927,400,400.0,400,4603.3066,4604.26595,4607.9424,800,800.0,800,6321.6965,6330.0787,6334.3732,800,800.0,800,7525.131,7530.7878,7535.6093,400,400.0,400,1634.4586,1636.74635,1640.0748,400,400.0,400,4616.0584,4618.15115,4621.4337,800,800.0,800,6445.098,6452.2679,6454.9573,800,800.0,800,7528.2738,7534.09195,7538.5612,200,200.0,200,2229.415,2230.2541499999998,2231.7449,200,200.0,200,2240.9517,2241.9575,2243.6525,400,400.0,400,5898.9347,5901.231400000001,5904.2055,400,400.0,400,6048.5401,6050.1443500000005,6051.8632,200,200.0,200,2230.7405,2231.4842,2233.1044,200,200.0,200,2229.0176,2229.85625,2231.7951,400,400.0,400,6014.7964,6016.83345,6021.2196,400,400.0,400,6058.0659,6059.72625,6063.0542,400,400.0,400,9065.2437,9067.975849999999,9072.0602,400,400.0,400,10726.7494,10728.705549999999,10734.8596
70,400,400.0,400,4273.9111,4276.745849999999,4280.0075,400,400.0,400,4446.4683,4449.2762999999995,4451.8366,400,400.0,400,3516.2842,3518.5702499999998,3521.6346,400,400.0,400,3462.2321,3472.53435,3477.2681,400,400.0,400,1565.508,1569.24335,1572.4953,400,400.0,400,4568.7722,4572.02715,4597.8946,800,800.0,800,6471.556,6482.2365,6503.1845,800,800.0,800,7531.5035,7537.74845,7543.9543,400,400.0,400,1673.9867,1678.3269500000001,1681.9131,400,400.0,400,4564.3477,4566.8189999999995,4586.2772,800,800.0,800,6525.2781,6530.2603500000005,6540.3909,800,800.0,800,7533.1798,7539.41005,7545.9271,200,200.0,200,2214.4922,2216.1725500000002,2219.2032,200,200.0,200,2236.5688,2237.9166999999998,2239.2114,400,400.0,400,5960.0967,5964.34455,5966.5076,400,400.0,400,6055.1522,6058.4527,6061.7383,200,200.0,200,2215.2141,2216.96325,2219.0594,200,200.0,200,2224.9934,2226.7767,2228.0295,400,400.0,400,6046.3243,6048.5571,6050.997,400,400.0,400,6062.0012,6064.1526,6066.6881,400,400.0,400,9061.099,9063.45805,9070.1603,400,400.0,400,10693.1583,10695.603,10708.8564
71,400,400.0,400,4326.2823,4327.4872,4330.5813,400,400.0,400,4489.3855,4490.736849999999,4493.438,400,400.0,400,3566.7326,3567.7015499999998,3570.8642,400,400.0,400,3565.4521,3567.4357,3570.0413,400,400.0,400,1681.5684,1684.3841499999999,1687.0966,400,400.0,400,4653.8594,4655.13855,4657.874,800,800.0,800,7684.7997,7686.88955,7691.3323,800,800.0,800,7696.8332,7699.3966,7704.1652,400,400.0,400,1837.7849,1839.8555000000001,1841.0066,400,400.0,400,4622.1976,4624.1924,4626.2887,800,800.0,800,7697.4142,7699.6092499999995,7703.0979,800,800.0,800,7696.3952,7699.4496,7704.2558,200,200.0,200,2250.7789,2251.6834,2253.7486,200,200.0,200,2290.1653,2290.62435,2291.4065,400,400.0,400,6175.6898,6177.54695,6179.9589,400,400.0,400,6173.9322,6175.8376499999995,6176.2986,200,200.0,200,2243.3141,2244.5077499999998,2246.4911,200,200.0,200,2282.6612,2283.2309999999998,2284.4431,400,400.0,400,6167.6616,6169.8542,6172.0965,400,400.0,400,6169.4882,6170.5266,6172.3462,400,400.0,400,9984.8868,9986.071,9989.9148,400,400.0,400,11556.0623,11556.9912,11561.9266
72,400,400.0,400,4285.7543,4287.750099999999,4290.7734,400,400.0,400,4441.9099,4445.42695,4448.3352,400,400.0,400,3519.6618,3522.0045,3525.8561,400,400.0,400,3476.217,3479.1564,3482.4401,400,400.0,400,1533.0057,1534.3454,1539.6473,400,400.0,400,4582.6691,4588.7194500000005,4591.4534,800,800.0,800,6365.7441,6370.65,6374.1648,800,800.0,800,7536.6132,7541.0738,7546.7665,400,400.0,400,1623.0715,1624.30015,1627.5294,400,400.0,400,4585.4912,4590.86585,4593.8471,800,800.0,800,6447.5146,6453.40275,6459.6399,800,800.0,800,7538.9339,7543.89415,7548.9253,200,200.0,200,2214.6246,2215.4876,2217.2649,200,200.0,200,2236.2343,2236.9768000000004,2238.7173,400,400.0,400,5953.2237,5956.86305,5961.3941,400,400.0,400,6060.6419,6062.1111,6064.5693,200,200.0,200,2216.5111,2217.9966999999997,2219.5593,200,200.0,200,2224.3926,2225.50535,2227.193,400,400.0,400,6049.1069,6052.003,6054.3284,400,400.0,400,6065.6956,6067.21025,6069.1634,400,400.0,400,9063.0476,9065.829450000001,9068.4016,400,400.0,400,10707.6397,10709.659800000001,10712.2538


==> data/clv_naive_memdp.csv <==
nprocs,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
1,9801.215,9801.215,9801.215,1,13525.6884,132568.1802,4111.9561,40302.1656,17637.6445,172870.3458,0.4698
2,4955.0140,4955.0600,4955.0370,1,26708.0918,132338.9686,8136.2082,40315.0254,34844.2999,172653.9940,0.2353
3,3580.9210,3580.9650,3580.9403,1,36848.0141,131951.4487,11268.6780,40352.7417,48116.6921,172304.1904,0.1573
4,2998.1340,2998.1860,2998.1660,1,43882.7959,131566.5023,13451.8936,40330.5796,57334.6895,171897.0819,0.1182
5,2688.5900,2688.9060,2688.6608,1,48648.9686,130797.1306,15039.9995,40436.3921,63688.9681,171233.5227,0.0951
6,2506.4620,2506.7150,2506.5325,1,51888.8141,130059.3644,16099.0080,40352.1797,67987.8221,170411.5440,0.0795
7,2402.3760,2402.7570,2402.4741,1,53864.9029,129403.7499,16869.2089,40526.1825,70734.1117,169929.9324,0.0686
8,2308.0710,2308.1470,2308.0986,1,55650.2660,128445.5443,17493.7452,40377.0508,73144.0112,168822.5951,0.0602
9,2265.1230,2265.3630,2265.2054,1,56229.5008,127367.5227,17833.7377,40395.8591,74063.2385,167763.3818,0.0539
10,2211.7970,2212.3970,2211.9367,1,57274.7691,126681.5372,18264.6520,40398.1408,75539.4211,167079.6780,0.0486
11,2185.3470,2276.4160,2234.7242,1,56156.0360,126094.7849,18124.5499,40697.5168,74280.5859,166792.3017,0.0445
12,2150.4670,2150.6940,2150.6132,1,57829.9573,124369.4531,18793.8161,40418.0937,76623.7734,164787.5467,0.0411
13,2150.4490,2258.8580,2206.5782,1,57573.9568,124788.4999,18818.4318,40787.9535,76392.3885,165576.4534,0.0379
14,2089.5500,2197.9970,2144.3188,1,55951.4170,120384.3415,18795.4896,40440.1311,74746.9067,160824.4726,0.0361
15,2042.2390,2102.9200,2068.4639,1,57056.0185,117398.3496,19651.7576,40435.4172,76707.7761,157833.7668,0.0344
16,2017.5490,2122.8690,2072.8341,1,55264.7740,115652.4267,19334.3070,40460.8463,74599.0810,156113.2731,0.0326
17,2077.4220,2200.3820,2128.9447,1,56031.3785,118925.5362,19304.1382,40972.6665,75335.5167,159898.2027,0.0301
18,2003.4180,2029.7580,2021.5896,1,56711.1725,114376.1136,20074.1531,40485.9133,76785.3257,154862.0269,0.0292
19,1963.2310,2024.9300,1997.2285,1,60245.5673,119206.8195,20748.0252,41053.7440,80993.5925,160260.5636,0.0269
20,1802.9880,1803.4860,1803.2490,1,63868.2827,115176.8676,22453.5765,40491.6572,86321.8592,155668.5247,0.0261
21,1723.7710,1830.0630,1763.4173,1,67043.2165,115576.6054,23489.1897,40493.2959,90532.4061,156069.9013,0.0248
22,1637.0840,1773.9600,1698.0040,1,67840.2376,116186.4472,23669.8912,40538.1918,91510.1288,156724.6390,0.0236
23,1649.9470,1743.0850,1692.7900,1,70980.5475,122561.6854,23869.6415,41215.5668,94850.1890,163777.2522,0.0218
24,1503.9000,1599.5010,1542.0263,1,75245.3520,115792.5891,26319.9354,40502.8800,101565.2874,156295.4691,0.0217
25,1446.3240,1552.5000,1498.4280,1,78520.4036,115945.8976,27441.8173,40521.5204,105962.2209,156467.4180,0.0208
26,1391.4360,1406.8950,1406.0078,1,82621.6583,116225.7045,28838.8871,40568.2970,111460.5455,156794.0014,0.0200
27,1337.8050,1383.5920,1368.5739,1,83837.1091,115984.0294,29292.0530,40523.9442,113129.1621,156507.9736,0.0193
28,1290.8160,1399.8070,1351.6918,1,87623.5944,115907.0887,30634.2456,40522.4900,118257.8401,156429.5787,0.0186
29,1310.0750,1310.5520,1310.2058,1,93271.2098,122209.7219,31642.6929,41460.2180,124913.9027,163669.9399,0.0173
30,1208.2760,1208.7690,1208.4866,1,96031.7124,116068.9213,33539.4251,40537.4932,129571.1376,156606.4145,0.0173
31,1232.0370,1232.4400,1232.2265,1,98924.2908,121907.7669,33716.9213,41550.5085,132641.2121,163458.2755,0.0162
32,1129.0240,1190.8640,1156.8383,1,101679.6695,114798.7872,35905.7722,40538.4786,137585.4418,155337.2658,0.0164
33,1095.3240,1095.6790,1095.4284,1,104254.1194,114197.8773,37029.5116,40561.3864,141283.6310,154759.2637,0.0159
34,1059.9290,1074.3000,1073.3904,1,106063.9400,113939.5057,37841.3159,40651.1471,143905.2559,154590.6529,0.0155
35,1028.5200,1028.9570,1028.6283,1,110377.3064,113549.4398,39434.5544,40567.8640,149811.8608,154117.3039,0.0151
36,1011.3190,1118.0490,1065.5640,1,112819.3203,114096.3222,40141.3492,40595.7091,152960.6695,154692.0314,0.0146
37,1038.8050,1129.3680,1079.4640,1,116419.2851,122104.6516,39882.1150,41829.8235,156301.4000,163934.4750,0.4798
38,951.8638,967.4131,960.6193,1,118864.8449,114984.9872,42093.4381,40719.5223,160958.2830,155704.5096,0.2489
39,925.5836,926.2030,925.8719,1,124082.0711,114916.6551,43868.7539,40628.6606,167950.8250,155545.3159,0.1716
40,907.6852,908.1458,907.8945,1,127201.1303,115471.7371,44724.3196,40600.2475,171925.4499,156071.9846,0.1329
41,940.3737,954.7617,952.1816,1,129772.7712,123637.9051,44067.0671,41991.0800,173839.8382,165628.9850,0.1067
42,863.8103,864.2311,863.9590,1,134598.2254,116298.1162,47006.4631,40615.5839,181604.6886,156913.7001,0.0942
43,904.6088,905.0851,904.7459,1,137538.2455,124433.3557,46494.0839,42063.8812,184032.3294,166497.2369,0.0805
44,821.8604,836.4404,829.3243,1,141421.6501,116643.2725,49276.3100,40627.6944,190697.9602,157270.9669,0.0742
45,806.0886,865.8917,839.8414,1,143176.5550,116966.4585,49698.6372,40616.2557,192875.1922,157582.7142,0.0678
46,791.7205,806.6606,800.3972,1,145434.0416,117275.5206,50582.5534,40789.1760,196016.5950,158064.6966,0.0626
47,826.6973,886.1938,870.7622,1,146252.4173,125269.6864,49313.5800,42239.1057,195565.9972,167508.7922,0.0568
48,757.4819,818.2526,792.0157,1,151099.7096,117377.0888,52333.5454,40635.6618,203433.2550,158012.7505,0.0550
49,743.7830,759.3210,757.4535,1,156988.5595,117436.8185,54348.7280,40640.2861,211337.2874,158077.1045,0.0522
50,724.3817,737.9895,737.2087,1,158009.2812,116567.8493,55088.5814,40640.4479,213097.8625,157208.2972,0.0500
51,711.8596,712.4736,711.9499,1,162178.6176,115451.8871,57187.8007,40710.9247,219366.4183,156162.8119,0.0484
52,696.1015,710.9236,703.9869,1,161636.9630,114866.1502,57228.1755,40668.7636,218865.1385,155534.9138,0.0468
53,739.4728,740.0659,739.6327,1,168797.9953,124866.0550,57431.0744,42483.9238,226229.0697,167349.9788,0.0429
54,672.9646,722.1181,694.4109,1,166397.6538,114323.7113,59187.0587,40665.5555,225584.7125,154989.2667,0.0437
55,660.9462,675.0303,670.7475,1,169337.2393,114272.8426,60260.6434,40665.3297,229597.8828,154938.1724,0.0422
56,652.1682,652.9549,652.5070,1,175759.9214,114712.4265,62300.9177,40661.6576,238060.8393,155374.0839,0.0407
57,638.3801,705.3895,659.7401,1,173441.0643,114607.3796,61680.3860,40766.2351,235121.4502,155373.6147,0.0394
58,633.6461,647.7230,644.2742,1,177605.8179,115026.7474,63218.2207,40943.4350,240824.0387,155970.1825,0.0382
59,675.6223,690.5288,683.4800,1,187050.9601,126382.9937,63206.0467,42705.8367,250257.0069,169088.8304,0.0348
60,609.4098,610.2784,609.7424,1,188239.7207,114818.8999,66691.5782,40679.4737,254931.2989,155498.3736,0.0363
61,655.0206,700.6701,673.4446,1,191339.0157,127029.7060,64521.4662,42839.6666,255860.4819,169869.3726,0.0330
62,594.5434,595.3844,594.7727,1,193374.7315,115015.3430,68901.0090,40980.9905,262275.7405,155996.3336,0.0344
63,578.8514,608.6787,599.2088,1,195955.0876,115077.2808,69268.7410,40682.8277,265223.8286,155760.1085,0.0339
64,570.9059,617.2991,589.6421,1,197846.4250,114822.2966,70142.4013,40711.1543,267988.8263,155533.4509,0.0332
65,560.6282,561.2949,560.8243,1,205142.8733,115016.7002,72604.3639,40706.8255,277747.2372,155723.5259,0.0325
66,553.7732,554.8810,554.0198,1,207355.7550,114923.0699,73426.4112,40695.4948,280782.1662,155618.5646,0.0319
67,603.5871,634.1776,614.5807,1,210416.5722,127029.3996,71344.1459,43070.7376,281760.7181,170100.1373,0.0291
68,535.7132,565.8511,548.2354,1,207436.5947,114326.9421,73953.6582,40765.5149,281390.2528,155092.4570,0.0309
69,529.4537,559.6673,540.3737,1,213903.0796,114162.5453,76550.8011,40855.2519,290453.8807,155017.7972,0.0305
70,522.6232,538.4109,532.7358,1,215875.9632,114473.7475,76769.2044,40709.5132,292645.1676,155183.2607,0.0301
71,572.0119,573.0424,572.2886,1,222204.6305,127217.7657,75540.9883,43249.0563,297745.6189,170466.8220,0.0276
72,508.2561,508.9937,508.4272,1,224631.8957,114244.0027,80101.5417,40738.2971,304733.4374,154982.2998,0.0292

==> data/copy1920-21.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
1920,0,0.7582,0.7628,0.7615,1,204890.9604,155.4680,101551.6842,77.0558,306442.6446,232.5237,0.0792
1920,1,0.7603,0.7647,0.7634,1,205629.0456,156.4278,101300.4273,77.0620,306929.4730,233.4898,0.0792
1920,2,0.7610,0.7654,0.7642,1,205594.8732,156.5636,101193.5070,77.0603,306788.3803,233.6241,0.0792
1920,3,0.7608,0.7652,0.7639,1,205986.0194,156.8065,101246.2691,77.0736,307232.2886,233.8800,0.0792
1920,4,0.7629,0.7673,0.7660,1,205121.1970,156.5842,100936.4187,77.0522,306057.6156,233.6364,0.0792
1920,5,0.7630,0.7676,0.7662,1,205752.5120,157.0980,100926.8200,77.0605,306679.3320,234.1586,0.0792
1920,6,0.7627,0.7668,0.7656,1,205866.9891,157.1138,100956.1159,77.0477,306823.1050,234.1615,0.0792
1920,7,0.7630,0.7673,0.7663,1,206174.0643,157.3916,100933.3525,77.0517,307107.4169,234.4433,0.0792
1920,8,0.7551,0.7595,0.7583,1,205573.3943,155.3416,101564.2000,76.7470,307137.5942,232.0885,0.0792
1920,9,0.7636,0.7681,0.7669,1,205922.0283,157.3535,100740.6716,76.9801,306662.6999,234.3336,0.0792
1920,10,0.7632,0.7677,0.7665,1,205617.9191,157.0403,100701.6022,76.9107,306319.5213,233.9509,0.0792
1920,11,0.7626,0.7672,0.7659,1,206123.0173,157.3030,100779.5793,76.9101,306902.5966,234.2131,0.0792
1920,12,0.7593,0.7637,0.7624,1,205771.3138,156.3380,101010.8105,76.7445,306782.1242,233.0825,0.0792
1920,13,0.7647,0.7691,0.7679,1,205492.2923,157.2364,100398.0789,76.8215,305890.3712,234.0580,0.0792
1920,14,0.7626,0.7670,0.7657,1,205575.2925,156.8656,100571.7542,76.7419,306147.0467,233.6075,0.0792
1920,15,0.7634,0.7677,0.7666,1,205769.6723,157.1753,100464.6942,76.7390,306234.3664,233.9145,0.0792
1920,16,0.7526,0.7572,0.7559,1,206020.1792,155.1597,101481.4301,76.4286,307501.6093,231.5882,0.0792
1920,17,0.7643,0.7686,0.7674,1,205417.0470,157.0938,100252.4161,76.6686,305669.4630,233.7624,0.0792

==> data/copy1920-31.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
1920,0,0.9924,0.9984,0.9964,1,233331.6629,231.8538,77607.3047,77.1157,310938.9677,308.9695,0.1224
1920,1,0.9953,1.0015,0.9994,1,233340.1589,232.5201,77356.4178,77.0845,310696.5766,309.6047,0.1224
1920,2,0.9949,1.0009,0.9989,1,233492.8211,232.5897,77405.6502,77.1062,310898.4713,309.6959,0.1224
1920,3,0.9942,1.0002,0.9982,1,233747.5895,232.6842,77443.3467,77.0910,311190.9362,309.7752,0.1224
1920,4,1.0136,1.0225,1.0182,1,229265.5724,232.8532,75981.7262,77.1707,305247.2986,310.0239,0.1224
1920,5,0.9953,1.0008,0.9989,1,233844.7831,232.9776,77381.0013,77.0941,311225.7845,310.0716,0.1224
1920,6,0.9971,1.0032,1.0012,1,233370.0880,233.0141,77211.0528,77.0933,310581.1407,310.1075,0.1224
1920,7,0.9954,1.0013,0.9993,1,234075.1689,233.2698,77370.7122,77.1045,311445.8810,310.3743,0.1224
1920,8,0.9884,0.9944,0.9924,1,234003.0511,231.5792,77568.1417,76.7647,311571.1928,308.3439,0.1224
1920,9,0.9988,1.0048,1.0028,1,233167.3538,233.1751,77014.1338,77.0167,310181.4876,310.1917,0.1224
1920,10,0.9945,1.0006,0.9986,1,233890.3211,232.9192,77256.0644,76.9353,311146.3855,309.8545,0.1224
1920,11,0.9961,1.0021,1.0002,1,233756.6013,233.1417,77130.8949,76.9280,310887.4963,310.0697,0.1224
1920,12,0.9916,0.9977,0.9957,1,234042.2590,232.3953,77327.4307,76.7833,311369.6897,309.1786,0.1224
1920,13,0.9958,1.0019,0.9998,1,233790.1109,233.0779,77109.1398,76.8742,310899.2507,309.9522,0.1224
1920,14,0.9925,0.9985,0.9966,1,234237.6103,232.7818,77255.2086,76.7750,311492.8188,309.5568,0.1224
1920,15,0.9970,1.0030,1.0010,1,233382.1372,232.9749,76904.8076,76.7706,310286.9449,309.7455,0.1224
1920,16,0.9872,0.9933,0.9913,1,234201.6814,231.5074,77357.8770,76.4680,311559.5583,307.9754,0.1224
1920,17,0.9922,0.9982,0.9962,1,234443.5204,232.9197,77198.9853,76.6972,311642.5057,309.6169,0.1224

==> data/copy1920-pfoff.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
1920,0,0.5346,0.5391,0.5378,1,150732.1206,80.6706,143648.0582,76.8791,294380.1788,157.5496,2.931914e-07
1920,1,0.5495,0.5548,0.5537,1,156251.8682,86.0661,139566.9700,76.8757,295818.8382,162.9418,2.854143e-07
1920,2,0.5537,0.5563,0.5554,1,155929.3970,86.3414,138882.2452,76.9020,294811.6423,163.2434,2.829721e-07
1920,3,0.5650,0.5677,0.5667,1,157719.8685,89.1121,136118.3109,76.9071,293838.1794,166.0192,2.782487e-07
1920,4,0.5475,0.5521,0.5508,1,154971.1453,84.9693,140261.8666,76.9039,295233.0119,161.8732,2.906488e-07
1920,5,0.5705,0.5733,0.5728,1,159771.5813,91.1472,134884.3431,76.9495,294655.9244,168.0967,2.747951e-07
1920,6,0.6659,0.6763,0.6714,1,148874.7424,99.3024,115322.6365,76.9335,264197.3789,176.2360,2.699953e-07
1920,7,0.5797,0.5826,0.5821,1,161570.6300,93.6619,132738.7529,76.9482,294309.3830,170.6101,2.706868e-07
1920,8,0.5324,0.5364,0.5349,1,150661.0025,80.2917,143660.2085,76.5606,294321.2111,156.8523,2.944936e-07
1920,9,0.5817,0.5857,0.5846,1,162653.7716,94.6990,131966.2855,76.8321,294620.0573,171.5311,2.709503e-07
1920,10,0.5685,0.5729,0.5720,1,160345.8626,91.2785,134868.0709,76.7755,295213.9335,168.0541,2.748678e-07
1920,11,0.5767,0.5829,0.5804,1,159937.4633,92.7706,132259.9682,76.7166,292197.4315,169.4873,2.725668e-07
1920,12,0.5455,0.5502,0.5483,1,154125.5955,84.3752,139882.2384,76.5778,294007.8339,160.9530,2.884345e-07
1920,13,0.6772,0.6911,0.6851,1,148717.9162,101.2810,112596.3595,76.7153,261314.2756,177.9962,2.682622e-07
1920,14,0.5658,0.5700,0.5691,1,159740.5066,90.5330,135141.3832,76.5912,294881.8898,167.1242,2.763212e-07
1920,15,0.5859,0.5893,0.5878,1,160269.1388,94.0399,130501.0408,76.5731,290770.1796,170.6130,2.707558e-07
1920,16,0.5357,0.5411,0.5397,1,149598.3824,80.1996,142253.8775,76.2622,291852.2598,156.4618,2.971210e-07
1920,17,0.5876,0.5923,0.5902,1,161898.5681,95.2428,130038.2190,76.4996,291936.7870,171.7425,2.689689e-07

==> data/copy1920.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data vol
1920,0,0.5370,0.5403,0.5398,1,146836.9179,78.8560,143427.7541,77.0252,290264.6720,155.8813,2.976366e-07
1920,1,0.5378,0.5412,0.5404,1,147957.4464,79.5729,143222.9543,77.0267,291180.4007,156.5995,2.981347e-07
1920,2,0.5353,0.5387,0.5381,1,148667.5597,79.5923,143872.4301,77.0251,292539.9899,156.6175,2.962885e-07
1920,3,0.5348,0.5385,0.5377,1,148961.8465,79.6883,143973.8576,77.0199,292935.7040,156.7082,2.960660e-07
1920,4,0.5360,0.5395,0.5389,1,148243.2007,79.4889,143638.8448,77.0201,291882.0455,156.5090,2.964939e-07
1920,5,0.5371,0.5408,0.5399,1,148656.7246,79.8602,143384.5037,77.0278,292041.2283,156.8880,2.959053e-07
1920,6,0.5367,0.5405,0.5395,1,148575.7559,79.7392,143482.4880,77.0057,292058.2438,156.7449,2.962518e-07
1920,7,0.5362,0.5399,0.5389,1,149011.9354,79.8990,143617.0548,77.0062,292628.9902,156.9052,3.259190e-07
1920,8,0.5342,0.5379,0.5371,1,147684.5494,78.9096,143527.1573,76.6883,291211.7067,155.5979,2.983072e-07
1920,9,0.5356,0.5395,0.5386,1,149125.1411,79.8988,143600.3622,76.9386,292725.5034,156.8374,2.957712e-07
1920,10,0.5384,0.5418,0.5412,1,148052.4945,79.7212,142746.3294,76.8640,290798.8240,156.5852,2.981898e-07
1920,11,0.5369,0.5407,0.5397,1,148767.0266,79.8855,143124.5283,76.8555,291891.5549,156.7411,2.959529e-07
1920,12,0.5356,0.5394,0.5383,1,148356.7876,79.4605,143208.7570,76.7032,291565.5445,156.1637,2.971494e-07
1920,13,0.5361,0.5396,0.5389,1,148886.7739,79.8239,143181.3968,76.7651,292068.1708,156.5890,2.965981e-07
1920,14,0.5348,0.5384,0.5376,1,149072.8441,79.7397,143376.2600,76.6925,292449.1040,156.4322,2.965884e-07
1920,15,0.5376,0.5409,0.5403,1,148377.9316,79.7903,142624.7361,76.6965,291002.6677,156.4868,2.964847e-07
1920,16,0.5317,0.5351,0.5345,1,148065.9101,78.7390,143603.2340,76.3659,291669.1442,155.1050,2.991778e-07
1920,17,0.5357,0.5395,0.5387,1,148775.0752,79.7392,142944.8800,76.6143,291719.9553,156.3535,2.969932e-07

==> data/copy1920.spr.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data    volume [GBytes]_all,Operational intensity_all
1920,0,0.4353,0.4395,0.4377,1,180969.5443,78.8818,176699.4112,77.0200,357668.9557,155.9018
1920,1,0.4360,0.5069,0.4992,1,158254.5374,79.6224,152978.6774,76.9683,311233.2148,156.5908
1920,2,0.4336,0.4635,0.4589,1,172969.7934,79.5257,167502.5565,77.0121,340472.3498,156.5379
1920,3,0.4262,0.4295,0.4280,1,185946.5414,79.3373,180427.3017,76.9825,366373.8432,156.3198
1920,4,0.4442,0.4997,0.4906,1,160474.7204,79.7261,155003.3631,77.0088,315478.0835,156.7349
1920,5,0.4394,0.4858,0.4801,1,165343.4596,79.7446,159695.0708,77.0200,325038.5304,156.7644
1920,6,0.4249,0.4294,0.4277,1,186875.9537,79.4830,181042.3585,77.0014,367918.3122,156.4844
1920,7,0.4352,0.4957,0.4865,1,161790.9290,79.6138,156467.5264,76.9942,318258.4554,156.6080
1920,8,0.4260,0.4947,0.4837,1,173454.5481,79.1305,168066.0553,76.6773,341520.6034,155.8078
1920,9,0.4366,0.5208,0.5150,1,154195.9183,79.7721,148703.7639,76.9312,302899.6823,156.7033
1920,10,0.4250,0.4917,0.4893,1,162983.5019,79.5399,157437.4474,76.8337,320420.9493,156.3736
1920,11,0.4259,0.4638,0.4549,1,186575.4893,79.4821,180359.9388,76.8342,366935.4281,156.3163
1920,12,0.4262,0.4570,0.4533,1,186186.6774,79.3833,179903.3701,76.7044,366090.0477,156.0877
1920,13,0.4379,0.5077,0.5011,1,170064.9487,79.6794,163721.0528,76.7458,333786.0016,156.4252
1920,14,0.4346,0.5032,0.4897,1,159339.5129,79.6924,153357.8531,76.7015,312697.3660,156.3939
1920,15,0.4263,0.4305,0.4289,1,186886.4686,79.7727,179656.1645,76.6864,366542.6332,156.4591
1920,16,0.4379,0.5001,0.4881,1,159239.9905,79.1366,153688.3869,76.3776,312928.3774,155.5142
1920,17,0.4239,0.4534,0.4464,1,182429.7275,79.6311,175440.3069,76.5949,357870.0343,156.2260

==> data/copy216-21.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
216,0,0.7766,0.7806,0.7796,1,207453.0528,161.1788,99188.4170,77.0635,306641.4698,238.2423,0.0792
216,1,0.7957,0.8002,0.7990,1,208928.0156,166.3563,96785.8875,77.0646,305713.9031,243.4209,0.0792
216,2,0.7926,0.7970,0.7958,1,209960.4806,166.5137,97180.1034,77.0708,307140.5840,243.5845,0.0792
216,3,0.8007,0.8050,0.8039,1,212103.6561,169.9324,96186.9960,77.0627,308290.6521,246.9951,0.0792
216,4,0.7933,0.7976,0.7964,1,210578.9084,167.1462,97115.5769,77.0851,307694.4851,244.2313,0.0792
216,5,0.8151,0.8195,0.8183,1,212781.5627,173.5555,94466.1948,77.0514,307247.7574,250.6068,0.0792
216,6,0.8174,0.8220,0.8207,1,213126.8027,174.3337,94212.7540,77.0642,307339.5567,251.3979,0.0792
216,7,0.8295,0.8337,0.8327,1,214128.0259,177.6986,92841.2410,77.0462,306969.2669,254.7448,0.0720
216,8,0.7644,0.7690,0.7676,1,208382.8742,159.3938,97141.0937,74.3040,305523.9679,233.6978,0.0792
216,9,0.8252,0.8298,0.8284,1,214526.1220,177.1167,92496.7034,76.3670,307022.8252,253.4838,0.0720
216,10,0.8122,0.8165,0.8152,1,213046.8569,173.1154,93165.4949,75.7034,306212.3518,248.8188,0.0792
216,11,0.8196,0.8243,0.8228,1,215303.3864,176.5670,92309.3014,75.7015,307612.6878,252.2684,0.0720
216,12,0.7799,0.7843,0.7831,1,212032.4893,165.4612,95298.8127,74.3672,307331.3021,239.8284,0.0792
216,13,0.8181,0.8225,0.8214,1,215018.7684,176.0303,91672.5739,75.0500,306691.3423,251.0803,0.0720
216,14,0.8010,0.8055,0.8042,1,214773.8253,172.1236,92826.9551,74.3932,307600.7804,246.5168,0.0720
216,15,0.8095,0.8139,0.8127,1,216474.0526,175.3368,91851.2827,74.3965,308325.3353,249.7333,0.0720
216,16,0.7437,0.7479,0.7469,1,210710.6386,156.8264,96402.9714,71.7502,307113.6100,228.5765,0.0792
216,17,0.8080,0.8124,0.8113,1,216110.2807,174.7275,91230.5811,73.7609,307340.8617,248.4884,0.0720

==> data/copy216-31.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
216,0,1.0092,1.0153,1.0133,1,233366.7622,235.8260,76275.9381,77.0797,309642.7004,312.9057,0.1224
216,1,1.0349,1.0406,1.0385,1,234181.1501,242.5907,74397.6409,77.0693,308578.7910,319.6600,0.1224
216,2,1.0324,1.0384,1.0364,1,235028.3710,242.9416,74585.9613,77.0972,309614.3323,320.0388,0.1224
216,3,1.0354,1.0414,1.0394,1,236047.9824,244.6951,74373.3871,77.0978,310421.3695,321.7929,0.1224
216,4,1.0342,1.0403,1.0383,1,235007.3179,243.3596,74448.2382,77.0941,309455.5561,320.4537,0.1224
216,5,1.0443,1.0503,1.0483,1,235565.7909,246.3031,73725.5709,77.0861,309291.3617,323.3891,0.1224
216,6,1.0439,1.0498,1.0479,1,235806.3738,246.4542,73758.2591,77.0888,309564.6328,323.5430,0.1152
216,7,1.0448,1.0509,1.0488,1,236948.7275,247.8933,73682.6109,77.0860,310631.3384,324.9793,0.1152
216,8,0.9894,0.9954,0.9934,1,235348.6151,233.1409,75051.5242,74.3475,310400.1392,307.4884,0.1224
216,9,1.0416,1.0475,1.0456,1,237260.8788,247.4357,73276.9057,76.4193,310537.7845,323.8549,0.1152
216,10,1.0312,1.0372,1.0352,1,237376.5323,245.0829,73344.7499,75.7259,310721.2822,320.8088,0.1152
216,11,1.0403,1.0464,1.0444,1,236656.1835,246.5236,72708.2173,75.7397,309364.4007,322.2633,0.1152
216,12,1.0142,1.0202,1.0181,1,237128.2246,240.7734,73263.9343,74.3902,310392.1590,315.1636,0.1152
216,13,1.0308,1.0369,1.0348,1,238245.0561,245.8779,72750.9204,75.0817,310995.9765,320.9595,0.1152
216,14,1.0261,1.0321,1.0302,1,237186.5162,243.6784,72425.9946,74.4083,309612.5107,318.0866,0.1152
216,15,1.0284,1.0343,1.0323,1,237976.0938,245.0260,72288.2320,74.4297,310264.3258,319.4556,0.1152
216,16,0.9684,0.9744,0.9724,1,236562.4702,229.4151,74016.3704,71.7801,310578.8405,301.1951,0.1152
216,17,1.0269,1.0330,1.0309,1,237706.6341,244.4025,71774.3307,73.7961,309480.9648,318.1986,0.1152

==> data/copy216-pfoff.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
216,0,0.7288,0.7318,0.7312,1,187313.7502,136.5394,105551.5186,76.9401,292865.2688,213.4795,2.175037e-07
216,1,0.8200,0.8349,0.8236,1,179399.1926,147.1580,93809.4914,76.9502,273208.6841,224.1082,2.148164e-07
216,2,0.7711,0.7754,0.7743,1,190135.7286,146.6181,99741.4475,76.9129,289877.1761,223.5311,2.066468e-07
216,3,0.7720,0.7759,0.7749,1,190400.8491,147.1111,99527.1560,76.8985,289928.0051,224.0096,2.062059e-07
216,4,0.7741,0.7770,0.7765,1,189319.2750,146.5708,99378.9187,76.9391,288698.1937,223.5099,2.081956e-07
216,5,0.7679,0.7719,0.7711,1,191603.5107,147.1663,100167.4557,76.9363,291770.9664,224.1025,2.074402e-07
216,6,0.7753,0.7781,0.7775,1,190066.7977,147.3724,99187.2290,76.9069,289254.0267,224.2793,2.059585e-07
216,7,0.7753,0.7796,0.7782,1,190421.9792,147.7947,99080.7931,76.9008,289502.7723,224.6956,2.055764e-07
216,8,0.7682,0.7839,0.7741,1,172795.4211,132.8202,96551.1157,74.2137,269346.5368,207.0339,2.320891e-07
216,9,0.7674,0.7707,0.7698,1,191046.3301,146.6145,99324.5634,76.2245,290370.8935,222.8390,2.100274e-07
216,10,0.7558,0.7597,0.7582,1,190992.0384,144.4713,99827.4598,75.5120,290819.4982,219.9832,2.099259e-07
216,11,0.7991,0.8234,0.8121,1,181407.7813,145.7716,94084.1327,75.6021,275491.9141,221.3737,2.174182e-07
216,12,0.7407,0.7454,0.7445,1,190408.7033,141.2102,100052.0009,74.2002,290460.7042,215.4105,2.144372e-07
216,13,0.7545,0.7574,0.7566,1,190535.6579,143.7990,99210.1773,74.8748,289745.8352,218.6738,2.137049e-07
216,14,0.7442,0.7492,0.7473,1,190478.3272,141.9342,99579.3159,74.2011,290057.6431,216.1352,2.137188e-07
216,15,0.7422,0.7455,0.7443,1,191711.2015,142.3018,99974.5001,74.2082,291685.7015,216.5101,2.132930e-07
216,16,0.6828,0.6865,0.6854,1,183958.3488,125.6751,104755.6112,71.5663,288713.9601,197.2414,2.373803e-07
216,17,0.7409,0.7433,0.7427,1,190612.1066,141.2303,99338.7969,73.6031,289950.9034,214.8334,2.150132e-07

==> data/copy216.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data vol
216,0,0.5662,0.5699,0.5691,1,153558.3304,86.9672,135995.9978,77.0209,289554.3282,163.9880,2.830693e-07
216,1,0.6098,0.6132,0.6125,1,164211.4553,100.1335,126211.2047,76.9616,290422.6600,177.0951,2.623896e-07
216,2,0.6300,0.6333,0.6327,1,165252.9869,104.1035,122185.2264,76.9724,287438.2131,181.0760,2.583450e-07
216,3,0.6273,0.6309,0.6301,1,166005.3100,104.1443,122696.6756,76.9744,288701.9856,181.1188,2.566494e-07
216,4,0.6059,0.6095,0.6086,1,161815.1236,98.0495,127049.0129,76.9836,288864.1365,175.0331,2.672181e-07
216,5,0.6349,0.6386,0.6377,1,168460.9792,106.9724,121218.9859,76.9738,289679.9650,183.9462,2.526615e-07
216,6,0.6356,0.6391,0.6384,1,167505.2515,106.4824,121077.6406,76.9687,288582.8922,183.4511,2.545840e-07
216,7,0.6447,0.6480,0.6475,1,169989.8845,109.5969,119380.3600,76.9676,289370.2445,186.5645,2.491572e-07
216,8,0.5560,0.5594,0.5587,1,154942.4884,86.1436,133572.1303,74.2623,288514.6188,160.4059,2.890913e-07
216,9,0.6453,0.6489,0.6481,1,169188.3030,109.1921,118196.0456,76.2823,287384.3485,185.4743,2.506649e-07
216,10,0.6259,0.6296,0.6287,1,168351.1107,105.3768,120785.1317,75.6035,289136.2424,180.9803,2.567568e-07
216,11,0.6432,0.6466,0.6461,1,168670.6766,108.5067,117544.4339,75.6169,286215.1105,184.1236,2.519829e-07
216,12,0.5899,0.5935,0.5928,1,162980.6794,96.1542,125913.8468,74.2858,288894.5262,170.4401,2.725882e-07
216,13,0.6331,0.6369,0.6359,1,170636.5205,108.0365,118386.4514,74.9550,289022.9719,182.9915,2.540222e-07
216,14,0.6168,0.6202,0.6195,1,169133.0233,104.3190,120456.7747,74.2961,289589.7979,178.6151,2.602019e-07
216,15,0.6279,0.6313,0.6307,1,171017.9651,107.3802,118344.3276,74.3070,289362.2927,181.6872,2.553175e-07
216,16,0.5445,0.5481,0.5472,1,157173.0225,85.5919,131662.4914,71.6996,288835.5139,157.2915,2.965184e-07
216,17,0.6214,0.6249,0.6243,1,171633.9910,106.6725,118530.0614,73.6678,290164.0525,180.3402,2.575352e-07

==> data/copy216.spr.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data    volume [GBytes]_all,Operational intensity_all
216,0,0.4225,0.4921,0.4812,1,174040.4620,78.8861,169749.3428,76.9629,343789.8049,155.8490
216,1,0.4718,0.5349,0.5231,1,178977.5003,95.0859,144663.8389,76.8567,323641.3392,171.9427
216,2,0.4710,0.4737,0.4726,1,200086.1683,94.3170,163048.5493,76.8587,363134.7176,171.1757
216,3,0.4661,0.5076,0.5026,1,201320.3799,97.4927,158621.3985,76.8338,359941.7784,174.3265
216,4,0.4646,0.4685,0.4668,1,199752.3476,92.8742,165422.4063,76.9129,365174.7538,169.7870
216,5,0.4789,0.4831,0.4817,1,209170.9803,100.2425,160293.1824,76.8187,369464.1627,177.0612
216,6,0.4856,0.5513,0.5372,1,194077.8796,100.1080,149140.4358,76.8748,343218.3155,176.9828
216,7,0.4983,0.5645,0.5528,1,184897.9147,102.4113,138723.7835,76.8442,323621.6982,179.2556
216,8,0.4188,0.4879,0.4773,1,187116.4139,78.3817,177225.1819,74.2383,364341.5958,152.6199
216,9,0.4913,0.5638,0.5595,1,183108.2933,102.5486,135961.9221,76.1441,319070.2155,178.6927
216,10,0.4735,0.5360,0.5269,1,185720.5376,99.0783,141536.2119,75.5061,327256.7496,174.5844
216,11,0.4785,0.5239,0.5136,1,196511.9643,102.3026,144939.2166,75.4541,341451.1809,177.7567
216,12,0.4522,0.5111,0.5005,1,180495.4603,91.7191,146012.7604,74.1963,326508.2208,165.9155
216,13,0.4715,0.5331,0.5229,1,218120.6031,102.8623,158661.0325,74.8221,376781.6356,177.6844
216,14,0.4705,0.4963,0.4949,1,202956.6137,100.2054,150145.8659,74.1318,353102.4796,174.3372
216,15,0.4871,0.5425,0.5377,1,192798.9453,103.8847,137651.0093,74.1701,330449.9547,178.0548
216,16,0.4126,0.4615,0.4514,1,178778.6249,77.6444,165081.0020,71.6728,343859.6269,149.3174
216,17,0.4751,0.5489,0.5353,1,189599.9019,103.4185,134895.4442,73.5798,324495.3462,176.9983

==> data/copy530-21.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
530,0,0.7747,0.7791,0.7778,1,207028.9610,160.4863,99409.7418,77.0612,306438.7029,237.5475,0.0792
530,1,0.7820,0.7864,0.7851,1,206191.0211,161.3343,98506.8014,77.0767,304697.8224,238.4110,0.0792
530,2,0.7791,0.7834,0.7822,1,206718.1277,161.1326,98872.3010,77.0689,305590.4288,238.2015,0.0792
530,3,0.7806,0.7852,0.7838,1,207434.2036,162.0284,98655.9173,77.0609,306090.1209,239.0892,0.0792
530,4,0.7802,0.7847,0.7835,1,207566.3269,162.0456,98716.1377,77.0669,306282.4646,239.1125,0.0792
530,5,0.7843,0.7887,0.7874,1,207065.8229,162.4668,98210.1697,77.0571,305275.9926,239.5239,0.0792
530,6,0.7796,0.7841,0.7828,1,206338.5150,160.9681,98779.4056,77.0594,305117.9206,238.0276,0.0792
530,7,0.7822,0.7866,0.7853,1,208303.9017,163.0217,98461.5349,77.0574,306765.4365,240.0791,0.0792
530,8,0.7784,0.7826,0.7814,1,208392.3801,162.2831,98578.0555,76.7664,306970.4355,239.0496,0.0792
530,9,0.7837,0.7880,0.7867,1,207688.6958,162.8524,97904.0218,76.7683,305592.7177,239.6207,0.0792
530,10,0.7800,0.7842,0.7830,1,207588.2663,162.0035,98018.9122,76.4947,305607.1785,238.4982,0.0792
530,11,0.7801,0.7844,0.7832,1,208296.3668,162.6053,97989.3425,76.4948,306285.7093,239.1000,0.0792
530,12,0.7800,0.7844,0.7831,1,207486.8818,161.9298,97650.8967,76.2101,305137.7784,238.1399,0.0792
530,13,0.7771,0.7815,0.7802,1,208867.3473,162.4071,98000.2535,76.2012,306867.6008,238.6084,0.0792
530,14,0.7702,0.7744,0.7733,1,207909.2391,160.2180,98522.2331,75.9227,306431.4722,236.1408,0.0792
530,15,0.7760,0.7803,0.7791,1,208904.7634,162.2095,97783.1925,75.9262,306687.9558,238.1357,0.0792
530,16,0.7762,0.7806,0.7793,1,207922.0755,161.4853,97402.4773,75.6489,305324.5527,237.1343,0.0792
530,17,0.7767,0.7811,0.7798,1,208452.7641,161.9823,97350.7392,75.6483,305803.5033,237.6306,0.0792

==> data/copy530-31.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
530,0,1.0048,1.0108,1.0088,1,233656.3475,235.0725,76630.2079,77.0946,310286.5555,312.1672,0.1224
530,1,1.0044,1.0105,1.0085,1,234529.4264,235.8428,76671.1420,77.1005,311200.5685,312.9433,0.1224
530,2,1.0055,1.0114,1.0094,1,234098.3884,235.6695,76574.0034,77.0879,310672.3918,312.7574,0.1224
530,3,1.0067,1.0127,1.0106,1,234856.2223,236.7141,76497.7890,77.1030,311354.0114,313.8170,0.1224
530,4,1.0074,1.0135,1.0115,1,234717.4505,236.7649,76419.9395,77.0866,311137.3900,313.8515,0.1224
530,5,1.0111,1.0171,1.0151,1,234587.5974,237.4808,76163.3083,77.1027,310750.9058,314.5833,0.1224
530,6,1.0032,1.0097,1.0073,1,234532.4816,235.5947,76751.1714,77.0988,311283.6529,312.6935,0.1224
530,7,1.0169,1.0229,1.0209,1,233998.9407,238.2603,75691.4020,77.0698,309690.3427,315.3301,0.1224
530,8,1.0109,1.0169,1.0149,1,234482.7852,237.3431,75869.6579,76.7951,310352.4431,314.1381,0.1224
530,9,1.0124,1.0185,1.0164,1,234717.5593,237.9219,75756.1190,76.7903,310473.6783,314.7122,0.1224
530,10,1.0068,1.0130,1.0109,1,234703.7564,236.5944,75918.5972,76.5301,310622.3536,313.1245,0.1224
530,11,1.0105,1.0164,1.0144,1,234859.7857,237.5845,75624.6628,76.5021,310484.4485,314.0865,0.1224
530,12,1.0072,1.0134,1.0114,1,234628.8618,236.6463,75589.2830,76.2392,310218.1448,312.8856,0.1224
530,13,1.0096,1.0157,1.0136,1,234773.9727,237.3265,75409.8840,76.2298,310183.8567,313.5563,0.1224
530,14,0.9989,1.0050,1.0029,1,234315.1373,234.3754,75928.6314,75.9481,310243.7687,310.3235,0.1224
530,15,1.0091,1.0150,1.0131,1,234672.0826,237.0936,75181.6513,75.9574,309853.7340,313.0510,0.1224
530,16,1.0054,1.0114,1.0094,1,234706.8927,236.2751,75185.6526,75.6880,309892.5453,311.9631,0.1224
530,17,1.0065,1.0125,1.0105,1,234998.8268,236.8077,75119.1640,75.6974,310117.9908,312.5051,0.1224

==> data/copy530-pfoff.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data volume [GBytes]_all,Operational intensity_all
530,0,0.6199,0.6227,0.6222,1,170201.4209,105.5164,124105.0024,76.9388,294306.4233,182.4552,2.531764e-07
530,1,0.6700,0.6727,0.6721,1,176786.0735,118.4596,114771.6956,76.9054,291557.7691,195.3649,2.379545e-07
530,2,0.6885,0.6912,0.6907,1,183335.3956,126.2480,111668.5787,76.8969,295003.9744,203.1450,2.273253e-07
530,3,0.6784,0.6813,0.6807,1,181412.7413,123.0827,113398.3470,76.9371,294811.0884,200.0198,2.309368e-07
530,4,0.7574,0.7746,0.7702,1,169097.2342,129.8198,100222.7233,76.9426,269319.9573,206.7623,2.305006e-07
530,5,0.7089,0.7134,0.7120,1,183899.7391,130.3857,108442.3980,76.8861,292342.1370,207.2718,2.259001e-07
530,6,0.7009,0.7037,0.7028,1,183267.4208,128.4714,109703.1156,76.9025,292970.5363,205.3739,2.248672e-07
530,7,0.7695,0.7861,0.7788,1,173478.5980,134.6854,99143.0309,76.9732,272621.6288,211.6586,2.265583e-07
530,8,0.7027,0.7062,0.7052,1,184919.2919,129.9991,108962.9545,76.6014,293882.2462,206.6005,2.235250e-07
530,9,0.7098,0.7126,0.7119,1,187465.1376,133.0937,107958.5858,76.6468,295423.7233,209.7405,2.219535e-07
530,10,0.7194,0.7232,0.7223,1,182209.9196,131.1703,106049.4970,76.3435,288259.4167,207.5138,2.225975e-07
530,11,0.7011,0.7041,0.7031,1,184636.3915,129.5404,108763.3628,76.3080,293399.7543,205.8484,2.243978e-07
530,12,0.7042,0.7075,0.7066,1,185847.8295,130.9925,107899.7810,76.0519,293747.6105,207.0444,2.231052e-07
530,13,0.7142,0.7176,0.7166,1,185994.5007,132.8343,106523.8384,76.0776,292518.3390,208.9119,2.210549e-07
530,14,0.7411,0.7513,0.7467,1,172450.2662,128.3001,101897.3185,75.8112,274347.5847,204.1113,2.335439e-07
530,15,0.7112,0.7139,0.7128,1,185729.8982,132.1103,106539.0719,75.7816,292268.9701,207.8920,2.221345e-07
530,16,0.6946,0.7012,0.6987,1,183008.0320,127.3949,108415.7226,75.4687,291423.7546,202.8637,2.277100e-07
530,17,0.6923,0.6975,0.6960,1,184558.9393,128.0142,108798.0233,75.4647,293356.9626,203.4789,2.270114e-07

==> data/copy530.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data vol
530,0,0.5479,0.5537,0.5518,1,149700.8996,82.1722,140292.2130,77.0078,289993.1126,159.1800,2.915699e-07
530,1,0.5477,0.5532,0.5515,1,150136.7339,82.3781,140332.5125,76.9987,290469.2465,159.3769,2.911091e-07
530,2,0.5474,0.5532,0.5513,1,150907.1176,82.7625,140411.7392,77.0065,291318.8568,159.7689,2.906956e-07
530,3,0.5474,0.5532,0.5513,1,151057.9369,82.8392,140401.3849,76.9952,291459.3219,159.8344,2.903263e-07
530,4,0.5455,0.5513,0.5493,1,151719.6991,82.9075,140904.0489,76.9973,292623.7481,159.9049,2.902474e-07
530,5,0.5523,0.5581,0.5562,1,150662.0834,83.3672,139154.9592,77,289817.0426,160.3673,2.893606e-07
530,6,0.5476,0.5536,0.5516,1,151442.3169,83.0828,140351.0818,76.9982,291793.3987,160.0809,2.898284e-07
530,7,0.5503,0.5562,0.5542,1,152501.8766,84.0758,139651.2058,76.9912,292153.0825,161.0671,2.884515e-07
530,8,0.5482,0.5534,0.5517,1,152123.5785,83.5239,139689.8593,76.6971,291813.4378,160.2210,2.896753e-07
530,9,0.5501,0.5561,0.5541,1,152325.7400,83.9454,139190.1895,76.7066,291515.9295,160.6520,2.888978e-07
530,10,0.5523,0.5580,0.5561,1,151412.0940,83.7616,138167.0463,76.4345,289579.1403,160.1961,2.915679e-07
530,11,0.5479,0.5537,0.5517,1,152589.2162,83.7386,139250.2538,76.4185,291839.4700,160.1571,2.897405e-07
530,12,0.5567,0.5611,0.5597,1,154453.2190,86.0055,136743.7319,76.1442,291196.9509,162.1497,2.859326e-07
530,13,0.5495,0.5547,0.5530,1,152366.6878,83.8281,138378.4492,76.1322,290745.1370,159.9603,2.904472e-07
530,14,0.5453,0.5511,0.5492,1,151602.6105,82.8262,138867.2455,75.8684,290469.8560,158.6946,2.924625e-07
530,15,0.5456,0.5513,0.5493,1,153195.4538,83.7291,138823.7251,75.8744,292019.1789,159.6035,2.907458e-07
530,16,0.5491,0.5549,0.5529,1,151207.9356,83.1791,137437.0739,75.6038,288645.0096,158.7829,2.924506e-07
530,17,0.5468,0.5525,0.5507,1,152695.7081,83.6481,137983.8098,75.5889,290679.5178,159.2371,2.915405e-07

==> data/copy530.spr.csv <==
dim,halo,time_min[s]_all,time_max[s]_all,time_avg[s]_all,region_calls_all,Memory read bandwidth [MBytes/s]_all,Memory read data volume [GBytes]_all,Memory write bandwidth [MBytes/s]_all,Memory write data volume [GBytes]_all,Memory bandwidth [MBytes/s]_all,Memory data    volume [GBytes]_all,Operational intensity_all
530,0,0.4320,0.4925,0.4788,1,175003.8013,80.3568,167681.0374,76.9665,342684.8387,157.3234
530,1,0.4361,0.5112,0.4975,1,159415.9482,81.0275,151410.6386,76.9587,310826.5868,157.9862
530,2,0.4308,0.4845,0.4755,1,178220.5770,80.9645,169373.6579,76.9676,347594.2349,157.9321
530,3,0.4377,0.4418,0.4405,1,185324.2818,81.3050,175394.7051,76.9500,360718.9869,158.2549
530,4,0.4394,0.4648,0.4598,1,175851.9948,81.2841,166557.0082,76.9881,342409.0030,158.2721
530,5,0.4464,0.5331,0.5212,1,154763.7831,82.0562,145242.6948,77.0080,300006.4779,159.0643
530,6,0.4316,0.5157,0.5101,1,172611.5370,80.8998,164172.6686,76.9790,336784.2056,157.8788
530,7,0.4406,0.5049,0.5013,1,164288.7121,82.4836,153329.1589,76.9816,317617.8710,159.4652
530,8,0.4347,0.4989,0.4896,1,164065.6970,81.2746,154766.3589,76.6679,318832.0559,157.9425
530,9,0.4321,0.5108,0.5058,1,162034.3425,82.3293,150936.7823,76.6909,312971.1248,159.0202
530,10,0.4353,0.5168,0.5057,1,173316.2808,81.6803,162250.2240,76.4249,335566.5049,158.1051
530,11,0.4367,0.4406,0.4392,1,188726.2933,82.5334,174689.0877,76.3937,363415.3810,158.9271
530,12,0.4316,0.5053,0.4999,1,175969.6254,81.6222,164143.2788,76.1659,340112.9042,157.7881
530,13,0.4385,0.4708,0.4657,1,178081.8574,82.8806,163518.8668,76.1030,341600.7243,158.9836
530,14,0.4331,0.4696,0.4614,1,173323.5705,80.6841,162957.7247,75.8584,336281.2952,156.5425
530,15,0.4298,0.4323,0.4315,1,192871.5993,82.9716,175990.2019,75.7099,368861.8011,158.6815
530,16,0.4353,0.5391,0.5185,1,153059.6016,81.9318,141159.1484,75.5610,294218.7500,157.4928
530,17,0.4387,0.5124,0.5023,1,162745.3381,83.1423,147919.6022,75.5682,310664.9403,158.7105

==> data/copy_avx.csv <==
threads,read_vol,write_vol,speci2m_vol,iterations,inner_iterations
1, 40.0241	,20.0010,	0.0395, 10, 15625000
2, 39.3171	,19.9939,	0.8711, 10, 7812500
3, 61.6797	,31.9885,	4.0541, 16, 5208333
4, 60.0073	,31.9847,	7.1713, 16, 3906250
5, 115.3221,	63.9763,	20.7650, 32, 3125000
6, 110.5261,	63.9780,	26.1661, 32, 2604166
7, 105.7535,	63.9814,	30.8245, 32, 2232142
8, 101.1104,	63.9790,	34.8904, 32, 1953125
9, 193.3854,	127.9851,	77.0838, 64, 1736111
10, 186.0499,	127.9893,	82.9219 ,64, 1562500
11, 179.5793,	127.9959,	87.9702 ,64, 1420454
12, 173.9158,	128.0044,	92.2814 ,64, 1302083
13, 169.0482,	128.0074,	95.9750 ,64, 1201923
14, 163.9986,	127.9988,	99.9718 ,64, 1116071
15, 158.5847,	128.0078,	104.4003, 64, 1041666
16, 149.1777,	128.0176,	111.8439, 64, 976562
17, 133.6461,	128.0581,	123.8767, 64, 919117
18, 260.0278,	256.2217,	253.7031, 128, 868055
19, 258.1919,	255.4688,	253.6104, 128, 822368
20, 258.9613,	255.7959,	253.5325, 128, 781250
21, 260.1007,	255.9587,	253.6614, 128, 744047
22, 260.6283,	255.9591,	253.5868, 128, 710227
23, 260.6366,	255.9910,	253.5122, 128, 679347
24, 260.0946,	256.0392,	253.6579, 128, 651041
25, 259.6812,	255.9690,	253.6284, 128, 625000
26, 259.0032,	256.0310,	253.7614, 128, 600961
27, 258.3252,	255.9292,	253.9082, 128, 578703
28, 257.8762,	256.0109,	253.9151, 128, 558035
29, 257.6580,	256.0206,	254.0401, 128, 538793
30, 257.1478,	256.0420,	254.1775, 128, 520833
31, 257.2224,	256.0658,	254.1309, 128, 504032
32, 257.0482,	256.0896,	254.3023, 128, 488281
33, 256.8711,	256.0923,	254.6252, 128, 473484
34, 513.7751,	512.2290,	509.8980, 256, 459558
35, 514.3590,	512.3343,	510.3757, 256, 446428
36, 515.4163,	512.4034,	510.1780, 256, 434027

==> data/copy_avx.dat <==
threads,read_vol,write_vol,speci2m_vol,iterations,inner_iterations
1 40.0241	20.0010	0.0395 10 15625000
2 39.3171	19.9939	0.8711 10 7812500
3 61.6797	31.9885	4.0541 16 5208333
4 60.0073	31.9847	7.1713 16 3906250
5 115.3221	63.9763	20.7650 32 3125000
6 110.5261	63.9780	26.1661 32 2604166
7 105.7535	63.9814	30.8245 32 2232142
8 101.1104	63.9790	34.8904 32 1953125
9 193.3854	127.9851	77.0838 64 1736111
10 186.0499	127.9893	82.9219 64 1562500
11 179.5793	127.9959	87.9702 64 1420454
12 173.9158	128.0044	92.2814 64 1302083
13 169.0482	128.0074	95.9750 64 1201923
14 163.9986	127.9988	99.9718 64 1116071
15 158.5847	128.0078	104.4003 64 1041666
16 149.1777	128.0176	111.8439 64 976562
17 133.6461	128.0581	123.8767 64 919117
18 260.0278	256.2217	253.7031 128 868055
19 258.1919	255.4688	253.6104 128 822368
20 258.9613	255.7959	253.5325 128 781250
21 260.1007	255.9587	253.6614 128 744047
22 260.6283	255.9591	253.5868 128 710227
23 260.6366	255.9910	253.5122 128 679347
24 260.0946	256.0392	253.6579 128 651041
25 259.6812	255.9690	253.6284 128 625000
26 259.0032	256.0310	253.7614 128 600961
27 258.3252	255.9292	253.9082 128 578703
28 257.8762	256.0109	253.9151 128 558035
29 257.6580	256.0206	254.0401 128 538793
30 257.1478	256.0420	254.1775 128 520833
31 257.2224	256.0658	254.1309 128 504032
32 257.0482	256.0896	254.3023 128 488281
33 256.8711	256.0923	254.6252 128 473484
34 513.7751	512.2290	509.8980 256 459558
35 514.3590	512.3343	510.3757 256 446428
36 515.4163	512.4034	510.1780 256 434027


==> data/model.csv <==
kernel	bytes/itmin	bytes/it+1WA 72c_meas best_meas opt_meas
advec_mom_00	40	48   45.43  44.86   44.52
advec_mom_01	40	48   47.11  46.47   44.35
advec_mom_02	32	40   37.32  37.03   36.38
advec_mom_03	32	40   36.87  36.6    37.57
advec_mom_04	16	16   16.26  16.26   16.08
advec_mom_05	40	48   48.62  47.68   44.54
advec_mom_06	32	32   33.75  33.54   32.34
advec_mom_07	40	40   39.95  39.89   39.82
advec_mom_08	16	16   17.21  17.18   16.21
advec_mom_09	40	48   48.65  47.74   44.98
advec_mom_10	32	32   34.19  34.11   32.33
advec_mom_11	40	40   39.97  39.9    39.83
advec_cell_00	40	48   46.95  46.62   44.37
advec_cell_01	32	40   47.41  47.41   37.67
advec_cell_02	48	56   63.12  62.47   56.05
advec_cell_03	64	64   64.24  64.1    64.14
advec_cell_04	40	48   47.01  46.53   44.37
advec_cell_05	32	40   47.16  47.16   36.22
advec_cell_06	48	56   64.13  63.74   56.35
advec_cell_07	64	64   64.29  64.19   64.19
pdv_00	        88	96   96.06  95.95   92.64
pdv_01	       104	112 113.48 113.15  109.56

























==> data/mpi.csv <==
ranks,total,serial,MPI,MPI_Waitall,MPI_Allreduce,MPI_Isend,MPI_Reduce,MPI_Barrier
2,  9.89e+03, 9.82e+03,   70,    42,   26,   1.9,  0.5, 0.285
17, 3.53e+04, 3.529e+04,  276,  135,  116,  17.8,  6.1, 0.491
18, 3.60e+04, 3.57e+04,   288,  194,   79,   8.3,  5.3, 0.987
19, 3.73e+04, 3.56e+04,  1688, 1113,  509,  20.8, 44.9, 0.697 
37, 3.83e+04, 3.71e+04,  1189,  746,  368,  40.1, 34.0, 0.958
38, 3.62e+04, 3.43e+04,  1883, 1290,  519,  47.2, 25.4, 1.52
71, 4.04e+04, 3.89e+04,  1438,  968,  320,  81.8, 65.6, 1.31
72, 3.64e+04, 3.59e+04,   523,  261,  221,  23.9, 13.0, 1.83

==> data/rebuttal/st1-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,0,1.996805625,1.9969468750000001,1.997630625,0.000683749999999872,0.0001412500000002037
2,1,0,1.993874375,1.993924375,1.9942868749999998,0.0003624999999998213,4.999999999988347e-05
3,1,0,1.9931493750000002,1.993241875,1.9932725000000002,3.0625000000172875e-05,9.249999999982883e-05
4,1,0,1.992874375,1.99292625,1.9929737500000002,4.750000000020016e-05,5.187500000003453e-05
5,1,0,1.99271125,1.9927462500000002,1.992935,0.00018874999999973774,3.500000000022929e-05
6,1,0,1.9926862499999998,1.992715625,1.9927643750000001,4.875000000015284e-05,2.9375000000220197e-05
7,1,0,1.9926300000000001,1.9926637499999997,1.992734375,7.062500000021288e-05,3.374999999961048e-05
8,1,0,1.992613125,1.992641875,1.99266125,1.9375000000154685e-05,2.874999999979977e-05
9,1,0,1.9926306249999999,1.99265875,1.9927,4.124999999999268e-05,2.8125000000045475e-05
10,1,0,1.9925887500000001,1.992629375,1.9926468750000002,1.750000000022567e-05,4.06249999997943e-05
11,1,0,1.9925281250000002,1.992576875,1.992655625,7.875000000012733e-05,4.874999999970875e-05
12,1,0,1.9925406250000002,1.992553125,1.992601875,4.875000000015284e-05,1.2499999999748823e-05
13,1,0,1.992460546875,1.992503125,1.9925390625,3.5937499999860734e-05,4.257812499997016e-05
14,1,0,1.99242578125,1.99244765625,1.992475390625,2.7734374999921485e-05,2.187500000006004e-05
15,1,0,1.99240234375,1.99242578125,1.992532421875,0.00010664062500009841,2.3437499999889866e-05
16,1,0,1.992378515625,1.992409765625,1.99246875,5.89843750000707e-05,3.124999999992717e-05
17,1,0,1.992358984375,1.9923828125,1.99240078125,1.7968749999930367e-05,2.3828125000013856e-05
18,1,0,1.992309765625,1.992343359375,1.992387890625,4.4531250000146017e-05,3.3593750000004974e-05
19,1,0,1.9922777313584887,1.9923222626258839,1.9923347626307668,1.2500004882953775e-05,4.4531267395120366e-05
20,1,0,1.992234765625,1.992289453125,1.992337890625,4.8437500000053646e-05,5.468750000003908e-05
21,1,0,1.992240625,1.992294921875,1.9923296875,3.47656250001549e-05,5.429687499991509e-05
22,1,0,1.9922,1.992223828125,1.992297265625,7.343749999999538e-05,2.3828125000013856e-05
23,1,0,1.992135546875,1.992146484375,1.99220703125,6.0546874999900524e-05,1.0937500000141043e-05
24,1,0,1.9919414046760555,1.9921019500398243,1.9921308563011157,2.890626129148366e-05,0.00016054536376874928
25,1,0,1.9919423828125,1.991965234375,1.992077734375,0.00011249999999995985,2.2851562500036948e-05
26,1,0,1.9918662109375,1.991880078125,1.991898828125,1.8750000000178346e-05,1.386718749984972e-05
27,1,0,1.991717184264525,1.9917367155221546,1.9917787077260578,4.199220390321834e-05,1.9531257629656906e-05
28,1,0,1.991429488839644,1.9914968716784653,1.991596090467223,9.92187887576268e-05,6.738283882135043e-05
29,1,0,1.9911642560867686,1.9912437482897947,1.99127792798397,3.4179694175406894e-05,7.949220302605475e-05
30,1,0,1.990756834132194,1.990791209138908,1.990863084152946,7.187501403804752e-05,3.437500671399363e-05
31,1,0,1.9899787109375,1.990026171875,1.99008515625,5.8984374999848654e-05,4.746093750007674e-05
32,1,0,1.9887541015625,1.9888328125,1.9889087890625,7.597656249980211e-05,7.871093750000391e-05
33,1,0,1.9864017551565927,1.9865783176910774,1.986733200533828,0.00015488284275066988,0.00017656253448472548
34,1,0,1.9828539029011527,1.9833040983015817,1.9836648405595392,0.0003607422579574582,0.00045019540042900985
35,1,0,1.9784363239133445,1.9785972614447775,1.9790986287302008,0.0005013672854232709,0.00016093753143309186
36,1,0,1.9705001953125,1.9714619140625,1.9717130859375,0.00025117187500001137,0.0009617187499999513
37,1,0,1.9621347582294448,1.9624474536030183,1.962639641140555,0.00019218753753658113,0.00031269537357347943
38,1,0,1.9515404012932038,1.9526181362996893,1.9532294647828894,0.0006113284832001131,0.0010777350064854474
39,1,0,1.9403125,1.940926171875,1.9412115234375,0.0002853515625000913,0.0006136718749998327
40,1,0,1.9256619140625,1.9266046875,1.92725546875,0.0006507812500000654,0.000942773437500044
41,1,0,1.9103997871874583,1.911259162355305,1.912012678127476,0.0007535157721709762,0.0008593751678467321
42,1,0,1.894059744933544,1.8951532998346288,1.8963011516213184,0.0011478517866896354,0.00109355490108487
43,1,0,1.8746380614527463,1.876220288324275,1.8765802493320798,0.0003599610078048876,0.001582226871528647
44,1,0,1.856326701690118,1.857477483389642,1.8585700619414305,0.00109257855178857,0.001150781699523984
45,1,0,1.8360307632992752,1.8370555685872472,1.8374366234980217,0.00038105491077455866,0.001024805287971997
46,1,0,1.812620239304781,1.8150520761922173,1.8163315688795192,0.0012794926873018753,0.0024318368874363117
47,1,0,1.787201325625259,1.7897790605037227,1.7920499593847576,0.002270898881034933,0.002577734878463689
48,1,0,1.7652042280871763,1.766314993420897,1.767742142137137,0.0014271487162400565,0.0011107653337207868
49,1,0,1.7387111794357772,1.7390448709072013,1.7416426253208253,0.002597754413623976,0.00033369147142403577
50,1,0,1.71011181640625,1.71431708984375,1.71595205078125,0.0016349609374999297,0.00420527343749999
51,1,0,1.6851349970966791,1.6858361691086268,1.68675599350703,0.0009198243984032128,0.0007011720119476372
52,1,0,1.656168130485169,1.6604165684000554,1.66083727156614,0.00042070316608455727,0.004248437914886383
53,1,0,1.6547516903811894,1.6594235662936652,1.660983429879576,0.00155986358591087,0.004671875912475754
54,1,0,1.6550140253961036,1.657153577013116,1.657358166936784,0.0002045899236680082,0.002139551617012403
55,1,0,1.6616466767460996,1.666878711061745,1.6681401375821119,0.0012614265203669817,0.00523203431564534
56,1,0,1.6675100263711042,1.6701630547511932,1.6728245792283514,0.0026615244771581725,0.002653028380088962
57,1,0,1.674893881815211,1.677494468260638,1.6782696637245436,0.0007751954639054759,0.0026005864454270444
58,1,0,1.678613218479144,1.6821664418293831,1.6852320674281382,0.0030656255987551173,0.0035532233502391097
59,1,0,1.68687041015625,1.6877720703125,1.68941083984375,0.0016387695312498618,0.0009016601562501503
60,1,0,1.6903708820894703,1.6939517439123248,1.694254283181639,0.0003025392693141171,0.003580861822854553
61,1,0,1.6939493542869832,1.6961749406591682,1.7000411523517873,0.003866211692619137,0.002225586372184951
62,1,0,1.698233739371943,1.703665968586899,1.7045982932608854,0.0009323246739865176,0.005432229214955786
63,1,0,1.7004633303043604,1.7043546407981645,1.7080422402550002,0.0036875994568357218,0.00389131049380409
64,1,0,1.7079696816258212,1.7104783742570187,1.7129415590534958,0.0024631847964771136,0.0025086926311974622
65,1,0,1.7154896071726597,1.717822323155431,1.7187772064341829,0.0009548832787518169,0.002332715982771294
66,1,0,1.7160429422210486,1.720747731052915,1.7224260526766035,0.001678321623688639,0.004704788831866313
67,1,0,1.7243206561412017,1.7255128446890238,1.7267921426884068,0.0012792979993829778,0.001192188547822104
68,1,0,1.7264959067843113,1.726702449894253,1.7282105563939352,0.001508106499682249,0.00020654310994161484
69,1,0,1.7313689190789958,1.7327398176503728,1.7340588607479355,0.0013190430975626999,0.001370898571376955
70,1,0,1.7317713343303387,1.7336379362574093,1.736368014915628,0.0027300786582187264,0.0018666019270705547
71,1,0,1.7366775286543192,1.7388375889356162,1.7419612241884566,0.0031236352528403177,0.002160060281297005
72,1,0,1.7410735534682495,1.7419298040535771,1.7440381062760493,0.002108302222472158,0.000856250585327567
73,1,0,1.7433128629457337,1.7464971418443076,1.7472972398912305,0.0008000980469229368,0.003184278898573867
74,1,0,1.747818577610356,1.7495083248592065,1.7515691661117347,0.002060841252528256,0.001689747248850404
75,1,0,1.7501201172344207,1.752672071356278,1.754014357036858,0.0013422856805800354,0.0025519541218572694
76,1,0,1.7542895284616837,1.7551850367114437,1.7578208778422255,0.0026358411307818574,0.0008955082497599243
77,1,0,1.7545894549177559,1.7568062526586925,1.7596589881480424,0.0028527354893499446,0.002216797740936638
78,1,0,1.752894995399902,1.7610873790124393,1.764009840235336,0.002922461222896633,0.008192383612537268
79,1,0,1.7618740513302886,1.7633036415928638,1.764629716200112,0.0013260746072483176,0.0014295902625751644
80,1,0,1.764466796875,1.76695966796875,1.76814296875,0.0011833007812500629,0.00249287109374996
81,1,0,1.7694041243017082,1.7703348758970654,1.7720578383490293,0.0017229624519639053,0.0009307515953571599
82,1,0,1.7713350139326198,1.7717515179202183,1.7734951706045254,0.0017436526843070954,0.0004165039875985155
83,1,0,1.7721940207220723,1.7740559349663998,1.7749276147390247,0.0008716797726249226,0.0018619142443274672
84,1,0,1.774399118124225,1.7763949804059895,1.7774644148874537,0.0010694344814641266,0.0019958622817646265
85,1,0,1.7753308154942997,1.776639702468692,1.7790952693545448,0.0024555668858528,0.0013088869743922427
86,1,0,1.7759055116956817,1.779921029273739,1.7819936861309629,0.002072656857223798,0.004015517578057404
87,1,0,1.778698004460747,1.779808064246944,1.7806472253046364,0.0008391610576923281,0.0011100597861970485
88,1,0,1.7761456156818811,1.7793242302047774,1.7808631468215417,0.0015389166167643076,0.0031786145228962503
89,1,0,1.7704574034543175,1.7789754235279562,1.780563021649323,0.0015875981213666623,0.008518020073638777
90,1,0,1.7736487332731217,1.7748413609832858,1.775628861483164,0.0007875004998780799,0.0011926277101641514
91,1,0,1.7662415330785741,1.7710308411223168,1.7721429019949908,0.0011120608726740144,0.004789308043742668
92,1,0,1.7653984440898975,1.7680550879578711,1.770090686145857,0.002035598187985821,0.002656643867973596
93,1,0,1.76242607421875,1.764296533203125,1.7651306640625,0.0008341308593748931,0.0018704589843749897
94,1,0,1.7517884416006049,1.7580422071680633,1.7604817602125704,0.002439553044507159,0.00625376556745838
95,1,0,1.7458991286953107,1.7533908851557793,1.754891033324891,0.0015001481691117036,0.007491756460468624
96,1,0,1.743432256449091,1.7440090148529936,1.745103644881667,0.0010946300286733823,0.0005767584039026996
97,1,0,1.7338593887657359,1.7364560233019861,1.7386691123732547,0.0022130890712686035,0.002596634536250253
98,1,0,1.7266094326088035,1.7278405851328982,1.7297610443985905,0.001920459265692287,0.0012311525240946697
99,1,0,1.7154924737289987,1.717618206566056,1.7195236756882177,0.0019054691221618292,0.0021257328370571926
100,1,0,1.706149072265625,1.707599609375,1.708798974609375,0.0011993652343749162,0.0014505371093751496
101,1,0,1.6945815011163834,1.6970596784536462,1.6995300432798464,0.002470364826200111,0.0024781773372628546
102,1,0,1.6821756370374468,1.6855672879248955,1.6874746124230389,0.001907324498143348,0.0033916508874487494
103,1,0,1.6717115569749135,1.672988022067973,1.6741597019843166,0.0011716799163437042,0.0012764650930594534
104,1,0,1.6568560460648842,1.6608471140257839,1.6635659152434803,0.0027188012176964094,0.0039910679608996524


==> data/rebuttal/st1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,0,2.005498125,2.0062215625000004,2.0069275,0.0007059374999998091,0.0007234375000004789
2,1,0,2.00299375,2.00404875,2.00536125,0.0013125000000000497,0.0010550000000000281
3,1,0,2.002105625,2.0032190625,2.0045312500000003,0.0013121875000003946,0.0011134374999999253
4,1,0,2.001683125,2.0029087499999996,2.004244375,0.0013356250000002845,0.0012256249999995639
5,1,0,2.001364375,2.0026740624999997,2.003993125,0.0013190625000003564,0.001309687499999601
6,1,0,2.001016875,2.0022400000000005,2.00398625,0.0017462499999996162,0.0012231250000005467
7,1,0,1.999380625,2.0002165625,2.02473625,0.02451968750000022,0.0008359374999999947
8,1,0,1.99046,1.99135,1.992383125,0.001033124999999968,0.0008900000000000574
9,1,0,1.96773,1.9702209375000002,1.9729875,0.0027665624999997362,0.0024909375000001788
10,1,0,1.930923125,1.9335128124999998,1.937695625,0.004182812500000077,0.002589687499999771
11,1,0,1.875936875,1.8798653125,1.884498125,0.0046328124999999165,0.003928437499999937
12,1,0,1.806334765625,1.81100234375,1.817592578125,0.006590234374999948,0.004667578125000071
13,1,0,1.72505625,1.7312712890625002,1.740740234375,0.009468945312499866,0.006215039062500205
14,1,0,1.744386328125,1.748787890625,1.756327734375,0.0075398437499998305,0.004401562500000011
15,1,0,1.761438671875,1.7657671874999998,1.772507421875,0.006740234375000265,0.004328515624999918
16,1,0,1.77596796875,1.780129296875,1.786762109375,0.006632812499999918,0.004161328124999919
17,1,0,1.789153125,1.7929443359375,1.799000390625,0.006056054687500145,0.0037912109375000114
18,1,0,1.801076171875,1.804365234375,1.810114453125,0.005749218749999896,0.0032890625000001616
19,1,0,1.8114303950899981,1.8147419198210626,1.8197632108450041,0.005021291023941554,0.0033115247310644413
20,1,0,1.819495703125,1.8227992187500002,1.828359765625,0.005560546874999739,0.0033035156250000863
21,1,0,1.824108203125,1.8276896484375,1.83334921875,0.005659570312499973,0.0035814453125000423
22,1,0,1.82294453125,1.8266662109375,1.832378515625,0.005712304687500058,0.0037216796874999236
23,1,0,1.8120425414145587,1.8167882454664541,1.8232734029830864,0.006485157516632256,0.00474570405189545
24,1,0,1.7921224203364101,1.7972108002364844,1.8044103133613891,0.007199513124904744,0.005088379900074269
25,1,0,1.7635396484375,1.768888671875,1.7767900390625,0.007901367187499897,0.005349023437499989
26,1,0,1.7279763671875,1.7344950195312498,1.7423681640625,0.007873144531250098,0.006518652343749931
27,1,0,1.7377026319150906,1.7425425752119432,1.7488616206490706,0.0063190454371273574,0.004839943296852667
28,1,0,1.7465772447567363,1.751583301399727,1.758203030548059,0.006619729148331865,0.005006056642990808
29,1,0,1.754408350470381,1.7599133320143225,1.7666825716176897,0.006769239603367172,0.005504981543941634
30,1,0,1.7631190943591981,1.7680313023498637,1.7742282762164603,0.006196973866596567,0.004912207990665607
31,1,0,1.7705421875,1.77543564453125,1.7811359375,0.005700292968749965,0.0048934570312499925
32,1,0,1.7801724609375,1.78425341796875,1.7895990234375,0.005345605468750181,0.004080957031249888
33,1,0,1.7859595285077203,1.7903187090466228,1.7955380460035244,0.005219336956901577,0.004359180538902496
34,1,0,1.790050544931747,1.794159334796745,1.7991657810870665,0.005006446290321431,0.004108789864998075
35,1,0,1.7897708573771205,1.7941638269851223,1.7989114841623992,0.004747657177276876,0.00439296960800184
36,1,0,1.785947265625,1.790479296875,1.7943818359375,0.0039025390624998213,0.004532031250000124
37,1,0,1.775060112316428,1.77907681231969,1.7830558170030892,0.003979004683399179,0.0040167000032620415
38,1,0,1.7578570846818855,1.7614123602025549,1.7657174408500629,0.004305080647508008,0.0035552755206693654
39,1,0,1.7343330078125,1.7384903320312501,1.742769921875,0.004279589843749765,0.004157324218750036
40,1,0,1.7404369140625,1.74323798828125,1.7460869140625,0.0028489257812498447,0.002801074218750088
41,1,0,1.7469267083841227,1.7494944823231409,1.7526122563695814,0.0031177740464405357,0.002567773939018192
42,1,0,1.753814600354414,1.7562857922433186,1.7597673358920578,0.003481543648739205,0.002471191888904656
43,1,0,1.7593450701845839,1.760185011754885,1.7652085478922945,0.005023536137409579,0.0008399415703010948
44,1,0,1.7647603573282646,1.7680881418313055,1.7711268637214312,0.003038721890125773,0.0033277845030408315
45,1,0,1.7705428118945004,1.7735448647279348,1.776988128800479,0.003443264072544139,0.0030020528334344654
46,1,0,1.77510086674847,1.778014247077269,1.781383389347358,0.0033691422700889984,0.0029133803287990645
47,1,0,1.778504253614112,1.7810954162295736,1.7846124579321205,0.0035170417025469636,0.002591162615461551
48,1,0,1.7789655602438166,1.7814137054922967,1.7851057964177137,0.003692090925417002,0.002448145248480138
49,1,0,1.7756740772800932,1.7782389215310392,1.7815109924826158,0.0032720709515765556,0.0025648442509460523
50,1,0,1.767073828125,1.770200830078125,1.77384501953125,0.0036441894531251684,0.003127001953124875
51,1,0,1.7548596200897695,1.757811769103861,1.7612751486865523,0.0034633795826912728,0.0029521490140915763
52,1,0,1.7390451893598817,1.7416620353185581,1.7448936274310183,0.0032315921124601577,0.002616845958676395
53,1,0,1.7099570722572406,1.7425369614330002,1.742975047456064,0.0004380860230637218,0.0325798891757596
54,1,0,1.6748045604705315,1.7472803700313946,1.7496948240995407,0.00241445406814611,0.07247580956086308
55,1,0,1.751302295684939,1.7522573743695553,1.7584571826897555,0.006199808320200173,0.0009550786846164172
56,1,0,1.7558025413291178,1.7563042016813288,1.7627121143406697,0.00640791265934082,0.0005016603522109975
57,1,0,1.7599729023384574,1.7606359884054665,1.7670561068468957,0.006420118441429201,0.0006630860670091554
58,1,0,1.7614295432479576,1.7646379423120981,1.7708229044575985,0.00618496214550035,0.003208399064140499
59,1,0,1.7674890625,1.76843779296875,1.77404921875,0.005611425781250068,0.000948730468750103
60,1,0,1.7706533588450695,1.7710734763197593,1.777479242417451,0.006405766097691723,0.0004201174746898406
61,1,0,1.7709906779278666,1.7715284710016543,1.7771786674177084,0.005650196416054021,0.0005377930737877623
62,1,0,1.7675669763510626,1.7681939297821923,1.774790222065538,0.006596292283345795,0.0006269534311296177
63,1,0,1.7609786918841268,1.7612780084365276,1.7684409025590344,0.007162894122506813,0.0002993165524007857
64,1,0,1.7497579832802652,1.7501943116183163,1.7576695105808156,0.007475198962499263,0.00043632833805107296
65,1,0,1.7344418625204407,1.735176042566427,1.7432035855486259,0.008027542982198765,0.0007341800459863546
66,1,0,1.7365281144750895,1.7381853423322988,1.744635640340344,0.006450298008045197,0.0016572278572093424
67,1,0,1.7407353190056516,1.7412764327624897,1.7490583731958358,0.007781940433346124,0.0005411137568380742
68,1,0,1.743503144972853,1.744950216274562,1.7525035417504682,0.0075533254759061474,0.0014470713017089576
69,1,0,1.747760424585979,1.748673608268907,1.7556396245741819,0.006966016305274936,0.0009131836829279205
70,1,0,1.7515171389681912,1.7520915531428813,1.7591821795277693,0.007090626384887999,0.0005744141746901743
71,1,0,1.75480166390755,1.755187601709064,1.7629811624852834,0.007793560776219399,0.00038593780151385815
72,1,0,1.7567338180797585,1.7585650693315904,1.7665786490283735,0.008013579696783069,0.0018312512518319224
73,1,0,1.760610527641859,1.7608889457465555,1.7678480311757965,0.006959085429240952,0.0002784181046964207
74,1,0,1.7609680006617192,1.7618549153305088,1.7668871453330095,0.005032230002500748,0.0008869146687895402
75,1,0,1.7592088903159728,1.759710648324472,1.7646092830505011,0.0048986347260291385,0.0005017580084991646
76,1,0,1.7522279063612825,1.7544196066501985,1.7612091607466605,0.0067895540964619805,0.002191700288916021
77,1,0,1.7434726537002554,1.7458465804088206,1.7525133798880392,0.006666799479218666,0.002373926708565177
78,1,0,1.733886302137334,1.7347568100348445,1.7388595448105024,0.0041027347756579235,0.0008705078975104197
79,1,0,1.734500019873053,1.7371537315880075,1.7434173076417894,0.006263576053781916,0.002653711714954543
80,1,0,1.73846728515625,1.7398177734375,1.74582978515625,0.006012011718750099,0.0013504882812500618
81,1,0,1.7419335842971693,1.7430728434447387,1.7493558586201468,0.00628301517540808,0.0011392591475694047
82,1,0,1.745247508837404,1.7464481926656625,1.7510762209133242,0.00462802824766162,0.001200683828258553
83,1,0,1.7458172603337168,1.7490061278326297,1.75179499529248,0.002788867459850408,0.003188867498912895
84,1,0,1.7508769904740644,1.7523055072848448,1.7566540829967527,0.004348575711907943,0.001428516810780378
85,1,0,1.7537523565066928,1.7548154425999183,1.760929054868956,0.006113612269037727,0.0010630860932254738
86,1,0,1.7544866588102197,1.756535340951011,1.7630693757493594,0.006534034798348465,0.002048682140791236
87,1,0,1.7564969921597082,1.7576018762130448,1.7637217073046518,0.006119831091607075,0.00110488405333653
88,1,0,1.7551713887388236,1.756137648881894,1.7606326213408676,0.004494972458973567,0.000966260143070441
89,1,0,1.7514045658411814,1.7519399663886621,1.7575891379655677,0.005649171576905587,0.0005354005474806911
90,1,0,1.7442673669665905,1.7448071622311088,1.7493386104200164,0.004531448188907605,0.0005397952645183057
91,1,0,1.735315400971309,1.7356760944363558,1.7406445040950698,0.004968409658713924,0.0003606934650468574
92,1,0,1.7349263854081853,1.7360158398630858,1.7407327889804554,0.004716949117369529,0.0010894544549004959
93,1,0,1.73832578125,1.739108837890625,1.74297060546875,0.0038617675781249527,0.0007830566406250572
94,1,0,1.7413123576628318,1.7420105516699456,1.7475055274709483,0.005494975801002777,0.0006981940071137949
95,1,0,1.7425104530146691,1.7446053284141874,1.7497252560391061,0.005119927624918752,0.002094875399518248
96,1,0,1.7469611663176021,1.7477615577633159,1.7531504793046906,0.005388921541374714,0.0008003914457137551
97,1,0,1.7492695180085949,1.7505020881133084,1.7547821722989743,0.004280084185665833,0.0012325701047135595
98,1,0,1.7529041630230706,1.7531138798506658,1.7567947885929864,0.003680908742320632,0.0002097168275951855
99,1,0,1.7543133309205725,1.7546274423100472,1.7599720722601702,0.00534462995012297,0.00031411138947468054
100,1,0,1.755162939453125,1.75542734375,1.75997890625,0.004551562499999884,0.00026440429687513145
101,1,0,1.7536526785120936,1.7543624451421342,1.7591724617188178,0.004810016576683562,0.0007097666300406313
102,1,0,1.7473833126049774,1.7507906861509794,1.7551672492920773,0.004376563141097911,0.003407373546002068
103,1,0,1.7449835927702328,1.7455055167002962,1.7497739745652292,0.004268457864933017,0.0005219239300633394
104,1,0,1.7368677863095778,1.7377718398385311,1.741719401901818,0.003947562063286947,0.0009040535289532858


==> data/rebuttal/st2-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,0,1.9966181250000001,1.9966625,1.9967937500000001,0.0001312500000001382,4.4374999999874376e-05
2,2,0,1.993929375,1.993958125,1.9941431250000001,0.00018500000000010175,2.8750000000021814e-05
3,2,0,1.993185,1.9932225,1.9932906249999998,6.812499999986343e-05,3.74999999999126e-05
4,2,0,1.992919375,1.992945,1.9929700000000001,2.500000000016378e-05,2.5624999999918074e-05
5,2,0,1.992750625,1.9927825,1.9928249999999998,4.249999999994536e-05,3.187499999990351e-05
6,2,0,1.99269125,1.9927162500000002,1.9929225,0.00020624999999974136,2.500000000016378e-05
7,2,0,1.9926737500000002,1.9926925,1.9927199999999998,2.749999999984709e-05,1.8749999999734257e-05
8,2,0,1.9926381249999998,1.992651875,1.99269125,3.9375000000063665e-05,1.375000000014559e-05
9,2,0,1.992635,1.9926606249999999,1.9926831249999999,2.250000000003638e-05,2.5624999999918074e-05
10,2,0,1.992629375,1.9926493749999998,1.9926662499999999,1.6875000000027285e-05,1.999999999990898e-05
11,2,0,1.9925475,1.9925762500000002,1.9925875000000002,1.125000000001819e-05,2.8750000000243858e-05
12,2,0,1.9924808564378347,1.992489840816344,1.9924988251948537,8.984378509602209e-06,8.984378509380164e-06
13,2,0,1.99244765625,1.992481640625,1.992502734375,2.109374999981206e-05,3.3984375000128964e-05
14,2,0,1.9924113251606739,1.9924207001643361,1.9924382782962025,1.757813186631374e-05,9.375003662270842e-06
15,2,0,1.992391796875,1.992396484375,1.992403515625,7.031250000011369e-06,4.687499999933564e-06
16,2,0,1.992368359375,1.992374609375,1.99238359375,8.984374999965183e-06,6.2500000002074785e-06
17,2,0,1.9922984375,1.992314453125,1.992342578125,2.812499999982343e-05,1.6015625000198597e-05
18,2,0,1.992271875,1.9922875,1.992341796875,5.429687499991509e-05,1.5625000000074607e-05
19,2,0,1.9922394500935352,1.9922609344769275,1.9922628876026904,1.9531257628990772e-06,2.148438339233394e-05
20,2,0,1.992194921875,1.992215625,1.99222109375,5.468749999959499e-06,2.070312500013216e-05
21,2,0,1.992128515625,1.992156640625,1.99219765625,4.101562499991829e-05,2.8125000000045475e-05
22,2,0,1.9920457000178515,1.9920867156588733,1.9922488250971973,0.00016210943832395408,4.10156410217688e-05
23,2,0,1.9919730437394703,1.9919859343695057,1.9920933562864673,0.0001074219169616697,1.2890630035400363e-05
24,2,0,1.991787693708534,1.9918271468412394,1.9918472640326688,2.0117191429358527e-05,3.945313270548034e-05
25,2,0,1.99153515625,1.9915470703125,1.991580859375,3.3789062499955946e-05,1.1914062499895905e-05
26,2,0,1.99105703125,1.9910701171875,1.991106640625,3.6523437499935696e-05,1.308593750004583e-05
27,2,0,1.9900939414429457,1.990122652391661,1.99019491804489,7.226565322882017e-05,2.8710948715371387e-05
28,2,0,1.9881476516201764,1.9881789016323834,1.9882554641622907,7.656252990728696e-05,3.125001220705137e-05
29,2,0,1.984597457929191,1.9847349579560463,1.984798239218406,6.328126235977116e-05,0.00013750002685530838
30,2,0,1.9789550657939836,1.9790312377136159,1.9791755737356878,0.00014433602207186702,7.617191963227299e-05
31,2,0,1.9719800617070673,1.9721726399449062,1.972303694709196,0.00013105476428987295,0.00019257823783891403
32,2,0,1.9636525177651472,1.9637921662844724,1.9643081822118253,0.000516015927352953,0.0001396485193252417
33,2,0,1.9526484005065627,1.9531185180613424,1.9533144166518879,0.00019589859054547354,0.0004701175547796588
34,2,0,1.9410694852105355,1.9411589384054206,1.9416565950442148,0.0004976566387941972,8.945319488518066e-05
35,2,0,1.9285796735507175,1.9289865095676775,1.9291802596055194,0.00019375003784194433,0.0004068360169600105
36,2,0,1.915034911153268,1.9155536614572233,1.9161366696113298,0.0005830081541065013,0.0005187503039552066
37,2,0,1.9001729688851319,1.9005020707047426,1.901640743469331,0.0011386727645883443,0.00032910181961076646
38,2,0,1.8850677060943588,1.885592511089362,1.8859694644352332,0.0003769533458710672,0.0005248049950032918
39,2,0,1.86632109375,1.868033203125,1.869242578125,0.001209374999999957,0.0017121093749998817
40,2,0,1.847023046875,1.8483416015625,1.8491904296875,0.0008488281249998675,0.0013185546875000842
41,2,0,1.8312116857835323,1.832090787517732,1.8324400063359387,0.0003492188182068201,0.0008791017341995833
42,2,0,1.810540867610053,1.8125137207138444,1.8132732916197591,0.0007595709059147193,0.001972853103791472
43,2,0,1.7931913658576886,1.7937786706598964,1.794914217756683,0.0011355470967866488,0.0005873048022078109
44,2,0,1.7729440519312702,1.7756588967417564,1.775899717148327,0.00024082040657069648,0.0027148448104861167
45,2,0,1.7507418461378004,1.752602784728194,1.755188333118164,0.0025855483899699383,0.0018609385903936015
46,2,0,1.7264244840911924,1.7269914769431371,1.7288875729151245,0.001896095971987366,0.0005669928519447254
47,2,0,1.7082961995080073,1.7094465912564367,1.7109148544090376,0.001468263152600846,0.001150391748429458
48,2,0,1.6870836787926549,1.6884647348288426,1.689098622166623,0.0006338873377804699,0.0013810560361877666
49,2,0,1.6666343098895136,1.6682330406705155,1.669511654201495,0.0012786135309794666,0.0015987307810019225
50,2,0,1.6395826171875,1.64121884765625,1.6429625,0.0017436523437501794,0.001636230468749833
51,2,0,1.621439769812455,1.6230047115243575,1.623556957725968,0.0005522462016105401,0.0015649417119025788
52,2,0,1.6005676176863828,1.6019895915924145,1.6040122496201412,0.0020226580277267203,0.001421973906031715
53,2,0,1.5980423416470466,1.6003384378635561,1.6270628806339538,0.02672444277039765,0.0022960962165095022
54,2,0,1.5964227692454327,1.5983448418103614,1.599464179059585,0.0011193372492235287,0.0019220725649287118
55,2,0,1.6038614314376436,1.6050439527011024,1.6055564534518358,0.0005125007507333912,0.0011825212634588578
56,2,0,1.6137821268718409,1.6142112289790993,1.6145547841027532,0.00034355512365391583,0.0004291021072584389
57,2,0,1.6189870907087887,1.6203716625086217,1.6278362213084407,0.007464558799818999,0.0013845717998330898
58,2,0,1.6330605728633931,1.6341152605693867,1.641927762095266,0.0078125015258792,0.0010546877059935955
59,2,0,1.63522392578125,1.63618125,1.6366650390625,0.0004837890625000174,0.0009573242187499442
60,2,0,1.642168798357577,1.644117139533201,1.6445437999811134,0.000426660447912397,0.0019483411756240354
61,2,0,1.6498195605116328,1.6513379201831875,1.6527939751550733,0.001456054971885834,0.0015183596715546699
62,2,0,1.6551129175356043,1.6561848907152785,1.6579206337503094,0.001735743035030879,0.0010719731796742238
63,2,0,1.6555286946221113,1.6559811366911181,1.656631430612447,0.0006502939213288705,0.00045244206900685313
64,2,0,1.6650071606480277,1.6666907552200951,1.666828255287234,0.00013750006713886265,0.0016835945720674594
65,2,0,1.6713752301636866,1.6717234725212269,1.6726863636163884,0.0009628910951615666,0.00034824235754027377
66,2,0,1.6715857508343277,1.6736014770338463,1.6746764789234982,0.0010750018896519276,0.0020157261995186193
67,2,0,1.6780687071654437,1.6781830628575447,1.6816432258656755,0.00346016300813079,0.00011435569210105356
68,2,0,1.6819687768982408,1.6829803021138123,1.6841564760563057,0.0011761739424933637,0.0010115252155715737
69,2,0,1.685006369148089,1.6853320531234999,1.6858431865349843,0.0005111334114844546,0.00032568397541088423
70,2,0,1.6889500933936732,1.6891297811217925,1.6895955043692927,0.0004657232475002715,0.00017968772811927103
71,2,0,1.6955933507682632,1.696247355951867,1.6981272424360203,0.0018798864841533813,0.0006540051836037009
72,2,0,1.6983135321917557,1.7007255481503776,1.7018633431191577,0.0011377949687800815,0.002412015958621838
73,2,0,1.7062960479961171,1.7068683139005438,1.7082670450522681,0.0013987311517242862,0.0005722659044267164
74,2,0,1.7083578084477207,1.7087252891676783,1.709280465328443,0.0005551761607647254,0.00036748071995762466
75,2,0,1.7098607771262144,1.7108527708637045,1.7120565813384083,0.0012038104747038592,0.0009919937374900378
76,2,0,1.7168381429873745,1.7174901940870089,1.718282479630117,0.0007922855431081732,0.0006520510996343987
77,2,0,1.7193288942690994,1.720241589938121,1.7228330948566777,0.002591504918556753,0.0009126956690215238
78,2,0,1.7206125703723212,1.7216119845324203,1.7221087619246838,0.0004967773922635033,0.000999414160099077
79,2,0,1.7240776938713969,1.7241737877715435,1.724746737885528,0.000572950113984394,9.609390014664321e-05
80,2,0,1.72622578125,1.72740537109375,1.73578349609375,0.008378124999999903,0.0011795898437501062
81,2,0,1.7260761438392311,1.7269311253099124,1.7280773180593572,0.0011461927494447188,0.0008549814706813041
82,2,0,1.726635830032954,1.728683879908027,1.7295021428254045,0.0008182629173774103,0.0020480498750730103
83,2,0,1.72936540325834,1.7301998759960817,1.731307590948007,0.0011077149519251872,0.0008344727377416206
84,2,0,1.731330965750122,1.7318031347332972,1.7320901470686754,0.0002870123353782006,0.00047216898317525846
85,2,0,1.7314645959891788,1.7322959438078014,1.7327761196828357,0.0004801758750343499,0.0008313478186225964
86,2,0,1.728668084570728,1.7295865062467057,1.7309521672711428,0.001365661024437026,0.0009184216759776653
87,2,0,1.7218469668277963,1.7228795851245542,1.7273211293157216,0.004441544191167379,0.0010326182967579367
88,2,0,1.7218649760255913,1.7223362306691554,1.7228103390616478,0.00047410839249240055,0.00047125464356412294
89,2,0,1.7173169973679154,1.718107672547292,1.7187367263567102,0.0006290538094182452,0.0007906751793764766
90,2,0,1.7144589984358876,1.7157209621275638,1.716586831817813,0.0008658696902492657,0.0012619636916761934
91,2,0,1.707638660515289,1.708383046553058,1.7106319761776938,0.0022489296246357426,0.0007443860377691625
92,2,0,1.69992668437342,1.6999886962587059,1.7004834241498208,0.0004947278911149322,6.201188528587309e-05
93,2,0,1.6941944589857532,1.6945002699955256,1.6963856732400326,0.0018854032445070334,0.0003058110097724498
94,2,0,1.6907694598863767,1.6926612125517886,1.6987860810207056,0.006124868468917022,0.001891752665411861
95,2,0,1.6799914863185639,1.6811976888450608,1.686915859329334,0.005718170484273255,0.0012062025264969467
96,2,0,1.6764774012121515,1.6768726658876283,1.6993928890835075,0.022520223195879208,0.0003952646754767919
97,2,0,1.665165278804528,1.6661785630231338,1.669734237502649,0.003555674479515103,0.0010132842186059143
98,2,0,1.6597303755157784,1.6625154388691583,1.6802560941876612,0.017740655318502885,0.002785063353379913
99,2,0,1.6519854552471602,1.6532646567769678,1.6561028454983049,0.0028381887213371204,0.0012792015298075388
100,2,0,1.64203037109375,1.64292275390625,1.643271533203125,0.0003487792968748238,0.0008923828125000366
101,2,0,1.6302647498249263,1.630671928791972,1.636761009725713,0.006089080933741053,0.0004071789670456738
102,2,0,1.6238791544691755,1.6248707578231465,1.6417628293566742,0.016892071533527675,0.0009916033539709712
103,2,0,1.6169221419769808,1.6174051987119529,1.6202377676245638,0.0028325689126109665,0.0004830567349720649
104,2,0,1.6046568575271773,1.6055551019953762,1.6066913353490937,0.0011362333537174862,0.0008982444681988611


==> data/rebuttal/st2-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,0,2.0057725,2.0063834375000003,2.007656875,0.0012734374999996412,0.000610937500000297
2,2,0,2.0030481250000003,2.004174375,2.0057212499999997,0.0015468749999998366,0.0011262499999995512
3,2,0,2.0021225,2.00313,2.004586875,0.0014568750000001351,0.00100750000000005
4,2,0,2.0015799999999997,2.0026528125,2.003839375,0.0011865625000000435,0.001072812500000353
5,2,0,2.00117625,2.002275,2.00398,0.0017049999999998455,0.0010987500000001482
6,2,0,1.9998793750000001,2.0009740625,2.00236,0.001385937499999823,0.001094687499999969
7,2,0,1.99135125,1.9927059374999998,1.99408625,0.001380312500000258,0.001354687499999896
8,2,0,1.9687999999999999,1.970531875,1.972214375,0.0016825000000000312,0.0017318750000001604
9,2,0,1.92915,1.9316240625,1.93302125,0.0013971874999998413,0.0024740625000001515
10,2,0,1.8807706249999998,1.8835634374999999,1.885833125,0.002269687500000117,0.0027928125000000747
11,2,0,1.81441625,1.8177456250000001,1.819935625,0.0021899999999999142,0.003329375000000079
12,2,0,1.738828413604849,1.742719040124625,1.7449452128692238,0.0022261727445986867,0.003890626519776008
13,2,0,1.655950390625,1.65881328125,1.665465625,0.0066523437499999005,0.002862890625000114
14,2,0,1.676543623649853,1.6817141334820833,1.6883580813898755,0.006643947907792214,0.00517050983223033
15,2,0,1.69829453125,1.704525390625,1.709471875,0.004946484375000004,0.0062308593750000085
16,2,0,1.72768125,1.7327416015625001,1.73680859375,0.0040669921874998405,0.005060351562500065
17,2,0,1.7343390625,1.73766875,1.744338671875,0.006669921874999929,0.003329687500000178
18,2,0,1.748125390625,1.7519705078125,1.758963671875,0.006993164062499835,0.0038451171875000245
19,2,0,1.7606092814880006,1.7665204166095378,1.7708956136310992,0.004375197021561306,0.005911135121537292
20,2,0,1.778130859375,1.781286328125,1.78976484375,0.008478515625000016,0.0031554687499999456
21,2,0,1.771521875,1.7748923828124998,1.783965234375,0.009072851562500261,0.0033705078124999233
22,2,0,1.7655838928062082,1.768004206251643,1.7740608492425194,0.006056642990876382,0.0024203134454348074
23,2,0,1.7504934572240067,1.75417763835064,1.755221974696084,0.0010443363454439858,0.003684181126633268
24,2,0,1.72743178270152,1.731434322545766,1.7344884247047705,0.0030541021590044792,0.004002539844246034
25,2,0,1.7054357421875,1.70870068359375,1.7120103515625,0.0033096679687500963,0.0032649414062499993
26,2,0,1.6601107421875,1.6622546875,1.6648896484375,0.0026349609375000416,0.0021439453124998398
27,2,0,1.6688805347189588,1.6742505563478738,1.6788348354823575,0.004584279134483671,0.005370021628914978
28,2,0,1.6813365942721072,1.6844415759537406,1.6923010516800985,0.007859475726357923,0.003104981681633312
29,2,0,1.6927991587498354,1.6960126359399679,1.7022638090359001,0.006251173095932261,0.00321347719013243
30,2,0,1.7124314721278158,1.7161230758533645,1.7198066717617215,0.0036835959083569847,0.0036916037255487755
31,2,0,1.7121537375900806,1.716218779034441,1.719792218628253,0.0035734395938120667,0.004065041444360373
32,2,0,1.7236879240358929,1.7275155629974002,1.731660194332145,0.004144631334744853,0.0038276389615072848
33,2,0,1.738842374095605,1.7420443297221326,1.7443203080627407,0.002275978340608109,0.003201955626527697
34,2,0,1.7412160087625068,1.7433643502846485,1.7492472650369257,0.005882914752277202,0.002148341522141717
35,2,0,1.7304710411076252,1.7328751431396763,1.7379478003804298,0.005072657240753564,0.002404102032051103
36,2,0,1.7332723046517409,1.7369261153863955,1.7389611751725635,0.0020350597861680253,0.00365381073465465
37,2,0,1.7203956799966251,1.7231068149271993,1.7275636543466049,0.004456839419405556,0.002711134930574177
38,2,0,1.692625991773042,1.6960295093922906,1.7002228712243386,0.004193361832047993,0.0034035176192486194
39,2,0,1.6685388671875,1.6719650390625,1.677369140625,0.00540410156249993,0.0034261718749999392
40,2,0,1.684031640625,1.6888282226562499,1.694947265625,0.006119042968750099,0.004796582031249885
41,2,0,1.6821747426122542,1.6868499388378786,1.691279431890514,0.004429493052635403,0.004675196225624401
42,2,0,1.7007304302581485,1.705440590187961,1.7098427420646423,0.004402151876681248,0.004710159929812496
43,2,0,1.6984364645383718,1.7035309967833978,1.7076462319621546,0.004115235178756782,0.0050945322450259845
44,2,0,1.7071862137446148,1.7139003765235845,1.723799892109333,0.00989951558574842,0.0067141627789697456
45,2,0,1.7223647516165295,1.7267296116103972,1.7307531625506811,0.004023550940283949,0.004364859993867709
46,2,0,1.7119294475735714,1.7157888270962818,1.7209047510602553,0.005115923963973534,0.0038593795227104266
47,2,0,1.7292276652613918,1.7328228347879244,1.7358740584707602,0.003051223682835724,0.0035951695265326045
48,2,0,1.7278075466870573,1.7313365052114307,1.7368647820945138,0.005528276883083105,0.0035289585243734045
49,2,0,1.7139365652219853,1.7185611755002295,1.72275824663247,0.0041970711322405485,0.004624610278244123
50,2,0,1.71303037109375,1.7168720703125,1.7209181640625,0.004046093749999979,0.0038416992187499943
51,2,0,1.6903318731116939,1.6948255263331105,1.6983723043695906,0.0035467780364801804,0.004493653221416594
52,2,0,1.6846879064639801,1.6886884959176234,1.6918132056952002,0.0031247097775768395,0.004000589453643233
53,2,0,1.6731055082188075,1.678253658280297,1.6816976072923515,0.0034439490120545813,0.005148150061489387
54,2,0,1.6793246242085442,1.6827872259225305,1.6850286347991814,0.002241408876650919,0.0034626017139862686
55,2,0,1.6850344995622553,1.6889805014362813,1.6898453464531442,0.0008648450168629029,0.0039460018740260505
56,2,0,1.6909464826469018,1.694612307613281,1.696994341887348,0.002382034274067024,0.0036658249663792386
57,2,0,1.695737661436941,1.6999991894522541,1.7011130578362925,0.0011138683840383745,0.0042615280153130985
58,2,0,1.707521915531624,1.7120137132839282,1.713512248732861,0.0014985354489327474,0.0044917977523042385
59,2,0,1.71977470703125,1.72361728515625,1.725701953125,0.0020846679687500647,0.0038425781249999957
60,2,0,1.7212378953774676,1.72504619876205,1.7267533288352834,0.0017071300732334205,0.003808303384582379
61,2,0,1.7113380295582088,1.7142025808989416,1.7171978939839636,0.002995313085021989,0.002864551340732824
62,2,0,1.7074980993643063,1.710148491283443,1.7125141174385339,0.0023656261550908386,0.002650391919136741
63,2,0,1.6929909565297214,1.6959117615894945,1.6979446747236446,0.002032913134150105,0.0029208050597731017
64,2,0,1.6879297304344387,1.6898375438659883,1.6928023890636665,0.0029648451976782564,0.0019078134315495543
65,2,0,1.673179332607096,1.6752415406452834,1.6767554085719767,0.0015138679266932797,0.002062208038187352
66,2,0,1.685673763879663,1.6887413473968997,1.6912547307212062,0.0025133833243065062,0.0030675835172366828
67,2,0,1.6896892376742922,1.6930065293096275,1.6953162994458975,0.002309770136269984,0.003317291635335229
68,2,0,1.694303564205484,1.6970846237815653,1.6985285716322547,0.0014439478506893533,0.002781059576081324
69,2,0,1.6827688665260154,1.6872503170902153,1.6893090109089972,0.002058693818781876,0.004481450564199907
70,2,0,1.6874512633658616,1.6908428692341115,1.693134083080379,0.0022912138462674037,0.003391605868249936
71,2,0,1.7064782353090533,1.7104268758337418,1.7136136984642547,0.0031868226305129532,0.003948640524688463
72,2,0,1.7095771262097923,1.7135523285099525,1.7157827035242836,0.0022303750143310985,0.003975202300160241
73,2,0,1.702835206462503,1.706674368493344,1.7112904840285565,0.004616115535212462,0.0038391620308411145
74,2,0,1.7101114229277306,1.7138478512631796,1.7148245120870689,0.0009766608238892527,0.0037364283354490713
75,2,0,1.7067861629471297,1.7103957388995923,1.7116105845477885,0.0012148456481961833,0.0036095759524625848
76,2,0,1.6919575644324045,1.6959914531208269,1.699741259639287,0.0037498065184600193,0.00403388868842236
77,2,0,1.683472630262746,1.6864792720622157,1.6887306401291562,0.0022513680669404845,0.0030066417994696337
78,2,0,1.68138639466664,1.6859284849539535,1.6873552429057854,0.0014267579518318918,0.0045420902873134494
79,2,0,1.6829259694155774,1.6875041992253115,1.6999417186589354,0.012437519433623923,0.004578229809734102
80,2,0,1.69032548828125,1.69139541015625,1.69639677734375,0.005001367187499994,0.0010699218750001016
81,2,0,1.6802248205759616,1.6812918140138444,1.6865680897282302,0.005276275714385825,0.0010669934378828572
82,2,0,1.6793285341726574,1.6836470951861746,1.6858321569806987,0.002185061794524046,0.004318561013517241
83,2,0,1.699042939359662,1.7022197951386517,1.7051576860505553,0.0029378909119035512,0.00317685577898974
84,2,0,1.6972014002373832,1.6994828504514365,1.7059733917397089,0.006490541288272311,0.002281450214053349
85,2,0,1.6970575580190541,1.70038451179385,1.7059016027151568,0.0055170909213067,0.003326953774795971
86,2,0,1.6999418066235763,1.7027425886941179,1.7070818477778853,0.004339259083767422,0.0028007820705415742
87,2,0,1.6926751581471424,1.697653776776518,1.7003175345362938,0.0026637577597756756,0.004978618629375653
88,2,0,1.7046778355996053,1.7077437102791642,1.7114680822421409,0.0037243719629767025,0.0030658746795588776
89,2,0,1.7015822536806093,1.703141240719894,1.709068155145773,0.005926914425878893,0.0015589870392846983
90,2,0,1.6948683121722683,1.6957719748552573,1.7045616777002834,0.008789702845026115,0.000903662682989026
91,2,0,1.6839683563912342,1.6860583990255844,1.6945708159169217,0.008512416891337304,0.0020900426343501977
92,2,0,1.6848622884485285,1.6878957438606401,1.6907705562685837,0.0028748124079436277,0.003033455412111641
93,2,0,1.6742154248378012,1.676404832448721,1.678702394520226,0.0022975620715048883,0.0021894076109199023
94,2,0,1.685100207764179,1.6864678380562454,1.6965868569015061,0.010119018845260674,0.0013676302920664352
95,2,0,1.6824601414347293,1.6842310418610336,1.6861255264105033,0.0018944845494697216,0.0017709004263042338
96,2,0,1.6924042971202855,1.6958120206164586,1.696414121754606,0.000602101138147404,0.0034077234961731317
97,2,0,1.702697615325045,1.7060038750113526,1.7133532129488662,0.007349337937513578,0.0033062596863076
98,2,0,1.7051763516197416,1.7078410534393005,1.709714249999939,0.001873196560638446,0.0026647018195589123
99,2,0,1.706918074021911,1.7074146081220947,1.7152600812804204,0.007845473158325733,0.0004965341001836876
100,2,0,1.706604833984375,1.707841845703125,1.709187744140625,0.0013458984374998817,0.001237011718750125
101,2,0,1.7064487206943695,1.7080621533131595,1.7118578679290923,0.003795714615932866,0.0016134326187899894
102,2,0,1.699635199536249,1.701114108458106,1.7064400946427492,0.005325986184643083,0.0014789089218569806
103,2,0,1.6868756712647794,1.688277478179195,1.6895987186716248,0.001321240492429876,0.0014018069144154932
104,2,0,1.6776140251918608,1.6787102682096655,1.6810933309010354,0.002383062691369897,0.0010962430178047544


==> data/rebuttal/st3-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,0,1.997084375,1.9971599999999998,1.9971956250000003,3.5625000000427676e-05,7.562499999980155e-05
2,3,0,1.994198125,1.9942306250000001,1.9943468750000002,0.00011625000000003993,3.250000000010189e-05
3,3,0,1.993326875,1.993349375,1.99337,2.0625000000107363e-05,2.250000000003638e-05
4,3,0,1.993029375,1.9930525,1.9932168749999999,0.0001643749999999944,2.3124999999790674e-05
5,3,0,1.992824375,1.992844375,1.992875625,3.124999999992717e-05,1.999999999990898e-05
6,3,0,1.9927656249999999,1.9927825,1.9928193749999998,3.6874999999936264e-05,1.6875000000027285e-05
7,3,0,1.992728125,1.992739375,1.9927612499999998,2.1874999999837996e-05,1.125000000001819e-05
8,3,0,1.99268375,1.9927050000000002,1.9928581250000001,0.0001531249999999762,2.1250000000083702e-05
9,3,0,1.992706870441794,1.9927312454570283,1.9927643704777316,3.312502070329515e-05,2.4375015234223696e-05
10,3,0,1.99266,1.9926662499999999,1.992681875,1.5625000000074607e-05,6.249999999763389e-06
11,3,0,1.992591875,1.9926125,1.99271125,9.875000000003631e-05,2.062499999988532e-05
12,3,0,1.992553125,1.99257375,1.9925887500000001,1.5000000000098268e-05,2.0625000000107363e-05
13,3,0,1.99248125,1.99249453125,1.99251015625,1.5625000000074607e-05,1.3281249999996803e-05
14,3,0,1.99241953125,1.99243515625,1.9924546875,1.9531249999982236e-05,1.5625000000074607e-05
15,3,0,1.992423822206111,1.9924296815856888,1.9924800722500564,5.0390664367627735e-05,5.859379577755064e-06
16,3,0,1.9923503876368702,1.9923722626454152,1.9924515595513905,7.929690597530126e-05,2.1875008545002572e-05
17,3,0,1.99230625,1.992309765625,1.992332421875,2.2656250000085976e-05,3.5156250000056843e-06
18,3,0,1.9923007782424915,1.9923148407479847,1.9923207001252736,5.859377288919276e-06,1.4062505493184219e-05
19,3,0,1.9922136688334644,1.992220700086211,1.9922398407186876,1.9140632476544184e-05,7.031252746703132e-06
20,3,0,1.992205462660518,1.9922292908041335,1.9922914002276566,6.210942352313786e-05,2.38281436155674e-05
21,3,0,1.9921558563108812,1.992185543822478,1.9922011688285817,1.5625006103636707e-05,2.9687511596820926e-05
22,3,0,1.9921210875945996,1.9921292907260084,1.9921562438720657,2.6953146057273614e-05,8.20313140881268e-06
23,3,0,1.9919875,1.99200234375,1.992040625,3.828124999993854e-05,1.4843750000048672e-05
24,3,0,1.9919367124505567,1.991981634360652,1.9919980406234692,1.6406262817181272e-05,4.492191009530799e-05
25,3,0,1.9917425748994433,1.991771481160735,1.9917886686674486,1.7187506713645107e-05,2.8906261291705704e-05
26,3,0,1.991483203125,1.9915111328125,1.991559375,4.8242187500102673e-05,2.7929687499872458e-05
27,3,0,1.991040809813449,1.9910697160973236,1.9910800676719542,1.0351574630584892e-05,2.8906283874530203e-05
28,3,0,1.9898570233257995,1.9899605390316712,1.9899790937336672,1.8554701995965317e-05,0.00010351570587174841
29,3,0,1.9884245958100732,1.9884689317995297,1.9885994007024228,0.00013046890289314383,4.433598945641215e-05
30,3,0,1.9839288968333377,1.9841470610236684,1.98431600643516,0.00016894541149148345,0.00021816419033071632
31,3,0,1.978812890625,1.9789494140625,1.9793083984375,0.00035898437500003766,0.00013652343749992468
32,3,0,1.9686984069320381,1.9691689152040186,1.9698827830886552,0.0007138678846365654,0.0004705082719804743
33,3,0,1.9590013591799529,1.9597191327576429,1.9605412032307037,0.0008220704730608208,0.0007177735776899841
34,3,0,1.9427279185015465,1.942951746670263,1.9430820201332069,0.00013027346294380848,0.00022382816871657774
35,3,0,1.9236189303943223,1.9244154149248858,1.9258609230197115,0.001445508094825687,0.0007964845305634682
36,3,0,1.9106452077873528,1.9107465750936428,1.9145850561543627,0.0038384810607199338,0.00010136730628995672
37,3,0,1.8916863069699816,1.8923134555299717,1.8930863072434192,0.0007728517134475421,0.0006271485599900206
38,3,0,1.8700973087077837,1.8712986773031375,1.8722053189906083,0.0009066416874707883,0.0012013685953538022
39,3,0,1.8470625,1.84846328125,1.850521484375,0.0020582031250000465,0.0014007812499998717
40,3,0,1.8193647379090259,1.821483098525253,1.8226508726469957,0.0011677741217426263,0.002118360616227166
41,3,0,1.8047628524927446,1.8052007432032702,1.805793321444008,0.0005925782407378843,0.00043789071052557915
42,3,0,1.7840359906812355,1.784746538666467,1.78620161906503,0.0014550803985631244,0.0007105479852314023
43,3,0,1.7641243679930405,1.765249172900229,1.7676325718032366,0.0023833989030075386,0.0011248049071885813
44,3,0,1.7435311898009196,1.7462138117039658,1.748374557689652,0.0021607459856862743,0.002682621903046245
45,3,0,1.7226003805867554,1.7246712834734608,1.7265107405504192,0.0018394570769584284,0.002070902886705417
46,3,0,1.7017562911206536,1.704930318277717,1.7064107887626432,0.0014804704849262773,0.003174027157063275
47,3,0,1.6749676513355969,1.6754463627405887,1.6766151138819472,0.0011687511413585039,0.0004787114049917829
48,3,0,1.660913075823766,1.6614730377455742,1.6624205003485357,0.0009474626029615241,0.000559961921808183
49,3,0,1.6379431910045295,1.6383127223267036,1.6394476834858758,0.0011349611591722208,0.00036953132217409923
50,3,0,1.616513853927897,1.6177604379069344,1.6184097553277428,0.0006493174208084262,0.00124658397903743
51,3,0,1.595897238881865,1.5967228262705933,1.598692849264774,0.001970022994180809,0.0008255873887281773
52,3,0,1.5806330645149476,1.580855623130432,1.5817161700894697,0.0008605469590377002,0.00022255861548448053
53,3,0,1.5815860968478452,1.5823169576503078,1.5831980140586213,0.0008810564083134853,0.0007308608024625407
54,3,0,1.5826883781504433,1.5839518561935815,1.5940013796891168,0.01004952349553534,0.0012634780431381998
55,3,0,1.5899119294810846,1.5914319525748888,1.5927816627695222,0.001349710194633369,0.0015200230938041681
56,3,0,1.5971239391334628,1.5974938618032188,1.5992990414627843,0.0018051796595655034,0.0003699226697559954
57,3,0,1.6051742392918436,1.606115645725712,1.6072717982952731,0.0011561525695611419,0.0009414064338684192
58,3,0,1.61202233713337,1.6127168691294491,1.6437053789803875,0.030988509850938373,0.0006945319960791618
59,3,0,1.6112378039431678,1.612704309281552,1.6139968886688365,0.0012925793872844427,0.0014665053383842164
60,3,0,1.6188016925402198,1.6198644862354887,1.6299587314171018,0.01009424518161306,0.0010627936952689598
61,3,0,1.6313706311270764,1.632562135266042,1.6432036412507112,0.010641505984669175,0.0011915041389656267
62,3,0,1.6364861862590618,1.6375647034639211,1.6382818920144901,0.0007171885505690145,0.0010785172048592973
63,3,0,1.6411383466403333,1.6419118837606423,1.6425641315104902,0.0006522477498478452,0.0007735371203090313
64,3,0,1.647475569762189,1.6479750827492337,1.6614264840906823,0.013451401341448621,0.000499512987044648
65,3,0,1.6527977512442904,1.65374277317501,1.6545998066010716,0.000857033426061582,0.0009450219307196583
66,3,0,1.658028598097145,1.6591000843556172,1.66096678685568,0.0018667025000629334,0.0010714862584721985
67,3,0,1.6574287028181958,1.658064347908118,1.658496281881498,0.00043193397337981665,0.0006356450899223098
68,3,0,1.6679786155874103,1.668868851527278,1.6797028549464248,0.010834003419146754,0.0008902359398677007
69,3,0,1.6720532289686276,1.6729395581322948,1.6737410239152624,0.0008014657829675809,0.0008863291636671544
70,3,0,1.6763491555369445,1.6773181986949606,1.6780915386897535,0.0007733399947928987,0.0009690431580160475
71,3,0,1.6764143956362465,1.6767139075889903,1.6769297280701,0.00021582048110979635,0.0002995119527438028
72,3,0,1.68366020603576,1.6839048356586983,1.6904997768548151,0.00659494119611681,0.00024462962293836377
73,3,0,1.6841839278241835,1.6846008225589955,1.685479729238149,0.0008789066791534683,0.00041689473481199
74,3,0,1.6927198400075154,1.6936495292325249,1.694088494890762,0.00043896565823708933,0.0009296892250094668
75,3,0,1.6943314585558886,1.6963089055623302,1.6974437720575575,0.0011348664952273158,0.001977447006441535
76,3,0,1.6982565378609509,1.69910409893779,1.6995793932990038,0.0004752943612138516,0.0008475610768390318
77,3,0,1.7026849978383727,1.703279433115582,1.7039956460814196,0.0007162129658375704,0.0005944352772093708
78,3,0,1.7089537801712675,1.7091009481543895,1.7142231166233513,0.005122168468961741,0.00014716798312197632
79,3,0,1.7069732539960707,1.7076321409078539,1.7087939576544797,0.0011618167466258544,0.0006588869117831742
80,3,0,1.7142295478484615,1.7147296467744937,1.7186935240265258,0.003963877252032066,0.0005000989260321997
81,3,0,1.7173022119001473,1.7174719388935948,1.7189525090591051,0.0014805701655102865,0.00016972699344752762
82,3,0,1.719519964749993,1.7207393985819137,1.7286019001175585,0.007862501535644828,0.001219433831920691
83,3,0,1.720420382853553,1.7212700899677822,1.7284175516032765,0.00714746163549429,0.00084970711422927
84,3,0,1.7197874914403997,1.7212540005023456,1.7214636692082121,0.0002096687058665836,0.0014665090619458976
85,3,0,1.7188684997790038,1.7193987733200728,1.7299973105463498,0.010598537226276905,0.0005302735410690484
86,3,0,1.714979018060259,1.715457631481728,1.7178381009291313,0.0023804694474032217,0.00047861342146893193
87,3,0,1.7104034639150452,1.7114625486353776,1.7120127453448613,0.0005501967094836413,0.0010590847203324483
88,3,0,1.7086995856047404,1.7095926535808363,1.7099127713310434,0.00032011775020701627,0.0008930679760958959
89,3,0,1.7036384728373084,1.704258884023538,1.7149386869099295,0.010679802886391476,0.0006204111862295747
90,3,0,1.6956900348960693,1.697446352184902,1.7107496021232076,0.013303249938305672,0.0017563172888326317
91,3,0,1.6859435344887568,1.6878526225791244,1.6980298521455268,0.010177229566402435,0.0019090880903676055
92,3,0,1.6825890656604807,1.6835293500114135,1.6919535790448963,0.008424229033482833,0.0009402843509327408
93,3,0,1.6754884736397793,1.6758296362655625,1.6861563608812102,0.010326724615647764,0.000341162625783209
94,3,0,1.6631078417504392,1.6637320610795487,1.6859849625837053,0.022252901504156597,0.0006242193291094988
95,3,0,1.6621072377180892,1.6627042598729482,1.6693814646373872,0.006677204764439004,0.0005970221548590171
96,3,0,1.65290990451328,1.653802974582513,1.655756302906711,0.0019533283241981447,0.000893070069232893
97,3,0,1.6434382620261583,1.643653838829606,1.6552678376987433,0.011613998869137276,0.00021557680344774788
98,3,0,1.6390659627538031,1.6392477987179392,1.6397857382498637,0.0005379395319244917,0.00018183596413612335
99,3,0,1.6255942952151547,1.6278807286997208,1.6330977872923498,0.005217058592628998,0.0022864334845660306
100,3,0,1.6213995364348,1.6218864512818796,1.6222850847367087,0.0003986334548291559,0.0004869148470796336
101,3,0,1.6077309902012398,1.6088153684840256,1.6091579964744034,0.00034262799037776404,0.0010843782827858472
102,3,0,1.603318570448589,1.6048728701316501,1.6069849344942664,0.0021120643626162394,0.001554299683061089
103,3,0,1.5918355707886567,1.5924661871931207,1.6007742104208982,0.008308023227777461,0.0006306164044640461
104,3,0,1.583305729096578,1.5839265802823328,1.5843527044111636,0.0004261241288308071,0.0006208511857548338


==> data/rebuttal/st3-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,0,2.00628875,2.0074446875,2.0079775,0.000532812499999924,0.0011559375000000927
2,3,0,2.00318875,2.00529125,2.00594875,0.0006574999999999775,0.002102499999999896
3,3,0,2.00213375,2.0041290625,2.0046524999999997,0.0005234374999996128,0.001995312500000068
4,3,0,2.001555,2.0035871875,2.0040625,0.00047531249999988034,0.0020321874999997824
5,3,0,2.001073125,2.003138125,2.003631875,0.0004937499999999595,0.0020649999999999835
6,3,0,1.9999781250000002,2.0020065625,2.0026775,0.0006709374999998019,0.0020284374999999244
7,3,0,1.9930150000000002,1.994821875,1.9953775,0.0005556250000000595,0.0018068749999997635
8,3,0,1.967145,1.96887,1.9706368749999998,0.0017668749999999456,0.0017249999999999766
9,3,0,1.9154193221370763,1.917504010940007,1.9230137018835638,0.0055096909435568,0.0020846888029306676
10,3,0,1.8634025,1.865433125,1.869406875,0.003973749999999887,0.0020306249999999526
11,3,0,1.79461375,1.798109375,1.8074693750000002,0.009360000000000257,0.003495625000000002
12,3,0,1.72074625,1.7225659375000002,1.724920625,0.0023546874999997858,0.0018196875000002777
13,3,0,1.639765234375,1.6407021484375002,1.64344453125,0.002742382812499722,0.0009369140625001826
14,3,0,1.663016015625,1.665424609375,1.67285625,0.007431640624999902,0.002408593750000021
15,3,0,1.6666509114460246,1.6709065788332649,1.678040764094347,0.0071341852610822265,0.004255667387240258
16,3,0,1.704686994018357,1.7077916827311261,1.7096330897004257,0.001841406969299575,0.0031046887127690326
17,3,0,1.72214296875,1.7243822265625,1.732023828125,0.007641601562500044,0.002239257812499895
18,3,0,1.722522938485523,1.724934072239872,1.732188567261159,0.007254495021286944,0.002411133754349093
19,3,0,1.7507760745219043,1.7524764658111196,1.7547604510783013,0.002283985267181654,0.0017003912892152862
20,3,0,1.7461115203996254,1.7497556638716125,1.755207230630649,0.005451566759036464,0.00364414347198716
21,3,0,1.746836229232902,1.7506708010432819,1.756438576733819,0.0057677756905372135,0.0038345718103798276
22,3,0,1.7368497944139019,1.7416634700495859,1.745793551401212,0.004130081351626069,0.004813675635684023
23,3,0,1.733656640625,1.7373599609375,1.741894140625,0.004534179687500028,0.0037033203124998693
24,3,0,1.6930200726719318,1.6985827723302909,1.7067790677961467,0.008196295465855874,0.005562699658359094
25,3,0,1.6580221320398953,1.6619216452818928,1.672313543872478,0.010391898590585313,0.003899513241997443
26,3,0,1.6404501953125,1.64338740234375,1.649616015625,0.006228613281249906,0.002937207031250111
27,3,0,1.65168377150442,1.6575245010052746,1.6646140600946016,0.007089559089326958,0.00584072950085468
28,3,0,1.6456255043949255,1.6509210163445442,1.6573805917035873,0.006459575359043068,0.0052955119496187475
29,3,0,1.675911924896787,1.681026384015294,1.684132442342706,0.0031060583274120646,0.005114459118506831
30,3,0,1.6691175795610818,1.6739255901907755,1.6799410234029433,0.006015433212167798,0.004808010629693715
31,3,0,1.6968302734375,1.70101943359375,1.7105611328125,0.009541699218750033,0.004189160156250038
32,3,0,1.6923317307927057,1.6965966763639417,1.7054852592629484,0.008888582899006625,0.004264945571236023
33,3,0,1.7161317804944884,1.718803460703801,1.7226806098985565,0.003877149194755569,0.0026716802093125214
34,3,0,1.7189409607306565,1.7227260200636758,1.7282599078632632,0.005533887799587411,0.003785059333019314
35,3,0,1.7149936943347057,1.7190915466975676,1.726986665427083,0.007895118729515316,0.004097852362861865
36,3,0,1.7091166513085758,1.7131928279603454,1.7188926393273118,0.005699811366966401,0.004076176651769625
37,3,0,1.6926872446654775,1.6975208393595391,1.7059677160093194,0.008446876649780277,0.004833594694061638
38,3,0,1.6732902421370026,1.678161048626229,1.6895066673906258,0.01134561876439677,0.0048708064892264424
39,3,0,1.650568359375,1.6541865234375002,1.663641796875,0.009455273437499745,0.003618164062500151
40,3,0,1.6351247862059293,1.6449976435533067,1.6524492104194592,0.007451566866152559,0.009872857347377417
41,3,0,1.6638237624655785,1.670205404336993,1.67530403814532,0.00509863380832698,0.006381641871414434
42,3,0,1.6737975371836518,1.680962782754348,1.6964243303505162,0.015461547596168135,0.00716524557069631
43,3,0,1.68170931283385,1.6877080444742274,1.6924253305518224,0.004717286077595029,0.005998731640377342
44,3,0,1.6905498466696522,1.696278470020748,1.7014590455334784,0.005180575512730323,0.005728623351095807
45,3,0,1.6863215917065448,1.6935668221162192,1.7412674128792074,0.04770059076298816,0.007245230409674397
46,3,0,1.7025953546039312,1.709030811364232,1.7146465406014149,0.005615729237182787,0.006435456760300884
47,3,0,1.6881028204129107,1.6974338842127774,1.7026376002320314,0.005203716019253957,0.009331063799866701
48,3,0,1.7041143236384595,1.7102978794298662,1.71542811305723,0.005130233627363756,0.006183555791406725
49,3,0,1.6984463278215483,1.7031970123431663,1.705249551806553,0.0020525394633865712,0.004750684521618087
50,3,0,1.6866430650672892,1.6946686147165857,1.697464566350885,0.002795951634299243,0.00802554964929647
51,3,0,1.6718876068336839,1.6777531444879492,1.6823639924367053,0.004610847948756103,0.00586553765426534
52,3,0,1.655780825759846,1.6616402989883103,1.6635571937067573,0.0019168947184469154,0.0058594732284642514
53,3,0,1.6536731517053742,1.6572853657917301,1.6647287397045698,0.007443373912839668,0.003612214086355925
54,3,0,1.672198736951645,1.6729531323669522,1.6759796007573446,0.003026468390392445,0.0007543954153073074
55,3,0,1.6665542966116327,1.6703383875118456,1.6753547078625963,0.005016320350750725,0.003784090900212922
56,3,0,1.6735855291876605,1.675442857396764,1.6791985295280907,0.0037556721313267705,0.0018573282091034482
57,3,0,1.6891617556956553,1.6913374397143437,1.6944150770341946,0.00307763731985089,0.0021756840186883952
58,3,0,1.6940939096711918,1.695046645069638,1.7032936265849505,0.008246981515312557,0.0009527353984462028
59,3,0,1.6823029124051878,1.6842810393369525,1.6898431541437051,0.005562114806752616,0.00197812693176469
60,3,0,1.684711991502338,1.6869677547631137,1.6904251790015874,0.0034574242384737275,0.0022557632607755895
61,3,0,1.6957065811926915,1.6991949607802657,1.7037076569741516,0.0045126961938859456,0.0034883795875741974
62,3,0,1.6904216168285402,1.693055214436349,1.6989981918918826,0.005942977455533516,0.002633597607808902
63,3,0,1.6733044439370648,1.675155229886326,1.678021741070827,0.002866511184500986,0.0018507859492611356
64,3,0,1.6604130049548953,1.662469162519358,1.6669824552288903,0.004513292709532379,0.002056157564462646
65,3,0,1.6443678470277368,1.6463140433755008,1.6531553693398051,0.006841325964304312,0.001946196347764051
66,3,0,1.661712979573597,1.6638614208501536,1.667844435664047,0.003983014813893293,0.0021484412765566674
67,3,0,1.649516781801859,1.6510190292159437,1.6593493099749794,0.008330280759035746,0.0015022474140846676
68,3,0,1.6698203180435278,1.6708544018925033,1.6776893748446042,0.006834972952100893,0.00103408384897552
69,3,0,1.6754791118895842,1.6784576310050363,1.682964276911262,0.004506645906225737,0.002978519115452105
70,3,0,1.6771215189690467,1.682113414475276,1.6829400747929832,0.000826660317707173,0.00499189550622936
71,3,0,1.667876986622646,1.6696409528444944,1.673950526523849,0.004309573679354584,0.0017639662218484897
72,3,0,1.6876343387724768,1.6887199864843356,1.690407784397806,0.0016877979134704013,0.001085647711858817
73,3,0,1.673784508683842,1.6777989637690252,1.6831081460488995,0.005309182279874314,0.004014455085183055
74,3,0,1.6779361211705375,1.6791247952510848,1.6825917938714925,0.0034669986204076686,0.0011886740805473472
75,3,0,1.6844345555275497,1.6858755752335626,1.6902748064423228,0.004399231208760179,0.0014410197060128471
76,3,0,1.6764339153337364,1.6791216185203668,1.6877797493547346,0.008658130834367839,0.0026877031866303636
77,3,0,1.6669625333899871,1.6692122467924957,1.6728927259657278,0.0036804791732321096,0.0022497134025085685
78,3,0,1.6565029937991205,1.6593802401738516,1.6648621743029468,0.005481934129095256,0.0028772463747310795
79,3,0,1.6435092705593566,1.647042963000868,1.6508854445953451,0.0038424815944770874,0.003533692441511471
80,3,0,1.6524127893293479,1.6579740339184454,1.6683166383039645,0.010342604385519039,0.005561244589097569
81,3,0,1.6579691510935477,1.6597183742849346,1.6724142073016983,0.012695833016763691,0.0017492231913869283
82,3,0,1.6692756189991442,1.6756776710307952,1.681939000378711,0.006261329347915678,0.0064020520316510066
83,3,0,1.677938933392474,1.681691668133952,1.6830694026434962,0.0013777345095442595,0.003752734741478081
84,3,0,1.678959808843078,1.6845609027531738,1.6908303583879787,0.006269455634804855,0.005601093910095889
85,3,0,1.6830086294938729,1.687671716342132,1.694153846514423,0.006482130172291045,0.004663086848259113
86,3,0,1.6850968803994768,1.6908023508210013,1.6967932705449034,0.005990919723902088,0.005705470421524472
87,3,0,1.6754356016919574,1.6780186160628925,1.6866266457317178,0.008608029668825345,0.0025830143709351105
88,3,0,1.6815244401796798,1.68387463962339,1.6915581492233092,0.007683509599919258,0.002350199443710066
89,3,0,1.6775749530052932,1.6797596246009392,1.6949699037586294,0.015210279157690243,0.0021846715956459484
90,3,0,1.658864046498533,1.6624901281535833,1.6705401446624062,0.008050016508822866,0.003626081655050406
91,3,0,1.6609127421546992,1.6702801546977566,1.6796504969376125,0.009370342239855889,0.009367412543057396
92,3,0,1.6593213126480868,1.6613801042237601,1.67036981246315,0.008989708239389937,0.0020587915756733466
93,3,0,1.6647516898096868,1.669890125321967,1.6748378867175042,0.00494776139553732,0.005138435512280104
94,3,0,1.655261984862193,1.6579449951638137,1.6651313299558237,0.0071863347920100296,0.0026830103016206586
95,3,0,1.6725772690076752,1.6789400202939682,1.6991450722820638,0.020205051988095635,0.006362751286292934
96,3,0,1.6732766384393372,1.6851380152145155,1.704900400958676,0.01976238574416045,0.01186137677517829
97,3,0,1.6795353892638356,1.6819755819597129,1.6854823305146402,0.003506748554927386,0.0024401926958772524
98,3,0,1.6829542016046193,1.6834468286299065,1.698802641426168,0.015355812796261636,0.0004926270252871845
99,3,0,1.6844811635351702,1.6854624168411505,1.69063367449822,0.005171257657069495,0.000981253305980312
100,3,0,1.685046806960187,1.6866470536793348,1.6901775281180873,0.00353047443875254,0.0016002467191478242
101,3,0,1.683437078764594,1.6876150699284342,1.7048967628710594,0.01728169294262516,0.004177991163840211
102,3,0,1.6771735378623487,1.6785140676279542,1.6899597426030506,0.01144567497509641,0.0013405297656055026
103,3,0,1.6616522530657039,1.66479439756773,1.673581132621242,0.008786735053512018,0.0031421445020261007
104,3,0,1.6517893502463972,1.6547317893580589,1.655882329388727,0.001150540030668168,0.002942439111661699


==> data/rebuttal/stnt1-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,1,1.004714375,1.004719375,1.004756875,3.74999999999126e-05,5.000000000032756e-06
2,1,1,1.002725,1.0027318749999998,1.002733125,1.2500000001747225e-06,6.874999999739728e-06
3,1,1,1.002529375,1.00254,1.0025481250000001,8.125000000136495e-06,1.0625000000041851e-05
4,1,1,1.00346125,1.003465625,1.0034675,1.8749999999290168e-06,4.375000000056417e-06
5,1,1,1.0061437500000001,1.006155625,1.006165,9.374999999867129e-06,1.1874999999994529e-05
6,1,1,1.01095625,1.010975390625,1.01099453125,1.9140624999858247e-05,1.914062500008029e-05
7,1,1,1.01846640625,1.01880234375,1.018854296875,5.195312500005933e-05,0.00033593750000004974
8,1,1,1.029290625,1.029819140625,1.02988671875,6.757812500013394e-05,0.0005285156249998924
9,1,1,1.042133203125,1.042205078125,1.042233203125,2.812499999982343e-05,7.187500000016556e-05
10,1,1,1.04423515625,1.04429609375,1.04435703125,6.093749999980247e-05,6.0937500000024514e-05
11,1,1,1.041001171875,1.041035546875,1.04109296875,5.7421874999796785e-05,3.437500000003091e-05
12,1,1,1.0386109375,1.038655859375,1.038722265625,6.640624999998401e-05,4.492187499982592e-05
13,1,1,1.037778125,1.0378044921875,1.03799453125,0.00019003906250003588,2.6367187500042633e-05
14,1,1,1.0381474683881773,1.0381593824530044,1.0382093824627698,5.0000009765405196e-05,1.191406482714541e-05
15,1,1,1.0393744217528167,1.0394632889576736,1.0395132889674392,5.000000976562724e-05,8.88672048569017e-05
16,1,1,1.0413625,1.041376953125,1.0415265625,0.00014960937500019256,1.4453124999924682e-05
17,1,1,1.0439785242145554,1.0440453211026017,1.0441025476762789,5.7226573677127135e-05,6.679688804633876e-05
18,1,1,1.0470572265625,1.047108984375,1.0472615234375,0.00015253906249990123,5.175781250010836e-05
19,1,1,1.050434775475542,1.0507267677200718,1.0508379005542774,0.00011113283420560727,0.00029199224452969297
20,1,1,1.054397265625,1.054552734375,1.05461484375,6.21093749999524e-05,0.000155468750000054
21,1,1,1.0585937614440941,1.0587046989657614,1.0589152458818838,0.00021054691612243381,0.00011093752166724258
22,1,1,1.063226171875,1.0633404296875,1.0634384765625,9.804687500003517e-05,0.0001142578124999627
23,1,1,1.067738685105212,1.0679267710794476,1.0681832164420344,0.00025644536258684347,0.0001880859742355856
24,1,1,1.072543771253058,1.0726551970669522,1.0727618377231947,0.00010664065624244046,0.0001114258138941171
25,1,1,1.07723955078125,1.07749931640625,1.07787861328125,0.0003792968749998238,0.0002597656250000746
26,1,1,1.0816907306338603,1.081884968934079,1.0819683673797234,8.339844564431154e-05,0.00019423830021869648
27,1,1,1.0860984711322152,1.0861244477048624,1.0863993501559963,0.0002749024511339293,2.5976572647135043e-05
28,1,1,1.0909875355420062,1.091384020071883,1.0916334342318104,0.000249414159927408,0.00039648452987672833
29,1,1,1.0962464055168761,1.0964632024342191,1.0966704290371931,0.00020722660297400886,0.00021679691734299844
30,1,1,1.1016444534461822,1.101822090199627,1.1019890824197427,0.0001669922201157359,0.00017763675344473207
31,1,1,1.106228125,1.10653955078125,1.10687724609375,0.00033769531249983054,0.0003114257812502075
32,1,1,1.11011435546875,1.11047109375,1.11086572265625,0.00039462890624997193,0.00035673828124993534
33,1,1,1.114289280134625,1.114645432547936,1.1148031474224895,0.00015771487455351618,0.00035615241331110603
34,1,1,1.1181198472890326,1.118508323927407,1.1188249255517433,0.0003166016243363323,0.00038847663837437985
35,1,1,1.1216427971958587,1.1217958245694968,1.1220812738439987,0.0002854492745019144,0.0001530273736380927
36,1,1,1.123903723037473,1.124007433985101,1.1243488402684414,0.00034140628334045076,0.00010371094762784416
37,1,1,1.1262494263915455,1.1267141725306808,1.1268578248884593,0.00014365235777846763,0.00046474613913538576
38,1,1,1.1284005509768316,1.1287974261706182,1.1292317037264177,0.00043427755579950045,0.0003968751937866166
39,1,1,1.1301021611427893,1.1306449346332943,1.1309555791948809,0.0003106445615865816,0.0005427734905050219
40,1,1,1.13270791015625,1.13274130859375,1.13317998046875,0.00043867187499979643,3.3398437500054e-05
41,1,1,1.1341794207381681,1.1344241473484662,1.1345063739270262,8.222657856005178e-05,0.00024472661029806275
42,1,1,1.135683717906976,1.135906667169271,1.1363687766345265,0.0004621094652554891,0.00022294926229493583
43,1,1,1.136942813557465,1.1371475987737105,1.1373678136819767,0.00022021490826618084,0.0002047852162454511
44,1,1,1.138218608679144,1.1383482962298033,1.1385695853787443,0.00022128914894103957,0.0001296875506593409
45,1,1,1.1392309545524104,1.139547361018704,1.1395861305764565,3.8769557752615924e-05,0.0003164064662934951
46,1,1,1.1404502638917304,1.14073444371799,1.1409074906774856,0.0001730469594956041,0.0002841798262596118
47,1,1,1.1413848908954864,1.1416136995339254,1.1418541780965192,0.0002404785625937933,0.00022880863843899313
48,1,1,1.1425325055011,1.1427371442229357,1.142882700899097,0.00014555667616122925,0.00020463872183573706
49,1,1,1.143410763194936,1.1435359096976432,1.143751925354286,0.00021601565664286504,0.0001251465027072296
50,1,1,1.14426787109375,1.1443826171875,1.144584130859375,0.00020151367187493108,0.00011474609375006217
51,1,1,1.1451402068076475,1.1452665740136583,1.145337179492751,7.06054790926558e-05,0.0001263672060107801
52,1,1,1.1458610422783713,1.1461512278394153,1.1462650462043478,0.0001138183649325164,0.0002901855610439874
53,1,1,1.1448983752193298,1.1450919299540845,1.1451475452020374,5.561524795294481e-05,0.0001935547347546862
54,1,1,1.1439326663832354,1.1441369633280636,1.1442191899186684,8.222659060486137e-05,0.00020429694482815286
55,1,1,1.1433612098131498,1.1434104285895856,1.1436501748121057,0.00023974622252009858,4.9218776435822065e-05
56,1,1,1.143614020942977,1.1437526440440016,1.1441446852127675,0.0003920411687658998,0.00013862310102452646
57,1,1,1.144745047801767,1.1448416786800153,1.1455739053855283,0.0007322267055129839,9.663087824840488e-05
58,1,1,1.1474029096490057,1.1475767378079564,1.1482412398908672,0.0006645020829108006,0.00017382815895072845
59,1,1,1.1509130933063034,1.1516252515442018,1.1522282789173963,0.000603027373194509,0.000712158237898386
60,1,1,1.155653467944096,1.156914650385276,1.157010841852585,9.619146730899253e-05,0.0012611824411801198
61,1,1,1.1594456288250432,1.1600797109491765,1.1602972891060481,0.00021757815687162285,0.000634082124133295
62,1,1,1.1612191216890242,1.1613904108351616,1.1615803035060077,0.0001898926708461257,0.00017128914613739887
63,1,1,1.162245245236936,1.1622939269013315,1.1624158996171385,0.00012197271580705049,4.868166439542243e-05
64,1,1,1.163561603301564,1.1636420232627067,1.163704913918415,6.28906557083031e-05,8.041996114260819e-05
65,1,1,1.1647790355366385,1.1648230785268938,1.1649691235200799,0.00014604499318604525,4.404299025528857e-05
66,1,1,1.166237133474463,1.166291723358196,1.1663806882671057,8.896490890974995e-05,5.458988373296947e-05
67,1,1,1.1678727549662886,1.1679002940529928,1.1680054210985145,0.00010512704552168017,2.7539086704164717e-05
68,1,1,1.1696553405847054,1.1698559754874833,1.1698873231651623,3.134767767898339e-05,0.00020063490277788532
69,1,1,1.1716864425475042,1.171806852715513,1.1719705246064966,0.0001636718909836521,0.00012041016800878879
70,1,1,1.1736936289590276,1.1737534434209145,1.1738875254718053,0.00013408205089082692,5.9814461886853465e-05
71,1,1,1.1758025787520148,1.1759431550337147,1.1760354890902258,9.233405651110083e-05,0.00014057628169994452
72,1,1,1.1780796540544678,1.1782666658919265,1.178306070213814,3.9404321887426264e-05,0.00018701183745872818
73,1,1,1.1803171690846934,1.180522393784255,1.1807087219911376,0.00018632820688258,0.0002052246995616347
74,1,1,1.182984939540486,1.1830941193026208,1.1831641388817355,7.00195791147884e-05,0.00010917976213487002
75,1,1,1.1853847403846642,1.1855698478788468,1.1855906974963661,2.0849617519358432e-05,0.0001851074941825459
76,1,1,1.1878926698694676,1.1879943300753564,1.1881301699854345,0.00013583991007815044,0.00010166020588875391
77,1,1,1.190309009886332,1.1904654064317994,1.1906286389174372,0.00016323248563776538,0.00015639654546739656
78,1,1,1.1925721773716884,1.1927763277722816,1.1930334078629594,0.00025708009067781923,0.0002041504005931838
79,1,1,1.1950588462086464,1.1951998130468204,1.1953438560577705,0.00014404301095005678,0.0001409668381739948
80,1,1,1.197511328125,1.197660302734375,1.197691650390625,3.1347656249902656e-05,0.00014897460937501883
81,1,1,1.1999430175085664,1.2000983887919785,1.2002427737338548,0.00014438494187629658,0.00015537128341214235
82,1,1,1.2023912894127864,1.2025308402144785,1.2026031546781963,7.231446371780414e-05,0.0001395508016921454
83,1,1,1.2045567970975,1.2046100197563487,1.2046667092122416,5.668945589287766e-05,5.322265884877275e-05
84,1,1,1.2065213628351157,1.20665275942856,1.2068008552546161,0.00014809582605601612,0.00013139659344441057
85,1,1,1.208610919230115,1.2086234680600783,1.2087860169120141,0.0001625488519358953,1.2548829963154873e-05
86,1,1,1.2104888209201223,1.210519924443341,1.2106276881415254,0.00010776369818432663,3.1103523218778406e-05
87,1,1,1.212266595807212,1.2124152287866339,1.2124907659808408,7.553719420694271e-05,0.0001486329794218033
88,1,1,1.213935874584326,1.2140146343807166,1.2141948590604918,0.0001802246797752982,7.875979639049291e-05
89,1,1,1.2156579245091577,1.215836391358318,1.215847621830358,1.1230472040102413e-05,0.00017846684916023037
90,1,1,1.2172947180093425,1.2173895422882837,1.2175104896306816,0.00012094734239798122,9.482427894114132e-05
91,1,1,1.2188176910598705,1.2189284332798145,1.2190362458114004,0.00010781253158587134,0.00011074221994400446
92,1,1,1.2203458744456475,1.2205013922136134,1.2206256599434324,0.00012426772981899425,0.0001555177679659625
93,1,1,1.2218387017050465,1.221874150924662,1.2219663872550388,9.223633037680479e-05,3.544921961551317e-05
94,1,1,1.2231821406474939,1.223222790099268,1.2233606320240238,0.00013784192475574386,4.0649451774177336e-05
95,1,1,1.2244463458137673,1.2245994221575542,1.2246342366497776,3.481449222331179e-05,0.0001530763437869176
96,1,1,1.225582164903587,1.2256759149997176,1.2256976191235351,2.170412381752307e-05,9.375009613066254e-05
97,1,1,1.2268522932270682,1.2269345931462845,1.2270046127749739,7.001962868935507e-05,8.229991921626656e-05
98,1,1,1.2281537987567528,1.2282719872535135,1.228341542929463,6.955567594957301e-05,0.0001181884967607072
99,1,1,1.2292732437367968,1.22937277989148,1.2294985855831853,0.000125805691705283,9.953615468316634e-05
100,1,1,1.2302522705078125,1.230572021484375,1.2306524169921875,8.039550781258065e-05,0.00031975097656244955
101,1,1,1.231551304442765,1.2317342636862132,1.2318427843476927,0.00010852066147948314,0.00018295924344813308
102,1,1,1.232583828810713,1.2327431550098165,1.232923648204725,0.00018049319490853755,0.00015932619910352663
103,1,1,1.2337531218267814,1.2337591521013969,1.233914913850569,0.00015576174917208974,6.030274615431708e-06
104,1,1,1.2349177415028427,1.2350125169790804,1.2350768480918795,6.433111279902093e-05,9.477547623770732e-05


==> data/rebuttal/stnt1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,1,1.0028700000000002,1.002965625,1.0031218750000002,0.00015625000000007994,9.562499999993257e-05
2,1,1,1.010394375,1.0107599999999999,1.0125843749999999,0.0018243749999999892,0.00036562499999992504
3,1,1,1.012048125,1.0127774999999999,1.0146275,0.0018500000000001293,0.0007293749999999211
4,1,1,1.014546484375,1.015853515625,1.016641015625,0.0007875000000001631,0.0013070312499998682
5,1,1,1.01749140625,1.018444921875,1.033774609375,0.015329687499999967,0.0009535156250000121
6,1,1,1.0325765625,1.033006640625,1.049471875,0.016465234375000026,0.00043007812499995524
7,1,1,1.054655078125,1.055036328125,1.059610546875,0.00457421874999997,0.00038124999999999964
8,1,1,1.0652603515625,1.0691732421875,1.07050546875,0.001332226562499983,0.003912890624999887
9,1,1,1.0709556640625,1.0783708984375,1.0801740234375,0.0018031249999999055,0.007415234375000024
10,1,1,1.0746080078125,1.0840208984375,1.0867306640625,0.002709765625000138,0.009412890624999948
11,1,1,1.0772673828125,1.087116015625,1.0903419921875,0.0032259765625000103,0.009848632812500036
12,1,1,1.0782037109375,1.08943125,1.0927826171875,0.003351367187499843,0.01122753906250007
13,1,1,1.07935,1.091225390625,1.0948400390625,0.0036146484374999233,0.011875390624999982
14,1,1,1.073810561291125,1.0847482587398942,1.0880675953257022,0.0033193365858079638,0.010937697448769157
15,1,1,1.0714992327146937,1.082027945708583,1.084753336865886,0.002725391157302859,0.010528712993889355
16,1,1,1.06866904296875,1.07845478515625,1.0808107421875,0.002355957031249911,0.009785742187500057
17,1,1,1.0669738412058283,1.0755472803803283,1.0779395660038213,0.002392285623493029,0.008573439174500042
18,1,1,1.0686672918620401,1.0735725657785709,1.0777818435333832,0.0042092777548123905,0.004905273916530728
19,1,1,1.0707606583516909,1.074856069307826,1.0788216950823621,0.003965625774536186,0.0040954109561350815
20,1,1,1.07271572265625,1.08010615234375,1.0801390625,3.2910156249954525e-05,0.007390429687500033
21,1,1,1.0744953270498685,1.081554703428653,1.0848344892254862,0.00327978579683319,0.00705937637878451
22,1,1,1.0767408203125,1.08327744140625,1.0885607421875,0.005283300781250055,0.0065366210937500835
23,1,1,1.0787815506622607,1.0847872153112514,1.091130379993201,0.00634316468194962,0.006005664648990772
24,1,1,1.0802131094374343,1.0857946540414025,1.0929118436265166,0.007117189585114092,0.005581544603968203
25,1,1,1.081117578125,1.08651298828125,1.09451064453125,0.00799765624999993,0.005395410156250113
26,1,1,1.082208699434443,1.0871639733558567,1.095662118717004,0.008498145361147236,0.004955273921413594
27,1,1,1.079174054364865,1.0839426109150823,1.0920313836060094,0.008088772690927115,0.004768556550217351
28,1,1,1.0781537414663052,1.0829891925739032,1.090949547245917,0.007960354672013725,0.004835451107598088
29,1,1,1.0768363431320982,1.0812900549394637,1.0888094900018537,0.007519435062389945,0.004453711807365535
30,1,1,1.0754268702005607,1.079786148395732,1.0875820483558687,0.007795899960136632,0.0043592781951713455
31,1,1,1.0744140625,1.0787841796875,1.0889541015625,0.010169921874999988,0.004370117187499911
32,1,1,1.07390322265625,1.078424072265625,1.09012060546875,0.011696533203124915,0.004520849609375155
33,1,1,1.0742312156701592,1.0788888337673503,1.091269500247949,0.012380666480598768,0.0046576180971911185
34,1,1,1.0749000597998133,1.0797237909751647,1.091785706804547,0.012061915829382208,0.004823731175351398
35,1,1,1.075541661456298,1.0805470332832567,1.0928611952433391,0.012314161960082393,0.005005371826958704
36,1,1,1.0760921423873118,1.0812198770126893,1.0940053268557288,0.012785449843039531,0.0051277346253775224
37,1,1,1.0773401442714985,1.0820479572312458,1.0940157806656037,0.011967823434357872,0.004707812959747315
38,1,1,1.0778867079524943,1.0831555093532759,1.0946126926819788,0.011457183328702936,0.005268801400781564
39,1,1,1.0785585975858691,1.0838124064361527,1.0950662155794049,0.011253809143252136,0.005253808850283592
40,1,1,1.07669951171875,1.0817697265625,1.09351513671875,0.011745410156249969,0.005070214843750032
41,1,1,1.0762160756175891,1.0811178341481202,1.092602259658534,0.011484425510413843,0.004901758530531097
42,1,1,1.0753649036179058,1.0799327753807777,1.0911728649179002,0.011240089537122522,0.004567871762871878
43,1,1,1.0745659361733244,1.0789916208475638,1.0899353735193784,0.010943752671814577,0.004425684674239427
44,1,1,1.0739044234001653,1.0790988101948478,1.0890677594014686,0.009968949206620836,0.005194386794682426
45,1,1,1.0738792461147557,1.0797718768083202,1.0890496170725106,0.00927774026419037,0.005892630693564493
46,1,1,1.0746320676914394,1.0805958401346876,1.0895244089474654,0.008928568812777815,0.005963772443248194
47,1,1,1.0756507960255461,1.0814772620072777,1.0902659355988156,0.008788673591537899,0.005826465981731532
48,1,1,1.076597284325509,1.0823395708836845,1.0910781960640128,0.008738625180328308,0.005742286558175547
49,1,1,1.0775191031522124,1.0830926391248983,1.0919368298735592,0.00884419074866094,0.005573535972685839
50,1,1,1.078268017578125,1.083705712890625,1.092743505859375,0.00903779296875018,0.005437695312499935
51,1,1,1.0787358025491898,1.0842934693789261,1.093516664089355,0.009223194710428873,0.005557666829736352
52,1,1,1.0792471718382408,1.0848592814872697,1.0941177292049673,0.009258447717697571,0.005612109649028918
53,1,1,1.0849904016089849,1.0940012192385788,1.0940243393614109,2.3120122832009926e-05,0.009010817629593992
54,1,1,1.0875878717341358,1.0963323571448487,1.0963856286474316,5.327150258294111e-05,0.008744485410712821
55,1,1,1.088871532108733,1.0972907016698104,1.0973115757044596,2.0874034649231987e-05,0.008419169561077355
56,1,1,1.0901764024126572,1.098364784517494,1.0983769427253682,1.2158207874257698e-05,0.008188382104836744
57,1,1,1.0919681820250353,1.1000454785245075,1.100115498069433,7.001954492547036e-05,0.008077296499472197
58,1,1,1.0940465515715923,1.102023701567129,1.1020820023597662,5.8300792637133725e-05,0.00797714999553678
59,1,1,1.0962680711068393,1.1040668019563868,1.1041079640677718,4.11621113849403e-05,0.007798730849547519
60,1,1,1.0984739882891525,1.1060787538585841,1.1061097841517185,3.103029313433758e-05,0.007604765569431571
61,1,1,1.100616616301262,1.108124576385436,1.108158121312225,3.354492678897536e-05,0.00750796008417387
62,1,1,1.102671046226097,1.1100415088093305,1.110150639721992,0.00010913091266151476,0.007370462583233595
63,1,1,1.104500954346169,1.1118790097065476,1.1119519589609175,7.294925436984734e-05,0.00737805536037861
64,1,1,1.1063022029381413,1.1135378633861115,1.113559237908789,2.1374522677586327e-05,0.007235660447970194
65,1,1,1.1072866246516722,1.1145208689066743,1.1145858957938943,6.502688721998773e-05,0.007234244255002187
66,1,1,1.1073559380048374,1.1144653426259834,1.1145237899344167,5.844730843329593e-05,0.007109404621145954
67,1,1,1.1107922116337798,1.1178109311814826,1.1178726133646015,6.168218311897178e-05,0.007018719547702723
68,1,1,1.1127440007220708,1.1194797598855721,1.1195320182233528,5.225833778066402e-05,0.006735759163501331
69,1,1,1.114570912423207,1.1211586451609676,1.1212095118663956,5.0866705427976555e-05,0.006587732737760588
70,1,1,1.116454829472261,1.1229280239378947,1.122973019062772,4.499512487732282e-05,0.006473194465633769
71,1,1,1.1185170115367278,1.1248258055279732,1.1249227782599829,9.697273200970358e-05,0.006308793991245398
72,1,1,1.1208101841080271,1.1270231030908369,1.1270419995872067,1.889649636988011e-05,0.006212918982809734
73,1,1,1.1232266166523217,1.1292429767181051,1.1292869220499169,4.3945331811734434e-05,0.006016360065783433
74,1,1,1.1256944981723742,1.131477937325688,1.1315331741812023,5.523685551422908e-05,0.005783439153313807
75,1,1,1.1280671154559045,1.1336771396199765,1.1337074741044821,3.033448450562304e-05,0.0056100241640719695
76,1,1,1.130330828538755,1.1358209558652361,1.1358411340982377,2.017823300159982e-05,0.005490127326481131
77,1,1,1.1258911380434133,1.1352272867098776,1.1378969532800598,0.0026696665701821942,0.009336148666464261
78,1,1,1.1332318945238204,1.1386393778300326,1.1386877542984195,4.837646838695697e-05,0.005407483306212102
79,1,1,1.1335555322916597,1.1389681925688064,1.1390273356525398,5.914308373333732e-05,0.005412660277146708
80,1,1,1.137164990234375,1.1424745605468751,1.14251884765625,4.4287109374874234e-05,0.005309570312500123
81,1,1,1.1392311025770294,1.1443693046500303,1.1443852836734418,1.5979023411549775e-05,0.005138202073000864
82,1,1,1.1411826657294595,1.1462634527305706,1.146316992778783,5.354004821245262e-05,0.005080787001111142
83,1,1,1.1432675886182315,1.1482583482611095,1.1483009385962601,4.259033515063848e-05,0.004990759642877984
84,1,1,1.1454932115910448,1.1504258572870887,1.1504930692569422,6.721196985348676e-05,0.0049326456960439025
85,1,1,1.1477235848160423,1.1526928849816942,1.1527280046166022,3.511963490798742e-05,0.004969300165651891
86,1,1,1.1499411987161132,1.154915040262461,1.1549991589353417,8.411867288060648e-05,0.004973841546347835
87,1,1,1.1521160155599783,1.157114312188925,1.1571674372485867,5.312505966181824e-05,0.004998296628946575
88,1,1,1.154276207725081,1.1592825939580444,1.1593265270806745,4.3933122630068766e-05,0.005006386232963456
89,1,1,1.1564921562845147,1.1614789740299978,1.1615292181841161,5.0244154118361806e-05,0.004986817745483041
90,1,1,1.158643850701663,1.1635835511028398,1.1636247132383433,4.116213550342529e-05,0.004939700401176861
91,1,1,1.158783685220228,1.1639927564433672,1.1640194776419497,2.6721198582491112e-05,0.005209071223139183
92,1,1,1.1594977044649712,1.1646027033724407,1.1646543025565217,5.159918408104147e-05,0.005104998907469405
93,1,1,1.1632747598455753,1.168226639849283,1.1683255412188853,9.890136960222229e-05,0.0049518800037078314
94,1,1,1.165483576376365,1.170227782437884,1.170346666825521,0.00011888438763696385,0.004744206061519041
95,1,1,1.1675235035664346,1.1721384989836658,1.1722075176158646,6.901863219876958e-05,0.004614995417231205
96,1,1,1.1695082060386877,1.1739876661982904,1.1741014968814176,0.0001138306831272029,0.004479460159602766
97,1,1,1.1714822942990912,1.1758471075020784,1.1759015387301686,5.4431228090123795e-05,0.0043648132029872055
98,1,1,1.1735370413759592,1.1778434752173907,1.1778737364530312,3.0261235640427486e-05,0.0043064338414315895
99,1,1,1.1756071186636736,1.1797399686928642,1.179854360807843,0.00011439211497865642,0.004132850029190616
100,1,1,1.177675390625,1.1817878662109376,1.1818171142578124,2.924804687487459e-05,0.004112475585937636
101,1,1,1.1799820419667586,1.1838273965329345,1.183885734017885,5.833748495054358e-05,0.0038453545661758515
102,1,1,1.1820364813050628,1.1858666821549506,1.1859397534565008,7.307130155020936e-05,0.0038302008498878326
103,1,1,1.1841094597870037,1.1876874145873857,1.1879457642472195,0.0002583496598338453,0.0035779548003820327
104,1,1,1.1850733849539854,1.1891438354082497,1.1891616698970164,1.783448876668814e-05,0.004070450454264352


==> data/rebuttal/stnt2-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,1,1.004703125,1.004725,1.004806875,8.187500000000902e-05,2.187500000006004e-05
2,2,1,1.002985625,1.002990625,1.0029925,1.8749999999290168e-06,5.000000000032756e-06
3,2,1,1.00291125,1.0029175000000001,1.00293125,1.3749999999923546e-05,6.2500000002074785e-06
4,2,1,1.003710625,1.003725625,1.0037675,4.187499999996902e-05,1.4999999999876223e-05
5,2,1,1.006125,1.00613375,1.006148125,1.4374999999899885e-05,8.750000000112834e-06
6,2,1,1.01034453125,1.010371484375,1.010421484375,4.999999999988347e-05,2.6953125000117595e-05
7,2,1,1.017029296875,1.017190234375,1.01734765625,0.00015742187500000782,0.00016093749999979146
8,2,1,1.0272953125,1.02755,1.027591015625,4.101562500014033e-05,0.00025468750000001705
9,2,1,1.040222265625,1.040244921875,1.040269140625,2.42187499999158e-05,2.2656250000085976e-05
10,2,1,1.041305859375,1.04133984375,1.041425,8.515624999994031e-05,3.3984375000128964e-05
11,2,1,1.041058203125,1.041115625,1.041126171875,1.0546875000017053e-05,5.742187500001883e-05
12,2,1,1.040412703205606,1.0404734454049698,1.0405234454147354,5.000000976562724e-05,6.074219936369474e-05
13,2,1,1.0401517578125,1.0402712890625,1.0403037109375,3.242187499985505e-05,0.00011953125000019327
14,2,1,1.0406906408947816,1.0407634924857394,1.0408287268862213,6.5234400481895e-05,7.285159095782312e-05
15,2,1,1.0418882894313064,1.0419955160147494,1.042065633215944,7.011720119454168e-05,0.00010722658344297642
16,2,1,1.042562890625,1.042751953125,1.04283359375,8.164062499993463e-05,0.00018906250000005898
17,2,1,1.0461433683873766,1.0462878996656053,1.0463388762380619,5.097657245656251e-05,0.00014453127822866563
18,2,1,1.0490275390625,1.049137109375,1.0492158203125,7.871093750000391e-05,0.00010957031250002913
19,2,1,1.0524699526191128,1.0525885073760783,1.0526810855553235,9.257817924512857e-05,0.00011855475696553874
20,2,1,1.0549611328125,1.05515234375,1.055259375,0.00010703125000000036,0.0001912109375001858
21,2,1,1.0605482540133306,1.0607283321735024,1.0611031369342065,0.0003748047607041727,0.00018007816017173717
22,2,1,1.0651494395115,1.0653545177166086,1.0657035412904459,0.00034902357383725935,0.00020507820510862196
23,2,1,1.0698756132326614,1.07024670712762,1.070309793089763,6.308596214288364e-05,0.00037109389495859624
24,2,1,1.0749375219543522,1.07510490481589,1.0752042212512367,9.931643534666357e-05,0.00016738286153783477
25,2,1,1.0786392578125,1.0787744140625,1.07889775390625,0.0001233398437501254,0.00013515625000004583
26,2,1,1.084047859770299,1.0842435629144105,1.0842935629192931,5.000000488264433e-05,0.00019570314411154754
27,2,1,1.0878507179104366,1.0881812844458143,1.0882319680593624,5.068361354809703e-05,0.00033056653537766323
28,2,1,1.0920807976878115,1.0922069696120975,1.0924483759563968,0.00024140634429925534,0.00012617192428598933
29,2,1,1.0956104678926695,1.0959195499842869,1.095987421091293,6.787110700612331e-05,0.0003090820916173964
30,2,1,1.0981641296043854,1.0985222353179342,1.098780633932074,0.0002583986141397876,0.0003581057135488841
31,2,1,1.1026034680680996,1.1028181166104085,1.10313256988895,0.0003144532785415155,0.00021464854230890396
32,2,1,1.1052588404584183,1.1052891139107002,1.1055409695024265,0.00025185559172635763,3.02734522819037e-05
33,2,1,1.1072891463196457,1.1074910019460953,1.1078525256660356,0.0003615237199403598,0.00020185562644958743
34,2,1,1.110297341023573,1.1105043724150985,1.110686696758484,0.0001823243433856092,0.00020703139152544736
35,2,1,1.1141673074545522,1.1142225809028479,1.1144417215706488,0.00021914066780093222,5.527344829570069e-05
36,2,1,1.1152693170786347,1.1154749812817255,1.1156987119034163,0.0002237306216907875,0.00020566420309076072
37,2,1,1.1175914866348053,1.1177375804846743,1.1178650219780424,0.00012744149336807453,0.00014609384986896679
38,2,1,1.1205811135649968,1.1210486919183065,1.1213371686216644,0.00028847670335796494,0.00046757835330968334
39,2,1,1.123095031552249,1.1234265745533765,1.1237612425548087,0.00033466800143222564,0.0003315430011274767
40,2,1,1.12499931640625,1.12512412109375,1.125357421875,0.0002333007812500565,0.00012480468749997975
41,2,1,1.127697583534684,1.1278297124667407,1.128414966487298,0.0005852540205573131,0.0001321289320566077
42,2,1,1.1287725741165202,1.129051382955317,1.1291758947835013,0.00012451182818429274,0.00027880883879682905
43,2,1,1.1313094134695547,1.1315759174538822,1.1317510151614303,0.00017509770754808862,0.0002665039843274819
44,2,1,1.1327861846821035,1.132844387829839,1.1329906769494833,0.0001462891196442051,5.820314773563595e-05
45,2,1,1.133724212506786,1.1339564392280346,1.1340120056722696,5.556644423498902e-05,0.00023222672124867394
46,2,1,1.1342545518608032,1.1344700794571243,1.1348007439071217,0.00033066444999740874,0.00021552759632115226
47,2,1,1.136262040477479,1.1363293745243221,1.1364651168377549,0.00013574231343271848,6.733404684311495e-05
48,2,1,1.1373171329912009,1.1374635686882297,1.1378343698496955,0.0003708011614658169,0.00014643569702887937
49,2,1,1.1389899617661077,1.1391741414805872,1.1392851278249698,0.00011098634438266863,0.00018417971447948212
50,2,1,1.139419921875,1.1394830078125,1.139687353515625,0.0002043457031248863,6.30859374999293e-05
51,2,1,1.140769649526804,1.1409551476008517,1.1411273644229536,0.00017221682210188938,0.00018549807404766305
52,2,1,1.1412207295885317,1.1413364523464913,1.141512038438315,0.00017558609182377616,0.00011572275795956877
53,2,1,1.1396046909816016,1.1397689001423732,1.139861868992242,9.296884986875753e-05,0.0001642091607716445
54,2,1,1.1383450419251,1.1385831281532326,1.1387625229034704,0.0001793947502377602,0.0002380862281325946
55,2,1,1.1378233885194466,1.1379849610138608,1.138336621668068,0.0003516606542071088,0.00016157249441417498
56,2,1,1.1380822553778631,1.1384569140566292,1.1385884083641904,0.0001314943075612085,0.00037465867876607106
57,2,1,1.1395509868004245,1.1397160260482715,1.1400185654505375,0.00030253940226598885,0.00016503924784694313
58,2,1,1.1427856724190766,1.143603006563087,1.1441628699536854,0.0005598633905983252,0.0008173341440105286
59,2,1,1.1458857493108277,1.1469696360825017,1.1472617259405138,0.0002920898580121012,0.0010838867716740364
60,2,1,1.151063523624307,1.1518467272464576,1.1519416003535548,9.487310709710428e-05,0.0007832036221506744
61,2,1,1.155251438757535,1.1557931380556354,1.156173216236311,0.000380078180675536,0.0005416992981004398
62,2,1,1.156963260235967,1.157191092378463,1.1572708775736706,7.978519520768224e-05,0.00022783214249599837
63,2,1,1.156843108502752,1.1569004816364712,1.1573064881104067,0.00040600647393551625,5.7373133719229585e-05
64,2,1,1.1594151657300613,1.159634550602808,1.1601533985124015,0.0005188479095934451,0.0002193848727467529
65,2,1,1.16107805716702,1.161141436104217,1.161447100315967,0.0003056642117500452,6.337893719687848e-05
66,2,1,1.1616009755486374,1.161872655726966,1.1619498043038456,7.7148576879571e-05,0.0002716801783286815
67,2,1,1.1632552993267564,1.1634118914294753,1.1637148217086362,0.00030293027916084014,0.0001565921027188999
68,2,1,1.1649091358221693,1.1649947805081484,1.165272661869555,0.0002778813614066067,8.56446859791582e-05
69,2,1,1.1661187086410019,1.166159821972439,1.1665090411487318,0.0003492191762928254,4.111333143708151e-05
70,2,1,1.1679879574065866,1.1682010924427932,1.1682924011524625,9.130870966922444e-05,0.00021313503620667973
71,2,1,1.170990364678917,1.1710276206092385,1.1712896816551555,0.00026206104591697255,3.725593032144481e-05
72,2,1,1.1730056836528464,1.1730821486347411,1.1733804401892718,0.0002982915545306497,7.64649818947305e-05
73,2,1,1.176242997372411,1.1765182904621394,1.1766072553449851,8.896488284571014e-05,0.0002752930897285122
74,2,1,1.1776386956514522,1.1778762934701226,1.1782681882692694,0.000391894799146808,0.00023759781867038754
75,2,1,1.1803286597092661,1.1804155250836097,1.1806505352279133,0.00023501014430360456,8.686537434354769e-05
76,2,1,1.1837976971668442,1.1838290448384008,1.1839931562466584,0.0001641114082575612,3.1347671556547496e-05
77,2,1,1.186302221211805,1.1863297602850627,1.1864831294855973,0.00015336920053465875,2.7539073257587532e-05
78,2,1,1.1875285736097936,1.1875838470499926,1.1878779876893548,0.0002941406393621726,5.5273440199066215e-05
79,2,1,1.1901307658293216,1.190300004375007,1.1904423874099803,0.00014238303497338123,0.00016923854568529073
80,2,1,1.19232451171875,1.19244736328125,1.1925591796875,0.0001118164062499094,0.00012285156250002593
81,2,1,1.1939047777157932,1.1940579517308982,1.1941916921285305,0.00013374039763225376,0.000153174015105062
82,2,1,1.1962725043054263,1.1962810492398182,1.1964324654772445,0.00015141623742631616,8.544934391840897e-06
83,2,1,1.1990550390163592,1.1991714941001705,1.1992524023072462,8.090820707562507e-05,0.00011645508381130654
84,2,1,1.2021776415036067,1.2022191943292846,1.2023750540467497,0.00015585971746512328,4.155282567785967e-05
85,2,1,1.20410286192913,1.2041571099839516,1.2042147271798918,5.761719594010728e-05,5.424805482157069e-05
86,2,1,1.2059541518442756,1.2060496596800927,1.206137208529592,8.75488494993526e-05,9.55078358171324e-05
87,2,1,1.2058362663200257,1.2058705925304505,1.206017272382679,0.0001466798522284929,3.432621042476214e-05
88,2,1,1.2083476908625275,1.2084500836256393,1.2085125349103414,6.245128470205863e-05,0.00010239276311185819
89,2,1,1.209896598944383,1.2100885914599953,1.2103933283089108,0.0003047368489155211,0.00019199251561219377
90,2,1,1.2117950074870654,1.2118224000825781,1.2120275271659107,0.0002051270833325347,2.7392595512765183e-05
91,2,1,1.2131340068208125,1.2133853256096871,1.2134304917025005,4.516609281335349e-05,0.00025131878887463266
92,2,1,1.2140879772870483,1.2141593641975112,1.2142173233375382,5.795914002693081e-05,7.138691046293388e-05
93,2,1,1.2151302084490458,1.2153731043245233,1.2154015467503883,2.844242586497181e-05,0.00024289587547743352
94,2,1,1.2182900837160249,1.2183676229678295,1.2185475550477418,0.00017993207991229276,7.753925180464805e-05
95,2,1,1.2178347417089386,1.2178380131969875,1.2179180914119192,8.007821493172251e-05,3.2714880489059794e-06
96,2,1,1.220935820270047,1.2209643359681464,1.221096025758855,0.0001316897907086556,2.8515698099251807e-05
97,2,1,1.2204591717665962,1.2205916916893236,1.2206402269889518,4.8535299628227335e-05,0.0001325199227273366
98,2,1,1.2224001169533278,1.2224896678898052,1.222631196455443,0.00014152856563787175,8.955093647733392e-05
99,2,1,1.2235963701790777,1.2236613117010682,1.2238956627046722,0.0002343510036040275,6.49415219904359e-05
100,2,1,1.224542138671875,1.224620849609375,1.224728515625,0.00010766601562517408,7.871093750000391e-05
101,2,1,1.2252132605385149,1.225340433778179,1.2254311567112937,9.072293311462865e-05,0.00012717323966415783
102,2,1,1.2268545058686262,1.2270492816063858,1.2271232807617063,7.399915532046997e-05,0.00019477573775961154
103,2,1,1.2288630573951282,1.2290743855614032,1.2291462361613743,7.185059997105725e-05,0.0002113281662750044
104,2,1,1.2300208533249415,1.2301187295524072,1.2301419473853632,2.321783295600177e-05,9.787622746570968e-05


==> data/rebuttal/stnt2-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,1,1.002990625,1.0030825,1.0030956249999998,1.3124999999725162e-05,9.187500000007454e-05
2,2,1,1.0126306250000001,1.01306625,1.0145306250000001,0.0014643750000000733,0.00043562499999993953
3,2,1,1.0169756250000002,1.017560625,1.019055,0.0014943750000000477,0.0005849999999998357
4,2,1,1.019910546875,1.0200265625,1.020994921875,0.0009683593750000608,0.00011601562499996554
5,2,1,1.022928515625,1.024251171875,1.030848828125,0.0065976562499998614,0.0013226562499999428
6,2,1,1.034999609375,1.0385890625,1.04575078125,0.007161718749999935,0.0035894531250000306
7,2,1,1.049655078125,1.054476953125,1.0558390625,0.0013621093750000313,0.0048218749999999755
8,2,1,1.06130234375,1.06331171875,1.0645685546875,0.0012568359374998117,0.002009375000000091
9,2,1,1.0690404296875,1.0704578125,1.0728775390625,0.002419726562500113,0.0014173828124999233
10,2,1,1.0738517578125,1.0784873046875,1.07941875,0.0009314453125000011,0.004635546875000118
11,2,1,1.0769794921875,1.083294921875,1.08335703125,6.21093749999524e-05,0.006315429687500096
12,2,1,1.079318179554332,1.0867888841384539,1.087171501400684,0.0003826172622301005,0.007470704584121801
13,2,1,1.08208515625,1.0896447265625,1.0904953125,0.0008505859375000924,0.007559570312499986
14,2,1,1.0764670220574304,1.0831283527845128,1.0840795250310644,0.0009511722465516126,0.006661330727082415
15,2,1,1.0736623190746717,1.0803275547514755,1.0810820470863374,0.0007544923348619115,0.006665235676803771
16,2,1,1.07154892578125,1.07758818359375,1.07817333984375,0.0005851562500001073,0.006039257812499921
17,2,1,1.0694536268464114,1.075249135790847,1.07540899910332,0.00015986331247308527,0.005795508944435479
18,2,1,1.0689459051704986,1.073615925157805,1.0739669994108396,0.00035107425303460005,0.0046700199873064285
19,2,1,1.0700811865630795,1.0741773799694239,1.0747199583593547,0.0005425783899308811,0.004096193406344373
20,2,1,1.0717580078125,1.075320703125,1.07784091796875,0.0025202148437499794,0.003562695312500086
21,2,1,1.0732982565035656,1.0762298000448827,1.0810782384918434,0.004848438446960701,0.002931543541317083
22,2,1,1.0747444627908058,1.0773685849096033,1.0840602867422995,0.006691701832696184,0.0026241221187974784
23,2,1,1.0762326544104757,1.0783086319866366,1.0866171321372715,0.00830850015063489,0.002075977576160959
24,2,1,1.0776866438535089,1.0793238513644097,1.0886296158094577,0.009305764445048048,0.0016372075109007955
25,2,1,1.079290234375,1.0805173828125,1.09064697265625,0.010129589843749898,0.0012271484375001585
26,2,1,1.0804981523923978,1.0814491290477666,1.0923930754290112,0.01094394638124463,0.000950976655368807
27,2,1,1.0776310850121427,1.0783829407745862,1.0888745464353697,0.010491605660783554,0.0007518557624435207
28,2,1,1.0767554010763285,1.077555596701405,1.0876374365771235,0.010081839875718535,0.0008001956250764941
29,2,1,1.0757047999423437,1.0763294094393379,1.0862876145092997,0.009958205069961812,0.0006246094969941662
30,2,1,1.0747037620045248,1.0752007350005024,1.0850507417339057,0.009850006733403305,0.0004969729959776181
31,2,1,1.0738064813508208,1.074147692454928,1.0858199637792794,0.011672271324351335,0.00034121110410723077
32,2,1,1.0732804068751987,1.07359403007521,1.0868572689732758,0.013263238898065799,0.00031362320001138144
33,2,1,1.0735459523041644,1.0739406303276102,1.0880642246564147,0.0141235943288045,0.000394678023445838
34,2,1,1.0742231952697625,1.074503371242539,1.0892628539882792,0.014759482745740238,0.0002801759727764086
35,2,1,1.074970958247699,1.0750744250597302,1.090408509337184,0.015334084277453863,0.00010346681203121655
36,2,1,1.0753260243768707,1.0760674310974905,1.0912540130030357,0.015186581905545227,0.0007414067206197306
37,2,1,1.0765273472354915,1.0767243200263907,1.0918318010568955,0.015107481030504744,0.00019697279089925246
38,2,1,1.0770782114639705,1.0776589734662956,1.0927384241886837,0.015079450722388144,0.0005807620023250415
39,2,1,1.0781577186600448,1.0787235390001728,1.0940358932634713,0.015312354263298467,0.000565820340127976
40,2,1,1.076769775390625,1.07761767578125,1.09168369140625,0.014066015625000095,0.0008479003906249893
41,2,1,1.076506651832029,1.0770166128442302,1.0908492808861252,0.01383266804189498,0.0005099610122012432
42,2,1,1.075834047323184,1.0762374656268026,1.0896920666389225,0.013454601012119927,0.00040341830361856346
43,2,1,1.075182537886362,1.075409735207455,1.088681369306975,0.013271634099520035,0.00022719732109299784
44,2,1,1.074674785029213,1.074852812442505,1.0877862647602599,0.01293345231775489,0.00017802741329187022
45,2,1,1.0749077135644665,1.0751829090516511,1.087724127949886,0.012541218898234785,0.00027519548718468734
46,2,1,1.0752025332062174,1.0757758737498457,1.0883655863837725,0.01258971263392672,0.0005733405436283423
47,2,1,1.0767487528430812,1.0768534404402035,1.0889791841115477,0.012125743671344225,0.00010468759712223275
48,2,1,1.077967365103255,1.0781476387256061,1.0901874459929866,0.012039807267380409,0.00018027362235106814
49,2,1,1.0788713494440454,1.0794264764784878,1.0912561657113524,0.011829689232864649,0.000555127034442382
50,2,1,1.080053515625,1.0804806640625,1.09205380859375,0.011573144531249913,0.0004271484375000245
51,2,1,1.0806057735262364,1.081521691629154,1.0926869764678189,0.011165284838664968,0.0009159181029174679
52,2,1,1.0817636949094975,1.0823801017012613,1.0932924648078304,0.010912363106569067,0.0006164067917637794
53,2,1,1.0825544343846463,1.0930741234194685,1.0931920434680154,0.0001179200485468268,0.010519689034822255
54,2,1,1.0851863344559747,1.0952297549191343,1.095415204364263,0.00018544944512877137,0.010043420463159647
55,2,1,1.0863782961411421,1.0962130756923436,1.0963911032881832,0.0001780275958396249,0.009834779551201489
56,2,1,1.087800306777733,1.0971056652708642,1.0973518325755687,0.0002461673047045032,0.009305358493131077
57,2,1,1.0892801295626455,1.0981472293645642,1.0982560673774193,0.00010883801285510586,0.008867099801918688
58,2,1,1.0911223322504555,1.09943046375595,1.0995237010788477,9.323732289767683e-05,0.008308131505494476
59,2,1,1.0932996627587726,1.101174199276084,1.1012795947890428,0.00010539551295885019,0.007874536517311403
60,2,1,1.095199962773414,1.1029686200484403,1.103191325267931,0.00022270521949074862,0.007768657275026403
61,2,1,1.097272572842662,1.1048933991543066,1.1049375153717063,4.411621739963678e-05,0.007620826311644624
62,2,1,1.0992767574593543,1.1066939241669553,1.1068279330214517,0.00013400885449632582,0.007417166707601064
63,2,1,1.1013424385554489,1.1085212946367253,1.1087093198236773,0.0001880251869519345,0.007178856081276441
64,2,1,1.103175174967741,1.1102748734319419,1.1104931474696311,0.0002182740376892589,0.007099698464200888
65,2,1,1.104300734521843,1.111490142329171,1.1116868953549295,0.0001967530257585004,0.007189407807328019
66,2,1,1.1044825592584675,1.1114350740908305,1.111613626655145,0.00017855256431453803,0.006952514832363033
67,2,1,1.1077271879437263,1.1145979777304253,1.1147484663055982,0.00015048857517285796,0.006870789786699083
68,2,1,1.1095995117374111,1.1161765376193176,1.1162566769223001,8.013930298256255e-05,0.006577025881906451
69,2,1,1.1112133437662888,1.1176618135520187,1.1177401095460322,7.829599401354415e-05,0.006448469785729882
70,2,1,1.1128672087181362,1.1193325855784777,1.1193617970413439,2.9211462866163274e-05,0.006465376860341543
71,2,1,1.1145480480785108,1.1209812880254333,1.121132216050905,0.00015092802547167494,0.006433239946922464
72,2,1,1.1162202266620251,1.1229436273165234,1.1230189204194627,7.529310293930003e-05,0.006723400654498279
73,2,1,1.1180116485402753,1.1249073424885783,1.1249912658653023,8.392337672402661e-05,0.006895693948302917
74,2,1,1.1198368768376326,1.1270010298591275,1.1270373458028082,3.6315943680698126e-05,0.007164153021494979
75,2,1,1.1216216559333325,1.1289959964290959,1.129144373133023,0.00014837670392719993,0.007374340495763354
76,2,1,1.123563906124073,1.1308109191169264,1.1311885926504015,0.0003776735334750647,0.007247012992853463
77,2,1,1.1255131349660685,1.1329469879675735,1.1330989289448943,0.0001519409773207414,0.007433853001505009
78,2,1,1.126551400870464,1.133810324741967,1.1339045752371515,9.425049518441142e-05,0.007258923871503065
79,2,1,1.1269761749627734,1.1341870016593776,1.134262026190666,7.502453128838127e-05,0.007210826696604222
80,2,1,1.130184228515625,1.137417138671875,1.1375484619140626,0.0001313232421875643,0.00723291015625005
81,2,1,1.1325732331216225,1.1393781242408743,1.1394278801609865,4.975592011224883e-05,0.006804891119251755
82,2,1,1.1345461199406055,1.141252074588,1.1413365595750384,8.448498703850227e-05,0.00670595464739443
83,2,1,1.1365887795353111,1.1428831281408542,1.1429326764843268,4.954834347259407e-05,0.006294348605543121
84,2,1,1.1384183183405843,1.1446551360914823,1.1446950409633458,3.990487186356084e-05,0.006236817750898016
85,2,1,1.1404618648250258,1.1464074835169038,1.1465812750505109,0.00017379153360708166,0.005945618691878041
86,2,1,1.1423739361264493,1.1481756343202232,1.148351061609146,0.00017542728892272486,0.005801698193773852
87,2,1,1.1441640779186422,1.1500362158609847,1.1501675270436096,0.0001313111826248825,0.005872137942342537
88,2,1,1.146298234369412,1.1518147236932332,1.1519074972960768,9.27736028435433e-05,0.005516489323821316
89,2,1,1.148388091767049,1.1538053005997497,1.1538677152556727,6.241465592293771e-05,0.005417208832700693
90,2,1,1.1503658181033025,1.1556958629905378,1.15582590457699,0.00013004158645224528,0.005330044887235319
91,2,1,1.1509196951977139,1.1563967188517341,1.1565182400584728,0.00012152120673869504,0.005477023654020252
92,2,1,1.1518560474649713,1.1569623111780816,1.157143390765942,0.00018107958786051093,0.005106263713110293
93,2,1,1.1551400297529746,1.1603512192816308,1.1605440418391257,0.000192822557494976,0.005211189528656179
94,2,1,1.157533905112073,1.1623368465255042,1.1624951721073538,0.00015832558184958323,0.004802941413431183
95,2,1,1.1597123375675666,1.1638947031044031,1.1645436418214727,0.0006489387170696137,0.004182365536836485
96,2,1,1.1617822506625077,1.166019187793328,1.1663670524546021,0.0003478646612742331,0.004236937130820184
97,2,1,1.1639483602966698,1.168090035129254,1.1682027429817359,0.00011270785248185256,0.004141674832584208
98,2,1,1.1660353219850552,1.1698750747346265,1.1699136978484508,3.862311382429873e-05,0.003839752749571268
99,2,1,1.1681700262795878,1.171665479286621,1.1718587779709666,0.0001932986843455886,0.0034954530070332446
100,2,1,1.1703998779296876,1.1736653198242188,1.173781494140625,0.00011617431640620346,0.0032654418945312624
101,2,1,1.1726043841686526,1.1756704579786925,1.1757787346763144,0.00010827669762192293,0.003066073810039871
102,2,1,1.1748584903483839,1.1775488515885295,1.1776869621862365,0.0001381105977069641,0.0026903612401456556
103,2,1,1.1768740579832144,1.1793496566112611,1.1796684188805506,0.00031876226928950757,0.0024755986280466935
104,2,1,1.1780342942773656,1.1806994134140236,1.1807254632854893,2.6049871465705365e-05,0.002665119136658012


==> data/rebuttal/stnt3-nps1-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,1,1.00467875,1.004704375,1.0047131249999999,8.74999999989079e-06,2.5624999999918074e-05
2,3,1,1.002866875,1.0028712499999999,1.00291,3.8750000000087326e-05,4.3749999998343725e-06
3,3,1,1.002761875,1.0027637500000002,1.0027725,8.74999999989079e-06,1.8750000001510614e-06
4,3,1,1.003641875,1.003645625,1.00368125,3.5624999999983586e-05,3.750000000080078e-06
5,3,1,1.00598875,1.0060262500000001,1.006045625,1.937499999993264e-05,3.750000000013465e-05
6,3,1,1.010283984375,1.010328515625,1.010350390625,2.187500000006004e-05,4.453124999992397e-05
7,3,1,1.01737109375,1.017420703125,1.017484375,6.367187500000426e-05,4.9609374999981526e-05
8,3,1,1.0277082139485212,1.0277996202342268,1.0278140733648724,1.4453130645630807e-05,9.14062857055864e-05
9,3,1,1.0392523590829528,1.0393968903894104,1.0395742342086853,0.00017734381927492215,0.00014453130645764034
10,3,1,1.042151171875,1.042201953125,1.042331640625,0.00012968750000008633,5.0781249999909406e-05
11,3,1,1.0415215005943361,1.041730094425818,1.041735172552802,5.078126983804054e-06,0.00020859383148197352
12,3,1,1.041346875,1.041416796875,1.04156875,0.00015195312499982627,6.992187500021174e-05
13,3,1,1.0414966796875,1.0415259765625,1.041683984375,0.00015800781250008278,2.9296874999973355e-05
14,3,1,1.0422873129467407,1.0423980551558703,1.0424414145393388,4.335938346855528e-05,0.00011074220912954402
15,3,1,1.0418226807554771,1.0419275636294316,1.0420146730554725,8.710942604084337e-05,0.0001048828739544927
16,3,1,1.0458191495740525,1.0459222745941943,1.045963094914667,4.08203204727009e-05,0.00010312502014175884
17,3,1,1.048327353188936,1.0484849704072208,1.048557040733797,7.207032657619017e-05,0.0001576172182846669
18,3,1,1.0495625193603593,1.049735175677803,1.0498550975996477,0.00011992192184462347,0.00017265631744378673
19,3,1,1.0552218857855244,1.055300987363474,1.05538575300503,8.476564155590616e-05,7.910157794954742e-05
20,3,1,1.0570783537568478,1.0572480804187971,1.0573750336181837,0.00012695319938660354,0.00016972666194936536
21,3,1,1.0612236686857432,1.0615828485837002,1.0616875361450406,0.0001046875613404108,0.0003591798979569738
22,3,1,1.0653910667117708,1.0655912621806736,1.06586040301594,0.00026914083526641264,0.00020019546890281958
23,3,1,1.0718200265449245,1.0719138742103391,1.0721988351756675,0.00028496096532837356,9.384766541464806e-05
24,3,1,1.0739696794714608,1.0740721209477389,1.0744175313401094,0.0003454103923705709,0.00010244147627802569
25,3,1,1.0782275696201442,1.0784016907819105,1.0784680970578504,6.64062759399009e-05,0.0001741211617662941
26,3,1,1.0835605550352105,1.0838390706874093,1.0840120199230487,0.00017294923563948572,0.00027851565219871866
27,3,1,1.0871944381184824,1.0872776413409861,1.087311528099447,3.388675846083267e-05,8.320322250376933e-05
28,3,1,1.0887216600092715,1.088936699260771,1.0889623828770945,2.568361632349081e-05,0.00021503925149946035
29,3,1,1.0938169953112253,1.094090726074022,1.0942626989150084,0.00017197284098635635,0.00027373076279668673
30,3,1,1.0953642253466385,1.0954729168271893,1.0958506514604063,0.0003777346332169973,0.00010869148055081546
31,3,1,1.1001498046875,1.10031875,1.1004033203125,8.45703125000874e-05,0.00016894531250000178
32,3,1,1.1009198251170167,1.101218848846532,1.1013444349066746,0.00012558606014256846,0.0002990237295152909
33,3,1,1.1052770713431779,1.1055275596733514,1.1056114464084856,8.388673513426426e-05,0.0002504883301734928
34,3,1,1.1078494351268426,1.1079702359316868,1.108265646145634,0.00029541021394718925,0.00012080080484411226
35,3,1,1.1108325411782305,1.110899533378815,1.111161154523663,0.00026162114484806764,6.699220058448141e-05
36,3,1,1.112780210289309,1.112923472175944,1.1131293317921858,0.00020585961624175475,0.0001432618866350488
37,3,1,1.114771495583154,1.1151006948340523,1.1154918081534968,0.0003911133194445249,0.00032919925089824886
38,3,1,1.1171208289383903,1.1173068642944832,1.1175197551481744,0.00021289085369113891,0.00018603535609296173
39,3,1,1.119468371041833,1.1197472773190702,1.1199760859351646,0.0002288086160944225,0.00027890627723725636
40,3,1,1.120386312764081,1.1205113128495303,1.1206039886941328,9.267584460248557e-05,0.00012500008544935604
41,3,1,1.1235403561602257,1.1237130124439478,1.1240927000181054,0.00037968757415751675,0.00017265628372209463
42,3,1,1.1253831914792842,1.125513660420401,1.1256469613969162,0.0001333009765152049,0.0001304689411167903
43,3,1,1.1270103887725749,1.1272221075846018,1.1273087287037293,8.66211191274946e-05,0.00021171881202697307
44,3,1,1.1281798151598315,1.1284138976025544,1.128673566027753,0.0002596684251985337,0.0002340824427229382
45,3,1,1.1297086644415972,1.130104954316801,1.1303479235650777,0.0002429692482768253,0.0003962898752036814
46,3,1,1.1311459608715344,1.1314910296521359,1.1316618794700677,0.00017084981793180631,0.0003450687806014763
47,3,1,1.1315063720029819,1.1318714114041413,1.132044116642491,0.00017270523834977958,0.00036503940115939493
48,3,1,1.1339277321936567,1.1341270977882136,1.1341844221105282,5.732432231453366e-05,0.0001993655945569106
49,3,1,1.1350488967356782,1.1352073928526454,1.1352841995045215,7.680665187614899e-05,0.00015849611696716615
50,3,1,1.1358937736569596,1.1360951411689286,1.1362799070916472,0.00018476592271854386,0.00020136751196897507
51,3,1,1.1369840365434254,1.1370202182494176,1.137230814333014,0.00021059608359652593,3.6181705992177626e-05
52,3,1,1.1377853582903006,1.13792163759383,1.1380526434596017,0.00013100586577174944,0.0001362793035293297
53,3,1,1.1367166732747525,1.1370141836214522,1.1372387934351433,0.00022460981369110122,0.0002975103466997808
54,3,1,1.1358065134356854,1.1359501659547924,1.1363182328103427,0.000368066855550353,0.00014365251910697374
55,3,1,1.1352201411409557,1.1355527591080292,1.1357294196783274,0.0001766605702981927,0.0003326179670735119
56,3,1,1.1356872610315794,1.1358785700456862,1.1359933163915643,0.00011474634587815835,0.00019130901410679968
57,3,1,1.137148610771213,1.1374960229484419,1.1376470971966985,0.00015107424825666627,0.0003474121772288896
58,3,1,1.1400101670036056,1.140195909399703,1.1403596791148742,0.00016376971517129135,0.00018574239609736587
59,3,1,1.142935881773322,1.1430304131156377,1.1431727472390107,0.00014233412337305573,9.453134231574012e-05
60,3,1,1.1476727011594294,1.1480692834424162,1.1483831508291484,0.00031386738673222503,0.00039658228298677933
61,3,1,1.1524367410796006,1.1525441141422041,1.1526160868089972,7.197266679304093e-05,0.00010737306260355517
62,3,1,1.1534741092625678,1.1537604378209751,1.1538744028372308,0.00011396501625560163,0.00028632855840737825
63,3,1,1.155020991507352,1.155091645980173,1.1551865192633048,9.487328313184662e-05,7.065447282106341e-05
64,3,1,1.156480963721197,1.1566613352729216,1.1567993727327823,0.00013803745986074034,0.00018037155172456742
65,3,1,1.1577166602180826,1.1579983992146856,1.158108165118388,0.0001097659037023746,0.00028173899660299817
66,3,1,1.159650093117844,1.1597833941399212,1.1598865681544444,0.00010317401452319963,0.0001333010220772035
67,3,1,1.1595463316325179,1.1598259705501694,1.1599688417694898,0.00014287121932032854,0.0002796389176515923
68,3,1,1.1632170917496285,1.163357912316541,1.1634689476733917,0.00011103535685075272,0.00014082056691244738
69,3,1,1.1652008364268023,1.1652638736131269,1.165351569032677,8.769541955011562e-05,6.303718632461042e-05
70,3,1,1.1673377198248613,1.167405493272289,1.1675896729867685,0.00018417971447948212,6.77734474276992e-05
71,3,1,1.1678043303158832,1.1679098479764438,1.168018588295772,0.0001087403193282821,0.00010551766056066114
72,3,1,1.1710793098026655,1.1712164684076223,1.171518178275913,0.00030170986829070046,0.00013715860495677745
73,3,1,1.1722302514683722,1.1726415309459852,1.1727876735883331,0.00014614264234791285,0.00041127947761299133
74,3,1,1.1766981880483074,1.1767810495342252,1.1769556592417338,0.0001746097075085995,8.286148591785114e-05
75,3,1,1.178355818666097,1.1785873622792797,1.1787723725598258,0.00018501028054607183,0.00023154361318278305
76,3,1,1.1808524829662588,1.181037444445638,1.181204925405055,0.00016748095941698793,0.0001849614793791865
77,3,1,1.1831946106097369,1.183258575634638,1.1834626289468984,0.00020405331226025503,6.396502490124689e-05
78,3,1,1.1863188079257232,1.1863702239438585,1.1865207610605841,0.0001505371167256353,5.141601813529739e-05
79,3,1,1.1865377499622316,1.1866947324300976,1.18671773048371,2.2998053612388603e-05,0.0001569824678659959
80,3,1,1.190401899457948,1.1906040972369658,1.1906785114884082,7.441425144238956e-05,0.0002021977790178653
81,3,1,1.1926056065862276,1.1928849529849905,1.1930107833764627,0.00012583039147218145,0.0002793463987629252
82,3,1,1.1949137004268113,1.195014042238385,1.1951410442101138,0.00012700197172876848,0.00010034181157370092
83,3,1,1.1969204685996322,1.1969609471172338,1.1970060154788091,4.5068361575362204e-05,4.0478517601583164e-05
84,3,1,1.1943479977078044,1.1946858406924088,1.1947897473077054,0.00010390661529657841,0.0003378429846043751
85,3,1,1.2004279590470641,1.200660185643582,1.200870830205688,0.000210644562106177,0.00023222659651778166
86,3,1,1.2023602056543472,1.2024503423951032,1.2026411139260533,0.0001907715309501512,9.0136740755975e-05
87,3,1,1.2040460647631497,1.2041341020917582,1.2042383992264825,0.00010429713472426272,8.803732860851454e-05
88,3,1,1.2057290826160183,1.205832793740887,1.205857500816774,2.470707588697607e-05,0.0001037111248687328
89,3,1,1.2072469850412344,1.2073518680329776,1.2073732059600688,2.1337927091247266e-05,0.0001048829917431604
90,3,1,1.2087752918621852,1.2088880362395293,1.2091324703464954,0.0002444341069660627,0.00011274437734409837
91,3,1,1.2097719060143501,1.209933771762459,1.210044563129717,0.00011079136725800076,0.00016186574810883592
92,3,1,1.2118388083969829,1.2121178126438141,1.2122105861945631,9.27735507489924e-05,0.00027900424683124925
93,3,1,1.2132339897584805,1.2133151422250688,1.2135393857285623,0.000224243503493593,8.115246658824127e-05
94,3,1,1.2125592792298001,1.2126040546619647,1.2128230734198435,0.000219018757878775,4.477543216463431e-05
95,3,1,1.2160201644757707,1.2160720688309368,1.2161246567806205,5.25879496837689e-05,5.190435516611025e-05
96,3,1,1.2130561228864416,1.213273262448928,1.2134927945993528,0.000219532150424806,0.00021713956248636812
97,3,1,1.2177218345786618,1.2177993982843551,1.2180066987014293,0.00020730041707417435,7.756370569333981e-05
98,3,1,1.2198320199908237,1.2199384164933817,1.2199482797763173,9.8632829355072e-06,0.00010639650255805932
99,3,1,1.2171851067271664,1.2173554930434094,1.2174577883099313,0.00010229526652194565,0.0001703863162429986
100,3,1,1.2221517739750263,1.2221765298742913,1.2223107097779993,0.00013417990370800936,2.4755899264983228e-05
101,3,1,1.2225863970532136,1.2226867391563083,1.2227669151822362,8.017602592791384e-05,0.00010034210309473046
102,3,1,1.2244913424772461,1.224529159927458,1.2246222997418916,9.3139814433707e-05,3.7817450211807824e-05
103,3,1,1.225464768307071,1.225536008671891,1.2256576885821935,0.00012167991030254122,7.124036481997997e-05
104,3,1,1.2264785346739782,1.2266210399220994,1.2267443556679039,0.00012331574580448645,0.00014250524812120524


==> data/rebuttal/stnt3-spr-fritz.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,1,1.003231875,1.00334875,1.003371875,2.312500000001272e-05,0.00011687500000001627
2,3,1,1.0158218749999999,1.01696375,1.017798125,0.0008343750000001648,0.00114187500000007
3,3,1,1.0194525,1.020589375,1.021435625,0.0008462500000001594,0.0011368749999998151
4,3,1,1.021706640625,1.02254296875,1.022851953125,0.00030898437499993214,0.0008363281250001187
5,3,1,1.02530625,1.026134375,1.029777734375,0.0036433593750000437,0.0008281249999999574
6,3,1,1.035506640625,1.03803515625,1.040832421875,0.002797265624999934,0.002528515625000116
7,3,1,1.0473921875,1.0494703125,1.05153125,0.0020609375000000263,0.0020781249999999307
8,3,1,1.0571781361676045,1.0572644643094655,1.0608361446945596,0.0035716803850940337,8.632814186104731e-05
9,3,1,1.064273267294245,1.0658594007263285,1.0692113551606857,0.003351954434357207,0.0015861334320834697
10,3,1,1.070104310567248,1.0728121235961179,1.075003530274127,0.0021914066780091,0.002707813028869799
11,3,1,1.073548256552394,1.0768752103271895,1.0780791168123274,0.0012039064851379067,0.003326953774795527
12,3,1,1.0763591796875,1.0803947265625,1.082065625,0.0016708984375000124,0.004035546874999962
13,3,1,1.0801060546875,1.0848814453125,1.0865853515625,0.0017039062499999424,0.004775390624999876
14,3,1,1.074511928615611,1.0788517732132368,1.0804939610339768,0.0016421878207399931,0.004339844597625708
15,3,1,1.072353558019663,1.0768199668866993,1.0782475067856485,0.0014275398989491705,0.004466408867036309
16,3,1,1.0701684775884213,1.074337228809735,1.0756811745159691,0.0013439457062340843,0.004168751221313771
17,3,1,1.0681804820665004,1.0723079242788915,1.073156459600871,0.0008485353219793712,0.004127442212391141
18,3,1,1.066734889349566,1.0707472932606614,1.071453934161693,0.0007066409010316743,0.0040124039110953635
19,3,1,1.0671111459201457,1.0714841936492565,1.0718204241836764,0.00033623053441989015,0.004373047729110846
20,3,1,1.0676440892098267,1.0738068863914263,1.0741705585150303,0.0003636721236039975,0.006162797181599622
21,3,1,1.069034506364505,1.0766706429055872,1.0771371470396227,0.00046650413403548363,0.007636136541082195
22,3,1,1.070814606105161,1.079827113146182,1.0800278945530426,0.00020078140686052848,0.009012507041020967
23,3,1,1.0725072336432846,1.0826815510431202,1.083018660451041,0.00033710940792075483,0.010174317399835653
24,3,1,1.0725008308111148,1.0844162686439336,1.084578182817117,0.0001619141731834528,0.011915437832818787
25,3,1,1.0735721967078895,1.0862952485528314,1.0865242525485361,0.00022900399570469077,0.012723051844941935
26,3,1,1.0756332105110558,1.0883850672251043,1.0889004969629392,0.000515429737834916,0.012751856714048548
27,3,1,1.0728822143150951,1.085255666315234,1.0855452174358018,0.0002895511205678325,0.01237345200013884
28,3,1,1.0719656882510933,1.084352027262524,1.08478357061056,0.0004315433480359676,0.012386339011430714
29,3,1,1.0715124791637958,1.0829014562417985,1.0834481365165527,0.000546680274754241,0.011388977078002682
30,3,1,1.069991258783087,1.0816654855135157,1.0822392163744643,0.0005737308609485847,0.011674226730428616
31,3,1,1.069650390625,1.08094013671875,1.081796875,0.0008567382812498803,0.01128974609375022
32,3,1,1.0686379121775467,1.080826401238009,1.081654185289936,0.0008277840519268498,0.012188489060462437
33,3,1,1.0693229627583911,1.0814293127791625,1.0822107094161542,0.0007813966369916159,0.012106350020771428
34,3,1,1.0696748637219038,1.0822412229845542,1.082808361739506,0.0005671387549517348,0.012566359262650373
35,3,1,1.0706868267607654,1.0833437622085589,1.0840132935566347,0.0006695313480757914,0.01265693544779345
36,3,1,1.071580653784978,1.084317876364595,1.0849358458689526,0.0006179695043575517,0.01273722257961718
37,3,1,1.0728477610202891,1.085060945806733,1.0858161216617306,0.000755175854997514,0.012213184786443954
38,3,1,1.0740454444846301,1.0862941398811141,1.087004248100474,0.0007101082193599062,0.012248695396483988
39,3,1,1.075342191178818,1.0874912640376593,1.0882116742290857,0.0007204101914264349,0.01214907285884137
40,3,1,1.0737700663579521,1.085502642164763,1.0859878475508797,0.0004852053861166272,0.011732575806810974
41,3,1,1.0739221787971942,1.0849264772841518,1.0857113895085042,0.0007849122243523965,0.011004298486957609
42,3,1,1.0732744761478887,1.083842949176339,1.0848705874505962,0.0010276382742571144,0.01056847302845032
43,3,1,1.0727282892403052,1.0828978229731012,1.0841650107824734,0.0012671878093721833,0.010169533732796054
44,3,1,1.0721614096666092,1.0821430683248792,1.0833326700834374,0.0011896017585582008,0.009981658658269943
45,3,1,1.0719622604676367,1.0816372319531726,1.0832242958322618,0.0015870638790891345,0.009674971485535977
46,3,1,1.0729975500458373,1.0817245626520542,1.0837674850677308,0.002042922415676607,0.008727012606216888
47,3,1,1.0727929874544317,1.0818740505667461,1.0841604296410234,0.0022863790742773116,0.00908106311231438
48,3,1,1.0747219611676058,1.0823474632253973,1.085208015268387,0.002860552042989628,0.0076255020577915555
49,3,1,1.0756952259319177,1.0826017699123685,1.0860637821382493,0.0034620122258808284,0.006906543980450763
50,3,1,1.0766310805090653,1.0828025748283678,1.0869093197269313,0.004106744898563441,0.0061714943193025285
51,3,1,1.077784369044026,1.083427543301714,1.0879346315225276,0.004507088220813582,0.0056431742576879
52,3,1,1.0790986366747382,1.084164261922083,1.089033646925471,0.0048693850033880715,0.005065625247344885
53,3,1,1.0835740890118926,1.0844662050121192,1.0891590608575408,0.004692855845421562,0.0008921160002266504
54,3,1,1.0859286205183356,1.0869156090278431,1.0914859515209367,0.0045703424930936265,0.0009869885095075137
55,3,1,1.0871987395282958,1.0880850209023927,1.0925967502267584,0.004511729324365721,0.0008862813740968534
56,3,1,1.0885799309617625,1.0893455820581637,1.0937772080065606,0.004431625948396967,0.0007656510964011431
57,3,1,1.0896876151733623,1.0903421807308946,1.0950602724727094,0.004718091741814812,0.000654565557532294
58,3,1,1.091231401285265,1.0917234916816558,1.0965465439731696,0.004823052291513807,0.0004920903963907541
59,3,1,1.0927855886578013,1.0933278987577135,1.0980941875919799,0.00476628883426633,0.0005423100999122354
60,3,1,1.0947260366913318,1.095312804641917,1.09977701646002,0.004464211818103081,0.0005867679505850987
61,3,1,1.0969276020890042,1.0970438618716596,1.1021885403596494,0.005144678487989829,0.00011625978265539239
62,3,1,1.0990722691035324,1.0991296666513508,1.104159044381366,0.0050293777300152165,5.739754781841633e-05
63,3,1,1.1010473244109964,1.1011751933848855,1.1060921613157375,0.004916967930852056,0.00012786897388905594
64,3,1,1.1029865433004649,1.1031683797040983,1.1079617513667943,0.004793371662696,0.00018183640363345077
65,3,1,1.104435546038387,1.1048062134924905,1.1093746700278406,0.004568456535350096,0.00037066745410352375
66,3,1,1.1048549232033544,1.105030753594849,1.1096750245673046,0.0046442709724556774,0.00017583039149449142
67,3,1,1.107790841808357,1.10815839584234,1.1123783946685109,0.0042199988261708565,0.00036755403398291975
68,3,1,1.1098751469942807,1.1099541510413338,1.1144897548279322,0.004535603786598452,7.900404705307729e-05
69,3,1,1.1114498919066063,1.1116087421981717,1.1161936965255084,0.004584954327336632,0.00015885029156548214
70,3,1,1.1130766062386779,1.1133431956397062,1.1176727740163432,0.0043295783766370555,0.0002665894010283054
71,3,1,1.1143933022603925,1.1147155071019585,1.1191295120152438,0.004414004913285252,0.0003222048415660872
72,3,1,1.1146059293778676,1.1162716691619132,1.121241300541928,0.004969631380014716,0.0016657397840456056
73,3,1,1.1161274680247664,1.118017007429349,1.1229336477735756,0.004916640344226675,0.0018895394045825853
74,3,1,1.1180701926612509,1.1197519585180862,1.1252725987790553,0.005520640260969101,0.0016817658568353266
75,3,1,1.120184541533747,1.1215789058001504,1.1274509193568292,0.005872013556678768,0.0013943642664033806
76,3,1,1.1223088085782675,1.123612315846929,1.1296099776075998,0.005997661760670736,0.0013035072686615745
77,3,1,1.1244184706289322,1.1255016402268532,1.1316557471611919,0.00615410693433871,0.0010831695979209854
78,3,1,1.1254372162185462,1.126644687010109,1.1327120702669975,0.006067383256888492,0.0012074707915628036
79,3,1,1.1258410280784263,1.1271230719110563,1.1329321190230817,0.005809047112025345,0.0012820438326299755
80,3,1,1.1295570703977635,1.1307664607050383,1.1365852134142433,0.005818752709205066,0.001209390307274738
81,3,1,1.1317513322848445,1.1326782877408115,1.1383776428929984,0.005699355152186891,0.0009269554559669935
82,3,1,1.1334956282829443,1.1345235825601825,1.1402805171377837,0.0057569345776011804,0.00102795427723823
83,3,1,1.135583042156961,1.1365341896875627,1.142043858059853,0.005509668372290388,0.0009511475306016592
84,3,1,1.137269696455964,1.1383801251645025,1.1440171811150899,0.0056370559505873885,0.0011104287085383913
85,3,1,1.13931613709016,1.1401945552090305,1.1459344975962276,0.005739942387197106,0.0008784181188703499
86,3,1,1.1413003762940372,1.1421699321703935,1.1483445674669355,0.0061746352965419415,0.0008695558763562872
87,3,1,1.1433528995446447,1.1440861533416453,1.1502824335715494,0.006196280229904039,0.0007332537970006214
88,3,1,1.1450611227895988,1.1461399699271926,1.1525704379307122,0.0064304680035196515,0.0010788471375937636
89,3,1,1.1474994183950162,1.1482788142392133,1.1548009931950323,0.006522178955818969,0.0007793958441970616
90,3,1,1.149461638287091,1.1503776313988932,1.1568437825127322,0.00646615111383908,0.000915993111802127
91,3,1,1.1500857302525618,1.1510524935748085,1.1574535759024625,0.006401082327653906,0.0009667633222467664
92,3,1,1.1510385144513116,1.151847768368858,1.1581167945761652,0.006269026207307293,0.000809253917546382
93,3,1,1.1535923223321285,1.155221585052204,1.161515454442338,0.006293869390133988,0.001629262720075575
94,3,1,1.1561516585391365,1.1573953608648369,1.1631747119296643,0.005779351064827409,0.0012437023257003688
95,3,1,1.158926374770831,1.1603522064502318,1.1654625881659926,0.005110381715760726,0.001425831679400913
96,3,1,1.160692358308501,1.1613646266908515,1.1668239264262605,0.00545929973540904,0.0006722683823505715
97,3,1,1.1627060958847069,1.1634078313561425,1.1690018664361777,0.005594035080035198,0.0007017354714355939
98,3,1,1.1651465614264145,1.1653834267012693,1.1708449510721353,0.005461524370866,0.0002368652748547806
99,3,1,1.1668978035131077,1.1674190577106927,1.1723246284374689,0.0049055707267762205,0.0005212541975849749
100,3,1,1.169312284536396,1.169866228300075,1.1746401495666472,0.0047739212665722786,0.0005539437636790101
101,3,1,1.1713249369047145,1.171743224314039,1.1766994406110858,0.004956216297046678,0.0004182874093245914
102,3,1,1.173579777131927,1.1738880052203218,1.178780396752172,0.004892391531850171,0.00030822808839481297
103,3,1,1.1758731247676846,1.1761535818241855,1.1807336561285209,0.00458007430433538,0.0002804570565009268
104,3,1,1.1769004778942915,1.1773772735501398,1.1820027614816884,0.0046254879315486,0.0004767956558482389


==> data/scaling.csv <==
Ranks,IterTime,TotTime,speedup,speedup_job
1,9403.4302,9384,1.0,1.0
2,4820.3028,4842,1.950796576513824,1.9380421313506815
3,3314.9910,3330,2.83663822918373,2.818018018018018
4,2939.462,2953,3.1990310471780212,3.177785303081612
5,2660.3503,2674,3.534658650028156,3.5093492894540015
6,2477.2949,2490,3.7958461061700812,3.7686746987951807
7,2372.3963,2384,3.963684397922894,3.936241610738255
8,2303.6745,2316,4.081926591625684,4.051813471502591
9,2256.4948,2268,4.167273153033634,4.137566137566138
10,2197.1483,2212,4.279834092218537,4.242314647377938
11,2180.1963,2196,4.313111713839713,4.273224043715847
12,2131.8278,2149,4.410970811057066,4.366682177757096
13,2137.5571,2156,4.399148074219865,4.352504638218924
14,2072.6861,2086,4.536832760156012,4.4985618408437205
15,2036.9283,2052,4.616475798387209,4.573099415204679
16,2003.715,2017,4.692997856481586,4.652454139811601
17,2065.5179,2079,4.552577443168128,4.513708513708513
18,1986.1944,2001,4.734395686545083,4.689655172413793
19,1955.1226,1969,4.809637104087488,4.765871000507872
20,1790.0216,1804,5.253249569725863,5.201773835920178
21,1706.8508,1720,5.509227988761526,5.455813953488372
22,1629.4427,1641,5.770948680797429,5.718464351005484
23,1639.3443,1651,5.736092290069878,5.683827983040581
24,1494.9576,1507,6.2900982609807805,6.226940942269409
25,1440.4022,1451,6.528336460469166,6.467263955892488
26,1378.7076,1389,6.82046737103647,6.755939524838013
27,1327.2138,1338,7.085090736699694,7.013452914798206
28,1278.7888,1288,7.353387987132825,7.285714285714286
29,1299.8717,1310,7.2341217983282515,7.1633587786259545
30,1199.9,1213,7.836844903741978,7.736191261335532
31,1222.3375,1232,7.692990029349504,7.616883116883117
32,1118.5288,1128,8.40696296778411,8.319148936170214
33,1086.1031,1095,8.65795355892088,8.56986301369863
34,1050.5996,1059,8.950536626893824,8.861189801699716
35,1030.3557,1040,9.126392176992859,9.023076923076923
36,1018.7484,1028,9.230375429301288,9.1284046692607
37,1048.1718,1057,8.971268068841386,8.877956480605487
38,961.2799,970,9.782197880138762,9.67422680412371
39,927.8923,940,10.134182814104612,9.982978723404255
40,907.4706,916,10.36224225886767,10.244541484716157
41,939.9655,948,10.004016317620168,9.89873417721519
42,866.2464,875,10.855375791460721,10.724571428571428
43,910.44,919,10.328445806423268,10.211099020674647
44,825.7149,834,11.388228794224256,11.251798561151078
45,808.3613,816,11.63270705809395,11.5
46,791.6693,800,11.877977584832456,11.73
47,828.7972,838,11.345875927187015,11.198090692124104
48,756.1854,764,12.435350113874192,12.282722513089006
49,745.1139,753,12.620124520559878,12.46215139442231
50,737.2554,746,12.754644048724499,12.579088471849866
51,725.9998,733,12.95238676374291,12.802182810368349
52,695.1102,704,13.527970385127425,13.329545454545455
53,739.8452,748,12.709996902054648,12.545454545454545
54,673.7737,683,13.956362796588827,13.739385065885799
55,661.1753,669,14.222295055486798,14.026905829596412
56,652.6462,661,14.408158968825683,14.196671709531014
57,640.841,649,14.673577689317632,14.459167950693374
58,635.0096,645,14.808327622133588,14.548837209302325
59,683.954,693,13.748629586200243,13.541125541125542
60,615.0626,624,15.288574203666425,15.038461538461538
61,658.4379,667,14.28142304688111,14.068965517241379
62,595.0487,603,15.802790931229662,15.562189054726367
63,581.308,592,16.176330275860646,15.85135135135135
64,572.8703,581,16.414588433018782,16.15146299483649
65,564.6798,574,16.652676791342635,16.34843205574913
66,559.0656,568,16.81990485553037,16.52112676056338
67,608.7868,617,15.44617951637585,15.209076175040519
68,541.6907,551,17.359408607162724,17.030852994555353
69,537.455,546,17.496218660166896,17.186813186813186
70,529.6634,539,17.753596340619346,17.410018552875695
71,579.1352,589,16.237020647337616,15.932088285229202
72,516.7553,526,18.197065806581953,17.840304182509506

==> data/st1.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,0,2.000644,2.000877,2.001728,0.0008509999999999351,0.00023300000000014975
2,1,0,1.998014,1.998209,1.9989169999999998,0.0007079999999999309,0.00019499999999994522
3,1,0,1.972167,1.9734379999999998,1.974169,0.0007310000000002592,0.0012709999999998
4,1,0,1.936067,1.9369139999999998,1.9387299999999998,0.0018160000000000398,0.0008469999999998201
5,1,0,1.89197,1.897406,1.899417,0.002010999999999985,0.005435999999999996
6,1,0,1.854528,1.857315,1.860144,0.0028289999999999704,0.002787000000000095
7,1,0,1.8113810000000001,1.819906,1.823027,0.0031209999999999294,0.008524999999999894
8,1,0,1.759800625,1.7738018749999998,1.786883,0.013081125000000249,0.014001249999999743
9,1,0,1.7269706249999999,1.7398399999999998,1.750274,0.010434000000000276,0.01286937499999996
10,1,0,1.6838506249999998,1.705971875,1.707874375,0.0019025000000001402,0.022121250000000092
11,1,0,1.6521081250000003,1.6748068750000003,1.6781606249999999,0.0033537499999996,0.02269874999999999
12,1,0,1.6279237500000001,1.643294375,1.655089375,0.011795,0.01537062499999986
13,1,0,1.6029387499999999,1.6138887499999999,1.62521625,0.011327500000000157,0.010950000000000015
14,1,0,1.574145625,1.5874000000000001,1.595300625,0.007900624999999772,0.01325437500000004
15,1,0,1.536886875,1.5502268750000001,1.55506125,0.004834374999999946,0.01334000000000013
16,1,0,1.4423987500000002,1.475550625,1.484520625,0.008970000000000145,0.03315187499999972
17,1,0,1.3180828125,1.37541625,1.38425125,0.008834999999999926,0.057333437500000084
18,1,0,1.1913653723016788,1.2463688269902584,1.2496628905196532,0.003294063529394764,0.05500345468857959
19,1,0,1.2009824999999998,1.255606875,1.2645234374999998,0.008916562499999836,0.05462437500000017
20,1,0,1.210065,1.2665596875,1.2748906249999998,0.008330937499999802,0.056494687500000085
21,1,0,1.213954375,1.2730028125000001,1.2814271874999998,0.008424374999999706,0.05904843750000022
22,1,0,1.220998125,1.2784612499999999,1.286376875,0.007915625000000093,0.05746312499999995
23,1,0,1.2232928822790257,1.2784332120103787,1.2892166528802038,0.010783440869825078,0.05514032973135308
24,1,0,1.2230778125000001,1.2739415625,1.2900721875,0.016130625000000176,0.05086374999999976
25,1,0,1.2254971875,1.2718615625,1.281570625,0.009709062500000032,0.04636437500000001
26,1,0,1.2161213850758656,1.26761047975655,1.277723611077257,0.010113131320707014,0.0514890946806843
27,1,0,1.2075281898525594,1.262631332072291,1.2774253991954372,0.014794067123146126,0.05510314221973167
28,1,0,1.1893616216755067,1.245936326855102,1.2746672733335227,0.02873094647842067,0.056574705179595286
29,1,0,1.1910973069358168,1.2440935900584937,1.2579410987131867,0.013847508654692975,0.0529962831226769
30,1,0,1.1564441113887847,1.2290444465763894,1.2447419514818596,0.015697504905470172,0.07260033518760478
31,1,0,1.1648507022737669,1.2075968160610075,1.2146215068538313,0.007024690792823751,0.04274611378724069
32,1,0,1.1416226783785435,1.184166278775981,1.194856749196367,0.010690470420386067,0.04254360039743754
33,1,0,1.117506893360452,1.159674087449076,1.1672569011338907,0.0075828136848146155,0.04216719408862413
34,1,0,1.08604765625,1.12459703125,1.13514640625,0.010549375000000083,0.038549374999999886
35,1,0,1.0657354892923403,1.090964403426376,1.095004717188974,0.004040313762598169,0.025228914134035607
36,1,0,1.0508373675800162,1.0634884672602192,1.0664273748878321,0.002938907627612952,0.012651099680202949
37,1,0,1.0776517308830829,1.0890131389083029,1.0919637643693383,0.0029506254610354166,0.01136140802522001
38,1,0,1.100623172167112,1.1134294281700445,1.116463492092262,0.0030340639222175003,0.012806256002932503
39,1,0,1.1208855443034653,1.1344314902696815,1.1375369609606005,0.0031054706909190433,0.013545945966216166
40,1,0,1.1404888158541326,1.1519227274637784,1.1551594477309912,0.003236720267212778,0.011433911609645797
41,1,0,1.155581552107705,1.1679731262248059,1.168562033026906,0.0005889068021001087,0.01239157411710079
42,1,0,1.1660869788043617,1.1778830799269249,1.180981831863645,0.0030987519367200456,0.01179610112256313
43,1,0,1.1778333368229177,1.1895528717352724,1.1923941226231631,0.0028412508878907783,0.011719534912354668
44,1,0,1.185220966440776,1.1966486244763475,1.1982834684817918,0.0016348440054443358,0.011427658035571442
45,1,0,1.1912902758064223,1.202532939083087,1.2060715350447095,0.003538595961622537,0.011242663276664677
46,1,0,1.1896334590313677,1.2078894136463252,1.209985821861708,0.0020964082153829278,0.018255954614957437
47,1,0,1.18872125,1.2127421875,1.21439671875,0.0016545312500000353,0.024020937500000006
48,1,0,1.2062009697189013,1.214248627226348,1.218065190322686,0.0038165630963380437,0.008047657507446626
49,1,0,1.2063413194358181,1.2162364865086572,1.2202383658857128,0.004001879377055539,0.009895167072839106
50,1,0,1.2025034375,1.2155459375,1.22064078125,0.005094843750000022,0.013042499999999846
51,1,0,1.2094480669287813,1.2168601016531728,1.2195616654195307,0.002701563766357884,0.0074120347243915585
52,1,0,1.204124317655397,1.2083997917497398,1.211678858348573,0.003279066598833147,0.004275474094342702
53,1,0,1.1884644633427173,1.1939814971788267,1.1971832174296333,0.003201720250806561,0.005517033836109464
54,1,0,1.1635373408162568,1.171774692288774,1.1788795426995713,0.0071048504107973365,0.00823735147251714
55,1,0,1.1648894265279457,1.1792936497792654,1.1856167767552426,0.006323126975977145,0.014404223251319737
56,1,0,1.1766579781168542,1.1865275186195485,1.1948906514599855,0.008363132840436993,0.009869540502694285
57,1,0,1.1845742187500001,1.1906026562499998,1.197369375,0.0067667187500002335,0.006028437499999706
58,1,0,1.1877596339310499,1.1990682494176559,1.205876691172932,0.006808441755276062,0.011308615486606
59,1,0,1.1905118712936997,1.2064704092830045,1.2100797859748997,0.0036093766918952053,0.0159585379893048
60,1,0,1.1912994130384662,1.2097604474129544,1.2108636681321372,0.0011032207191827847,0.018461034374488206
61,1,0,1.1960588541406656,1.2118102978582315,1.2160948963760343,0.004284598517802829,0.01575144371756587
62,1,0,1.201791438479693,1.2180139473513776,1.2205691831237722,0.0025552357723945818,0.016222508871684527
63,1,0,1.2099035108319651,1.2164259789034144,1.2233918068347889,0.0069658279313744575,0.006522468071449294
64,1,0,1.2122948084013827,1.224396929122121,1.2312283417765704,0.006831412654449309,0.012102120720738352
65,1,0,1.2173100305008075,1.2289772670898387,1.233441763114015,0.004464496024176423,0.011667236589031127
66,1,0,1.2223916579993483,1.2310889633663251,1.239204159312825,0.008115195946499787,0.00869730536697677
67,1,0,1.2224763283036684,1.2375895811176743,1.242559936174955,0.004970355057280829,0.015113252814005884
68,1,0,1.2237091159772961,1.2381964342466572,1.2415185076736008,0.0033220734269436836,0.014487318269361005
69,1,0,1.228484524526414,1.2371575350492297,1.245236717261474,0.008079182212244351,0.00867301052281566
70,1,0,1.2221016838771048,1.2378755707819635,1.2425918657398323,0.0047162949578687385,0.015773886904858703
71,1,0,1.218719782712483,1.2295916585618483,1.2369738466385818,0.00738218807673352,0.010871875849365331
72,1,0,1.2113222337873417,1.22072134783304,1.2243013916502856,0.0035800438172455262,0.009399114045698376

==> data/st1.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,0,2.005248125,2.0066925,2.007225625,0.0005331249999995791,0.0014443750000001643
2,1,0,1.997651875,1.998014375,1.9980631249999998,4.874999999993079e-05,0.0003624999999998213
3,1,0,1.996358125,1.996720625,1.9968331249999998,0.00011249999999973781,0.00036250000000004334
4,1,0,1.996235625,1.996429375,1.99649875,6.937500000003816e-05,0.00019374999999999254
5,1,0,1.99617875,1.9963012500000001,1.9963625,6.124999999990166e-05,0.0001225000000002474
6,1,0,1.99607375,1.996123125,1.9962887500000002,0.0001656250000001691,4.937499999990713e-05
7,1,0,1.995909375,1.996073125,1.9961412500000002,6.812500000030752e-05,0.000163749999999796
8,1,0,1.9959043749999998,1.995965,1.996194375,0.00022937499999997613,6.0625000000147367e-05
9,1,0,1.995913125,1.995935625,1.996224375,0.00028874999999994877,2.250000000003638e-05
10,1,0,1.9958443750000001,1.995861875,1.9960025000000001,0.00014062500000022737,1.749999999978158e-05
11,1,0,1.9957225,1.9958781250000002,1.9959768749999998,9.874999999959222e-05,0.0001556250000001036
12,1,0,1.99546875,1.995895625,1.996000625,0.00010500000000002174,0.00042687500000004874
13,1,0,1.99517578125,1.99531640625,1.9956843750000002,0.0003679687500002249,0.00014062500000000533
14,1,0,1.99515703125,1.995213671875,1.99530625,9.257812500007567e-05,5.6640624999992895e-05
15,1,0,1.995103125,1.99525234375,1.99530546875,5.312499999998721e-05,0.00014921875000006857
16,1,0,1.995131640625,1.995215625,1.995309765625,9.414062500012754e-05,8.398437500001243e-05
17,1,0,1.99514140625,1.9952328125,1.995302734375,6.99218749999897e-05,9.140625000014779e-05
18,1,0,1.995019140625,1.99519296875,1.995312109375,0.00011914062499984723,0.00017382812500010836
19,1,0,1.994955466779479,1.9951398418515007,1.9951835918685905,4.37500170897831e-05,0.00018437507202162529
20,1,0,1.99496796875,1.995052734375,1.995135546875,8.281250000008455e-05,8.476562500003837e-05
21,1,0,1.994698046875,1.99493125,1.995124609375,0.00019335937499986855,0.000233203125000081
22,1,0,1.99482734375,1.994940234375,1.995,5.9765625000096634e-05,0.00011289062500008384
23,1,0,1.994785546875,1.994828515625,1.9949296875,0.00010117187499991687,4.296875000009415e-05
24,1,0,1.9945999978906241,1.994718747937011,1.994805857346038,8.710940902711961e-05,0.00011875004638683961
25,1,0,1.994191015625,1.99440859375,1.994641015625,0.00023242187500005507,0.0002175781250000064
26,1,0,1.9940494140625,1.9942060546875,1.9942275390625,2.148437499993605e-05,0.00015664062499998188
27,1,0,1.993479099015273,1.9936615209615316,1.9938937476147451,0.00023222665321354086,0.00018242194625850416
28,1,0,1.9924449189237965,1.9931234348138418,1.9933925755439748,0.00026914073013295514,0.0006785158900453059
29,1,0,1.9911025373247142,1.9922906234942623,1.9924861313449473,0.0001955078506850061,0.0011880861695481304
30,1,0,1.989283201031875,1.990160154328155,1.9913277326811978,0.0011675783530427086,0.0008769532962800142
31,1,0,1.984595703125,1.987265625,1.9877740234375,0.0005083984375000572,0.0026699218749999254
32,1,0,1.9817814453125,1.9841736328125,1.985492578125,0.0013189453124999861,0.0023921874999999204
33,1,0,1.9786708942716589,1.9800208945353308,1.9836775358745187,0.0036566413391878605,0.0013500002636719355
34,1,0,1.9683281188140858,1.9729953072256459,1.9807351524873344,0.007739845261688583,0.004667188411560108
35,1,0,1.9589900310527404,1.965163274445952,1.969334564323157,0.004171289877205053,0.006173243393211569
36,1,0,1.95285,1.9563357421875,1.96354921875,0.007213476562500043,0.003485742187500085
37,1,0,1.9359630734302877,1.9431001841992548,1.95199452187393,0.00889433767467529,0.007137110768967059
38,1,0,1.9283146064343397,1.9327724215463407,1.9388773079359225,0.006104886389581843,0.00445781511200094
39,1,0,1.9189390625,1.924251953125,1.9264115234375,0.0021595703125001364,0.005312890624999955
40,1,0,1.90116953125,1.9048267578125,1.9117125,0.0068857421874999325,0.0036572265624998934
41,1,0,1.8864521262601808,1.892644900907207,1.8986021286332282,0.0059572277260211415,0.006192774647026278
42,1,0,1.8667782942926354,1.8778238042624618,1.8820318128968383,0.004208008634376537,0.01104550996982634
43,1,0,1.861748215185198,1.8649480204976603,1.877517163577571,0.012569143079910639,0.0031998053124622228
44,1,0,1.8326897783944447,1.8425419306804416,1.844823572196708,0.0022816415162663084,0.009852152285996896
45,1,0,1.8143840709281664,1.8226280210711059,1.8401653360343764,0.01753731496327049,0.008243950142939438
46,1,0,1.7975598818593288,1.8059370335691538,1.8115315670045182,0.005594533435364424,0.008377151709825004
47,1,0,1.7728683150133426,1.7803851133564674,1.7968390228201216,0.016453909463654215,0.0075167983431247976
48,1,0,1.73992424021218,1.7549614755784133,1.7603647969462493,0.005403321367835945,0.015037235366233359
49,1,0,1.711003556836632,1.7232530709478653,1.7345043426766293,0.011251271728764056,0.012249514111233317
50,1,0,1.68892998046875,1.69812177734375,1.7107818359375,0.012660058593749968,0.009191796874999936
51,1,0,1.660605988399607,1.6692856775948588,1.7011130275611381,0.03182734996627934,0.00867968919525186
52,1,0,1.634491761180836,1.63833814827521,1.6698181640625,0.031480015787290094,0.0038463870943739042
53,1,0,1.600493379002613,1.6093107635372583,1.6216554925108384,0.012344728973580077,0.008817384534645312
54,1,0,1.5746693651052208,1.5806444650954943,1.5891070660574476,0.008462600961953282,0.005975099990273458
55,1,0,1.5401618399385781,1.5413459226636264,1.5501803028400212,0.008834380176394818,0.0011840827250482189
56,1,0,1.5080146515682233,1.5112415082974642,1.5254091896129647,0.014167681315500502,0.0032268567292408346
57,1,0,1.5098137714480022,1.511711330412369,1.5261826223012933,0.014471291888924265,0.00189755896436683
58,1,0,1.5146177762925344,1.5163339875652317,1.5270815482581148,0.010747560692883074,0.0017162112726973877
59,1,0,1.51898837890625,1.5236021484375,1.53214580078125,0.008543652343750097,0.004613769531250034
60,1,0,1.5273889347385297,1.5321030981173522,1.538878981655554,0.006775883538201688,0.004714163378822578
61,1,0,1.5352757881398023,1.5377675855014816,1.5508371193041248,0.013069533802643196,0.002491797361679371
62,1,0,1.5422403038282735,1.5452117896541941,1.5585458781962296,0.013334088542035438,0.002971485825920661
63,1,0,1.5503266359016776,1.5512172613365534,1.5648410961138166,0.013623834777263255,0.0008906254348757248
64,1,0,1.5570748813842195,1.5603158009354496,1.5719606308401517,0.011644829904702059,0.0032409195512301814
65,1,0,1.5638631659488114,1.5686700042334005,1.5781274307262845,0.009457426492883947,0.0048068382845891655
66,1,0,1.5700644102065704,1.5737388271397088,1.5864641300501017,0.012725302910392866,0.0036744169331384136
67,1,0,1.5764507996149606,1.5812329327242574,1.592462434781437,0.011229502057179541,0.00478213310929676
68,1,0,1.5806643617822786,1.5871751084204844,1.6024008024224234,0.015225694001939072,0.006510746638205722
69,1,0,1.5878418542814312,1.594996151855093,1.6079267195240938,0.012930567669000803,0.007154297573661816
70,1,0,1.5936853698604239,1.6026572466127433,1.6215843987469527,0.01892715213420937,0.008971876752319474
71,1,0,1.6010183406393286,1.6102566291067415,1.616650774727168,0.006394145620426395,0.009238288467412925
72,1,0,1.6051517808654752,1.6126185828447346,1.6254659549083679,0.012847372063633289,0.007466801979259419
73,1,0,1.6113296930320766,1.618241708125834,1.6247291136372626,0.006487405511428568,0.006912015093757384
74,1,0,1.616177374340002,1.6232937854547362,1.634199066347018,0.010905280892281821,0.007116411114734156
75,1,0,1.6207796370232956,1.6269850105410197,1.6375093310583324,0.010524320517312669,0.0062053735177241
76,1,0,1.6255382937198701,1.6311317534823015,1.6435142790597064,0.012382525577404824,0.005593459762431419
77,1,0,1.6309803246016894,1.6392340387632964,1.6506329689972534,0.011398930233956994,0.008253714161607029
78,1,0,1.634510120557629,1.6425133439954438,1.649983950193745,0.0074706061983011995,0.0080032234378149
79,1,0,1.6402312422552467,1.644717083413208,1.657833786474742,0.013116703061534007,0.004485841157961357
80,1,0,1.6457880859375,1.64824599609375,1.65725673828125,0.009010742187499865,0.002457910156250076
81,1,0,1.6496088667291406,1.6568413947360094,1.657616688613307,0.0007752938772975781,0.007232528006868799
82,1,0,1.6525960258976613,1.6602862617746605,1.6616872386107886,0.001400976836128054,0.007690235876999241
83,1,0,1.6566890289735379,1.6611347325326886,1.6688158856265511,0.007681153093862525,0.004445703559150749
84,1,0,1.6618186480827963,1.6660843744882197,1.6744919014088977,0.008407526920678032,0.004265726405423331
85,1,0,1.664627278247515,1.676995933007018,1.6795968124212524,0.0026008794142342584,0.012368654759502995
86,1,0,1.6718491226120478,1.6768178740677366,1.6933406328146385,0.0165227587469019,0.004968751455688869
87,1,0,1.6677943046518071,1.67665355890519,1.686513921059876,0.009860362154685998,0.008859254253382964
88,1,0,1.675646748299511,1.6794019255476271,1.6870029539074038,0.007601028359776718,0.003755177248116137
89,1,0,1.674258400661641,1.6774727570720969,1.6881149476899262,0.010642190617829339,0.0032143564104558653
90,1,0,1.6774645413593279,1.6823983823817856,1.689408674400461,0.007010292018675424,0.004933841022457752
91,1,0,1.6771562530731212,1.6820060591814627,1.6891162663426562,0.0071102071611934825,0.0048498061083415145
92,1,0,1.679200291992544,1.6844762261672683,1.691207777353244,0.0067315511859755706,0.005275934174724384
93,1,0,1.676771875,1.679109521484375,1.69109521484375,0.011985693359374938,0.0023376464843749556
94,1,0,1.6761848558355597,1.6860297380158702,1.6938659757545673,0.007836237738697127,0.009844882180310544
95,1,0,1.6707270716173168,1.6733687249746423,1.6835584825119676,0.010189757537325317,0.0026416533573254686
96,1,0,1.6731798894910976,1.676856406932839,1.6864862019633906,0.009629795030551502,0.003676517441741467
97,1,0,1.6654960595403185,1.6692130569911452,1.6807274287644254,0.011514371773280185,0.0037169974508266534
98,1,0,1.6654152830198168,1.6681348146681856,1.681235304868453,0.013100490200267378,0.0027195316483688003
99,1,0,1.653521367875267,1.6615161448273719,1.6680120933617368,0.00649594853436497,0.007994776952104932
100,1,0,1.65010859375,1.65759248046875,1.66876943359375,0.011176953124999889,0.00748388671875011
101,1,0,1.6461451532328828,1.6506918881867556,1.6561448255957,0.00545293740894448,0.004546734953872811
102,1,0,1.6408182091042298,1.6456346648878903,1.654256150525803,0.008621485637912762,0.004816455783660523
103,1,0,1.6308057872667552,1.6353017842386297,1.6385727321431116,0.0032709479044819023,0.004495996971874527
104,1,0,1.6233494736469982,1.6287534823028653,1.632622675156648,0.0038691928537826215,0.0054040086558670986
105,1,0,1.6149326096092689,1.6165416918762243,1.6278899357260648,0.011348243849840456,0.0016090822669554417
106,1,0,1.606774772902588,1.6100418174277333,1.6129902580950037,0.002948440667270402,0.0032670445251452573
107,1,0,1.5952014148440956,1.600589843894005,1.60633911287576,0.005749268981755096,0.005388429049909327
108,1,0,1.5831452919254052,1.5858574534392742,1.589031627235873,0.0031741737965989003,0.0027121615138689936
109,1,0,1.5706580210861514,1.5795671109476561,1.584121265340956,0.00455415439329987,0.008909089861504738
110,1,0,1.5601708615700676,1.5639479665278824,1.5739538888995497,0.010005922371667308,0.003777104957814803
111,1,0,1.5480431687542158,1.5494987353026108,1.5554784722146946,0.005979736912083755,0.0014555665483950708
112,1,0,1.5350777789073367,1.5378429191365186,1.5418806195750052,0.004037700438486613,0.0027651402291819505


==> data/st2.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,0,2.005076,2.005186,2.006042,0.0008559999999997459,0.00011000000000027654
2,2,0,2.004411,2.004552,2.0052879999999997,0.0007359999999998479,0.00014099999999972468
3,2,0,1.99213,1.992227,1.9933009999999998,0.0010739999999997973,9.700000000001374e-05
4,2,0,1.974956,1.976081,1.976534,0.0004530000000000367,0.0011250000000000426
5,2,0,1.95387,1.955873,1.9564570000000001,0.00058400000000014,0.002002999999999977
6,2,0,1.930068,1.933708,1.934632,0.0009239999999999249,0.0036400000000000876
7,2,0,1.90594625,1.9097243750000001,1.9110231249999998,0.001298749999999682,0.0037781250000001876
8,2,0,1.8754093749999998,1.8825387500000001,1.884698125,0.0021593749999997414,0.007129375000000326
9,2,0,1.8660280412675259,1.8685574178483861,1.8708417942761215,0.0022843764277353795,0.0025293765808602764
10,2,0,1.8307200000000001,1.8394725,1.843994375,0.0045218750000000085,0.008752499999999941
11,2,0,1.8114843749999998,1.81906125,1.8249475,0.005886249999999871,0.0075768750000002605
12,2,0,1.795189375,1.7963618749999999,1.8041875,0.00782562500000017,0.0011724999999997987
13,2,0,1.7772823608014756,1.781921113700696,1.7944586215366385,0.01253750783594243,0.004638752899220444
14,2,0,1.752584922682788,1.7576499242656012,1.7624464882645274,0.004796563998926251,0.005065001582813089
15,2,0,1.7112164722551475,1.7265033520322974,1.7294274154460672,0.0029240634137697175,0.015286879777149931
16,2,0,1.5952459375,1.6347325000000001,1.6447434375,0.010010937499999928,0.039486562500000044
17,2,0,1.426791875,1.4794762499999998,1.4963940624999998,0.016917812500000018,0.052684374999999894
18,2,0,1.2941963419363567,1.3302341656981767,1.3425879195587247,0.012353753860548045,0.036037823761819965
19,2,0,1.3047430029643767,1.342401464000915,1.3543489714681072,0.011947507467192198,0.03765846103653825
20,2,0,1.3253545783466114,1.3568327230204518,1.366650854156784,0.00981813113633212,0.03147814467384036
21,2,0,1.3261270788294244,1.3639111649444782,1.3684905428065892,0.004579377862111045,0.037784086115053794
22,2,0,1.321763125,1.3462471875,1.3681521875,0.021905000000000063,0.024484062500000014
23,2,0,1.3281843701728469,1.356199396436934,1.3655187801738564,0.009319383736922315,0.02801502626408725
24,2,0,1.3197953125,1.347673125,1.355196875,0.007523750000000051,0.0278778125000001
25,2,0,1.3171371875,1.33815375,1.3460118749999999,0.007858124999999827,0.021016562500000058
26,2,0,1.3022089715112144,1.3165986769983464,1.3239938424923032,0.007395165493956801,0.014389705487132032
27,2,0,1.264039935037439,1.304494347963451,1.309362946277762,0.004868598314311079,0.04045441292601204
28,2,0,1.2813951075579133,1.2997519997674998,1.3147335763127277,0.014981576545227915,0.018356892209586473
29,2,0,1.2663478227173892,1.2872195545122216,1.2943458089661306,0.00712625445390902,0.02087173179483237
30,2,0,1.2480810525886512,1.2576234067756014,1.2719002973909503,0.01427689061534898,0.009542354186950153
31,2,0,1.2365197983686556,1.2569974642175614,1.2613163724920498,0.004318908274488331,0.02047766584890587
32,2,0,1.2184177047665983,1.230031778154792,1.234853970175597,0.004822192020804916,0.011614073388193757
33,2,0,1.1934251864726855,1.2024934691396045,1.2048614382595997,0.0023679691199951503,0.009068282666919059
34,2,0,1.182722202552065,1.185883924266179,1.1902428346026572,0.004358910336478283,0.0031617217141139964
35,2,0,1.1565750394687992,1.160396450495563,1.1719755274694095,0.011579076973846414,0.00382141102676381
36,2,0,1.142234575017371,1.144079577611906,1.1555844375406152,0.01150485992870931,0.0018450025945349058
37,2,0,1.1658919261149077,1.1725697469621839,1.1821000713750893,0.009530324412905467,0.006677820847276195
38,2,0,1.2030149389132527,1.2040541581503867,1.2091255667776095,0.005071408627222773,0.0010392192371340148
39,2,0,1.2211192006995004,1.224979671862295,1.2303124876953049,0.0053328158330099296,0.003860471162794532
40,2,0,1.2398430811764443,1.2424474573972457,1.2484465227093076,0.0059990653120618465,0.002604376220801452
41,2,0,1.240268456795303,1.2422042419773665,1.2622489701932207,0.020044728215854235,0.0019357851820633876
42,2,0,1.2562147753355863,1.260753063676662,1.2773049645390069,0.016551900862344926,0.004538288341075614
43,2,0,1.2720405537626729,1.2867607146127233,1.2931464978582805,0.006385783245557164,0.014720160850050457
44,2,0,1.277910668423542,1.2893761389650216,1.2992466092572825,0.009870470292260958,0.011465470541479617
45,2,0,1.2958570710043407,1.298573794423709,1.305090055623533,0.006516261199823958,0.00271672341936835
46,2,0,1.302237158347336,1.3106318537173627,1.318170454534801,0.00753860081743829,0.008394695370026684
47,2,0,1.3053839754799694,1.3109202324002904,1.3158852386065483,0.004965006206257838,0.005536256920321003
48,2,0,1.3113661424009597,1.317566612119783,1.321701300265828,0.004134688146044896,0.006200469718823376
49,2,0,1.320180906674,1.3233956017084414,1.3290445211980966,0.00564891948965518,0.003214695034441384
50,2,0,1.3136673437500002,1.3229479687499999,1.3352053124999999,0.012257343749999983,0.00928062499999971
51,2,0,1.3242982136375545,1.3252272777343834,1.334555731267663,0.009328453533279601,0.0009290640968289132
52,2,0,1.2900394977580802,1.309038897597244,1.3139070592916373,0.004868161694393303,0.018999399839163766
53,2,0,1.260476059598153,1.2669092448864239,1.2754944826150323,0.00858523772860842,0.0064331852882708596
54,2,0,1.2086236757880153,1.2156761136411949,1.2244483991409043,0.008772285499709431,0.0070524378531795495
55,2,0,1.211369676679888,1.223812745913528,1.2330267468449359,0.009214000931407895,0.012443069233639914
56,2,0,1.2279190417991015,1.2346545168636094,1.2429442121351988,0.008289695271589403,0.00673547506450789
57,2,0,1.2134972700350102,1.234773004741179,1.2414598896670237,0.006686884925844794,0.021275734706168725
58,2,0,1.2315465640789585,1.2414431466813918,1.252111683976858,0.01066853729546624,0.009896582602433313
59,2,0,1.234003294532537,1.2418765788580388,1.2510891605817034,0.00921258172366457,0.007873284325501828
60,2,0,1.2317568474981226,1.2486681410975513,1.2560899571069206,0.007421816009369309,0.016911293599428667
61,2,0,1.231751167169519,1.2409056324527932,1.2505371296196253,0.009631497166832093,0.009154465283274238
62,2,0,1.2373335672917947,1.2490995112262953,1.2578335003776957,0.008733989151400445,0.011765943934500589
63,2,0,1.2460448915290003,1.2580717994150767,1.2618975911262258,0.0038257917111490514,0.01202690788607641
64,2,0,1.233927009343071,1.2522222127603924,1.2535725287416757,0.0013503159812833232,0.018295203417321382
65,2,0,1.2344389637879536,1.2493015021054352,1.257135428552277,0.007833926446841666,0.014862538317481633
66,2,0,1.2281970490778944,1.2407055656801222,1.2471065818052016,0.006401016125079373,0.012508516602227848
67,2,0,1.232248835174962,1.2453954850437003,1.2469080642322325,0.0015125791885322037,0.013146649868738258
68,2,0,1.2248502107970727,1.2366219405830694,1.2404161628901527,0.0037942223070832615,0.01177172978599672
69,2,0,1.2258273513545692,1.22761102699201,1.2328343973850568,0.005223370393046878,0.0017836756374407514
70,2,0,1.2283635082950644,1.232052347659497,1.232681099575225,0.0006287519157281984,0.003688839364432539
71,2,0,1.2094211101110242,1.2105993914530775,1.2145358761356153,0.003936484682537822,0.0011782813420533333
72,2,0,1.1954970565195282,1.1994462805145913,1.2063884772346962,0.006942196720104876,0.003949223995063145

==> data/st2.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,0,2.004240625,2.0045025,2.005111875,0.000609374999999801,0.000261875000000078
2,2,0,1.997134375,1.9971856249999997,1.9973299999999998,0.0001443750000000854,5.124999999983615e-05
3,2,0,1.9963968749999998,1.9965462500000002,1.996794375,0.0002481249999997104,0.0001493750000003402
4,2,0,1.995928125,1.996175625,1.99643875,0.0002631250000000307,0.0002474999999999561
5,2,0,1.995765,1.9959712499999998,1.9962399999999998,0.0002687500000000398,0.00020624999999974136
6,2,0,1.995713125,1.995899375,1.9961749999999998,0.0002756249999997795,0.00018625000000005443
7,2,0,1.995526875,1.99561625,1.99590125,0.0002849999999998687,8.937500000016918e-05
8,2,0,1.995415,1.9955349999999998,1.995933125,0.000398125000000249,0.00011999999999989797
9,2,0,1.9954731249999997,1.9955218750000001,1.9957350000000003,0.00021312500000014722,4.875000000037488e-05
10,2,0,1.995289375,1.995478125,1.9956118750000003,0.0001337500000002656,0.00018874999999995978
11,2,0,1.99513828125,1.995405625,1.99561625,0.00021062500000001982,0.0002673437500000375
12,2,0,1.9950406230627435,1.99544875,1.99565375,0.00020500000000001073,0.0004081269372564478
13,2,0,1.99502265625,1.9952296875,1.995370703125,0.00014101562500012932,0.00020703124999998934
14,2,0,1.994955466779479,1.9951046855877679,1.9953062481665031,0.0002015625787352704,0.00014921880828877576
15,2,0,1.99511640625,1.995130078125,1.9951703125,4.023437499989235e-05,1.3671875000120792e-05
16,2,0,1.994970703125,1.99510625,1.99523359375,0.00012734375000000853,0.00013554687500016982
17,2,0,1.994890625,1.995107421875,1.995166015625,5.859374999994671e-05,0.00021679687499998046
18,2,0,1.995016015625,1.995046484375,1.9950921875,4.5703125000073896e-05,3.0468749999901235e-05
19,2,0,1.9949011698832695,1.9949249980175774,1.9951464824790948,0.0002214844615173739,2.382813430790165e-05
20,2,0,1.99474453125,1.994912109375,1.99510234375,0.00019023437499998685,0.00016757812499990088
21,2,0,1.99471015625,1.99484453125,1.9949421875,9.765624999991118e-05,0.0001343750000000199
22,2,0,1.9945576150615685,1.9947253885646048,1.99483632610794,0.0001109375433352433,0.000167773503036317
23,2,0,1.9944513650200644,1.994651169785613,1.9947183573118583,6.718752624523816e-05,0.00019980476554870563
24,2,0,1.994430858287277,1.9944761697172537,1.9945283192438124,5.2149526558631365e-05,4.5311429976768736e-05
25,2,0,1.9942576171875,1.9942732421875,1.994365625,9.238281249990266e-05,1.5625000000074607e-05
26,2,0,1.993782421875,1.9939904296875,1.9941056640625,0.0001152343749999396,0.00020800781249996625
27,2,0,1.9932482395500934,1.9934513646294394,1.9935548802948753,0.00010351566543587154,0.00020312507934594493
28,2,0,1.9922894501130664,1.992530270519637,1.9926177705538168,8.750003417978824e-05,0.00024082040657069648
29,2,0,1.9903855449971766,1.9907759747609326,1.9910857404464335,0.00030976568550089567,0.00039042976375602834
30,2,0,1.9877402271915392,1.9882318290420873,1.9885548761063727,0.00032304706428543106,0.0004916018505480846
31,2,0,1.9833781152606145,1.9846152253604834,1.9850910068892618,0.0004757815287783629,0.0012371100998689322
32,2,0,1.9781997919139407,1.9796224489975287,1.9800693242593697,0.00044687526184095105,0.0014226570835880192
33,2,0,1.9722824002206254,1.9729343538549642,1.9736456825356896,0.0007113286807254315,0.0006519536343387866
34,2,0,1.9630462601923908,1.9656370825289708,1.9666874739745892,0.0010503914456183594,0.0025908223365800342
35,2,0,1.9549537021393948,1.956981632222975,1.9574273354350262,0.00044570321205128494,0.002027930083580154
36,2,0,1.9456886400519375,1.946982586122609,1.9474058285581026,0.0004232424354935205,0.00129394607067157
37,2,0,1.9340101046953944,1.9358483873815526,1.9365292472884745,0.0006808599069219046,0.0018382826861582657
38,2,0,1.9224286654855463,1.9236544474537776,1.9243013228328063,0.000646875379028744,0.0012257819682313098
39,2,0,1.910363671875,1.911064453125,1.9113837890625,0.0003193359374999982,0.0007007812500001709
40,2,0,1.896505859375,1.897494921875,1.89849375,0.000998828125000184,0.0009890624999999709
41,2,0,1.8823669692122986,1.8828357193038514,1.8835378678784898,0.0007021485746383505,0.00046875009155278313
42,2,0,1.8658967571358218,1.866462786299052,1.8678733342760425,0.0014105479769905838,0.0005660291632301195
43,2,0,1.8490644236453952,1.8493105174434603,1.8522034867584933,0.0028929693150330227,0.00024609379806506126
44,2,0,1.8306905588634996,1.8318604811955004,1.8339507163869986,0.002090235191498202,0.0011699223320007501
45,2,0,1.8104448108075062,1.8119253597146014,1.813555145984963,0.0016297862703615884,0.0014805489070952582
46,2,0,1.7892065889139717,1.7908747549313535,1.7934427266906954,0.0025679717593418694,0.0016681660173818447
47,2,0,1.7681993830072098,1.7688866883659065,1.7712265344009126,0.0023398460350061434,0.0006873053586966549
48,2,0,1.7451267042252971,1.7460206504107914,1.7476465309048153,0.0016258804940239013,0.0008939461854942099
49,2,0,1.7182799254452978,1.7199561953039442,1.7233743600340545,0.0034181647301103624,0.0016762698586463287
50,2,0,1.6938541015625,1.69618876953125,1.6991462890625,0.002957519531249897,0.002334667968750148
51,2,0,1.6655580401480545,1.668042122664477,1.6711031584185856,0.003061035754108543,0.0024840825164225144
52,2,0,1.6361971411888936,1.6377182362757936,1.641319313659553,0.0036010773837593657,0.001521095086900015
53,2,0,1.6046674464201083,1.6061313151801235,1.6134314206782838,0.007300105498160292,0.0014638687600152522
54,2,0,1.5738397349684394,1.5756618074161806,1.5814269508909582,0.005765143474777634,0.0018220724477411299
55,2,0,1.5448730637789019,1.5454849787377618,1.5502882084299927,0.004803229692230904,0.0006119149588599271
56,2,0,1.5174421608152433,1.518830346171338,1.5226317181847986,0.0038013720134606466,0.00138818535609464
57,2,0,1.518172138661477,1.5204139379446597,1.5252362087498337,0.004822270805173945,0.0022417992831826883
58,2,0,1.518307718419476,1.5213085979118355,1.526714751311475,0.005406153399639457,0.0030008794923594984
59,2,0,1.5269880859375,1.5290037109375,1.53338212890625,0.004378417968749826,0.0020156250000000764
60,2,0,1.5345299552450866,1.5372368906892808,1.5408880650602008,0.003651174370919996,0.002706935444194203
61,2,0,1.541953035537702,1.544796493124315,1.5509813576135463,0.006184864489231279,0.002843457586612974
62,2,0,1.5501453858131766,1.5517554451930884,1.556444802951564,0.004689357758475676,0.0016100593799117657
63,2,0,1.5572776717934647,1.5598501364992234,1.5644504362066936,0.004600299707470112,0.0025724647057587813
64,2,0,1.5644924631310855,1.5653377760438358,1.5697417821004795,0.004404006056643706,0.0008453129127503622
65,2,0,1.5711803570216587,1.5715989119135312,1.57681092617721,0.005212014263678899,0.0004185548918724802
66,2,0,1.5776106833000292,1.5786558999810743,1.5836139165088376,0.004958016527763398,0.0010452166810450692
67,2,0,1.5827391264436064,1.5853218463317311,1.59011394553505,0.0047920992033188,0.0025827198881247515
68,2,0,1.5887312106603313,1.5899027947510065,1.5936950865733945,0.0037922918223880497,0.0011715840906751929
69,2,0,1.5934694454720066,1.5958246240132312,1.5991495302533558,0.0033249062401246032,0.0023551785412245785
70,2,0,1.5997849411332261,1.6019078930471298,1.60586981213941,0.003961919092280164,0.002122951913903659
71,2,0,1.6058713981863246,1.6080155429991074,1.6114533426823099,0.003437799683202458,0.0021441448127828
72,2,0,1.6112290041134838,1.6131619176674334,1.6163849702079556,0.003223052540522131,0.0019329135539496445
73,2,0,1.6163739337763348,1.61824356359549,1.6222286241350703,0.003985060539580365,0.001869629819155172
74,2,0,1.6208000337500232,1.623396519899965,1.6266325572683498,0.0032360373683848476,0.002596486149941679
75,2,0,1.626709963609318,1.628503716412057,1.6335636852557582,0.00505996884370119,0.0017937528027389682
76,2,0,1.6319650546704367,1.6325025549328882,1.637268670541343,0.004766115608454857,0.0005375002624514735
77,2,0,1.6362171430535715,1.63773501474024,1.6410639222905945,0.0033289075503544208,0.0015178716866686148
78,2,0,1.6406985000682128,1.6425521135304797,1.6451912739444603,0.0026391604139806013,0.0018536134622668676
79,2,0,1.6455590164984635,1.647089389983422,1.6501964260881659,0.003107036104743832,0.001530373484958547
80,2,0,1.65045986328125,1.65150537109375,1.65343515625,0.0019297851562500856,0.0010455078125000128
81,2,0,1.6535878752982913,1.6552592639757,1.6583807841562306,0.0031215201805305792,0.0016713886774086806
82,2,0,1.6580386592363172,1.6587128301457472,1.661334513673604,0.002621683527856744,0.0006741709094300052
83,2,0,1.6616449053537552,1.6626473468089524,1.6655446614035478,0.0028973145945954126,0.0010024414551972338
84,2,0,1.664957955229882,1.6666873047328474,1.6690047414654965,0.0023174367326490586,0.0017293495029653272
85,2,0,1.6681436525601052,1.669866113749919,1.6720914070446398,0.002225293294720876,0.0017224611898136732
86,2,0,1.6714662772134468,1.672345476646845,1.6756150086950705,0.003269532048225443,0.0008791994333983144
87,2,0,1.6740771730358877,1.6750166272159388,1.6774366982931672,0.002420071077228414,0.0009394541800511469
88,2,0,1.6757830568346241,1.6776719274346343,1.6789984435030474,0.0013265160684130528,0.0018888706000101951
89,2,0,1.676977621787928,1.6778696154998312,1.6807937415908671,0.0029241260910359834,0.0008919937119031829
90,2,0,1.6776318754499209,1.6791365150768893,1.6816272393141656,0.002490724237276254,0.0015046396269684514
91,2,0,1.677427622556972,1.678149449962439,1.68131859600346,0.0031691460410210315,0.0007218274054670015
92,2,0,1.6767539658919983,1.6777110973686697,1.6805863492309183,0.0028752518622485734,0.0009571314766714245
93,2,0,1.6755536104571251,1.676356590188198,1.6793049344947737,0.0029483443065756454,0.0008029797310729059
94,2,0,1.674288511446561,1.67483157917866,1.6777231878007515,0.0028916086220913684,0.0005430677320990007
95,2,0,1.6714247286508184,1.6729178455620337,1.675509450035027,0.0025916044729932253,0.001493116911215342
96,2,0,1.6687075084370333,1.6701344651851655,1.6726727528800367,0.0025382876948711885,0.001426956748132202
97,2,0,1.6653016561571958,1.6659123513057168,1.668634917875736,0.002722566570019236,0.0006106951485209677
98,2,0,1.6606584532737239,1.6629191016683866,1.6647880501748906,0.0018689485065039868,0.0022606483946627787
99,2,0,1.6562584610138211,1.6577356609482157,1.6592545113484825,0.0015188504002667802,0.0014771999343945463
100,2,0,1.651702001953125,1.652737060546875,1.6537912109375,0.0010541503906249527,0.0010350585937499712
101,2,0,1.645447315319021,1.646448929679377,1.6478556722193203,0.0014067425399433287,0.0010016143603559513
102,2,0,1.6388577459832325,1.6395239092961251,1.6408460308253487,0.0013221215292236188,0.0006661633128925981
103,2,0,1.629870582005973,1.632144215262542,1.6325344497137597,0.00039023445121766365,0.002273633256569152
104,2,0,1.6217016273674132,1.6224413265111808,1.6241615457226746,0.0017202192114937898,0.0007396991437675915
105,2,0,1.6129300214252962,1.6135913984753025,1.6163245531725419,0.0027331546972393372,0.0006613770500063509
106,2,0,1.604279506550251,1.6048312161272829,1.6066034348279083,0.0017722187006254941,0.000551709577031767
107,2,0,1.5937859848110316,1.5944432603621241,1.595755711854422,0.0013124514922979724,0.0006572755510925177
108,2,0,1.5815017524465405,1.582175533717384,1.5844447298185445,0.0022691961011604977,0.0006737812708434987
109,2,0,1.56985909460272,1.5708704724447513,1.5723386866257987,0.001468214181047367,0.0010113778420313135
110,2,0,1.5572076062354498,1.5579383703092011,1.560225487054792,0.0022871167455909003,0.0007307640737512777
111,2,0,1.545016516388874,1.5457933733369902,1.5480841491836825,0.00229077584669235,0.0007768569481161336
112,2,0,1.5329741492857132,1.5337911928147046,1.5360111215185868,0.0022199287038822124,0.000817043528991368


==> data/st3.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,0,2.004231,2.00571,2.005938,0.00022799999999989495,0.0014790000000002301
2,3,0,2.007397,2.008371,2.008554,0.00018300000000026628,0.0009739999999998084
3,3,0,2.003695,2.004904,2.005208,0.000304000000000304,0.0012089999999997936
4,3,0,1.9930359999999998,1.993616,1.9938159999999998,0.00019999999999975593,0.000580000000000247
5,3,0,1.975263,1.9763,1.976669,0.0003690000000000637,0.0010369999999999546
6,3,0,1.956788,1.9589670000000001,1.959359,0.00039199999999994795,0.002179000000000153
7,3,0,1.93341125,1.93721625,1.93755375,0.00033749999999987956,0.0038050000000000583
8,3,0,1.91590125,1.920981875,1.921505625,0.000523749999999934,0.005080625000000172
9,3,0,1.8984181249999998,1.9052443749999999,1.90538125,0.0001368750000001473,0.006826250000000034
10,3,0,1.882829375,1.8899193749999998,1.8905156250000001,0.0005962500000002979,0.007089999999999819
11,3,0,1.865243125,1.8725493749999997,1.8737862499999998,0.0012368750000000261,0.007306249999999848
12,3,0,1.8498161561350974,1.854603659127287,1.856706785441741,0.0021031263144539736,0.004787502992189552
13,3,0,1.825215203259502,1.8353498970936857,1.835498022186264,0.00014812509257833284,0.01013469383418375
14,3,0,1.810988631867895,1.8190705119190702,1.8195998872499297,0.0005293753308595051,0.008081880051175272
15,3,0,1.7885164303227687,1.8016939385587116,1.8024064390040242,0.0007125004453125694,0.01317750823594288
16,3,0,1.7674856250000002,1.7763928125,1.7792634374999998,0.0028706249999999045,0.008907187499999747
17,3,0,1.677017923136202,1.6986819991762496,1.7223995139996964,0.02371751482344675,0.02166407604004772
18,3,0,1.46322074676945,1.482066076936947,1.5562158339523442,0.07414975701539728,0.0188453301674969
19,3,0,1.470305,1.496933125,1.576273125,0.07933999999999997,0.026628125000000002
20,3,0,1.499033592843993,1.5141017319703736,1.5809689821584207,0.06686725018804718,0.015068139126380498
21,3,0,1.4969981212476515,1.526855033568792,1.5926182407728011,0.06576320720400908,0.029856912321140516
22,3,0,1.5092521875,1.522415625,1.5868784375,0.06446281249999997,0.013163437500000041
23,3,0,1.504898595280811,1.523552976110305,1.5988198746312108,0.07526689852090573,0.01865438082949411
24,3,0,1.5005665632082041,1.5129375161718954,1.5750263437829297,0.06208882761103429,0.012370952963691284
25,3,0,1.4426240266400168,1.5007962504976566,1.5476420610262882,0.04684581052863157,0.05817222385763987
26,3,0,1.4481965301228312,1.4581659113536947,1.5415011196881998,0.08333520833450514,0.009969381230863439
27,3,0,1.4316824112003768,1.4475806949344836,1.5232230505036017,0.07564235556911814,0.015898283734106844
28,3,0,1.4251348830232546,1.436461306970792,1.5187104979851531,0.08224919101436101,0.011326423947537467
29,3,0,1.4092310370193981,1.4155368222105138,1.5104943815589884,0.09495755934847461,0.006305785191115687
30,3,0,1.3949819288751901,1.4045188202667223,1.4749531600757437,0.07043433980902147,0.009536891391532132
31,3,0,1.378636237854858,1.384935781900807,1.4572371787630194,0.07230139686221237,0.006299544045949013
32,3,0,1.336271771292464,1.3443619288065511,1.412964908275767,0.06860297946921579,0.008090157514087037
33,3,0,1.2730071879811042,1.2880254950438195,1.372533765292409,0.08450827024858953,0.01501830706271523
34,3,0,1.2439633880620733,1.2526957468208146,1.303028958331022,0.05033321151020731,0.008732358758741343
35,3,0,1.2142718749697266,1.2155081276740292,1.2345423880614739,0.019034260387444712,0.0012362527043026095
36,3,0,1.1899751030705379,1.1963141794372676,1.1982652774552944,0.0019510980180268422,0.006339076366729701
37,3,0,1.217573240716551,1.2188838673548343,1.2253563754454693,0.006472508090634932,0.0013106266382834075
38,3,0,1.237017557839934,1.2435736618338467,1.24740476156994,0.003831099736093302,0.006556103993912599
39,3,0,1.2550583672786988,1.262563847756012,1.2646532260206655,0.0020893782646536074,0.007505480477313142
40,3,0,1.2658180082950208,1.28355508388771,1.2870104050260127,0.003455321138302825,0.01773707559268911
41,3,0,1.287735113501669,1.2998248123357616,1.3039565349592515,0.00413172262348982,0.01208969883409261
42,3,0,1.3046797155554946,1.306063000479845,1.3137177083126628,0.007654707832817742,0.0013832849243504697
43,3,0,1.3177361930425602,1.3308335408854814,1.3330210415690753,0.002187500683593857,0.01309734784292127
44,3,0,1.3305745829022786,1.3395244280506917,1.3406930219832847,0.0011685939325929429,0.008949845148413127
45,3,0,1.3367500622267472,1.3502247897298445,1.3524146399809625,0.002189850251117953,0.013474727503097306
46,3,0,1.3393920956401943,1.355916347955082,1.3603529194668678,0.004436571511785781,0.016524252314887633
47,3,0,1.3562984375,1.3639015625000002,1.3670751562499999,0.0031735937499997036,0.007603125000000155
48,3,0,1.3709838029459729,1.375189590110361,1.3777361561914696,0.002546566081108592,0.004205787164388131
49,3,0,1.374383534481991,1.378443226422279,1.381266823260588,0.002823596838309017,0.0040596919402879905
50,3,0,1.3704604863434413,1.3752513580699075,1.3810283260886533,0.005776968018745832,0.004790871726466195
51,3,0,1.3750700489539942,1.3787205242634422,1.3840502213402417,0.005329697076799533,0.0036504753094479536
52,3,0,1.3728513518823917,1.3786349605432577,1.3867470127071422,0.008112052163884442,0.005783608660866024
53,3,0,1.3510645902596057,1.369631785012416,1.3735105365275533,0.0038787515151372798,0.018567194752810323
54,3,0,1.2836907208617894,1.3134381320082678,1.3341345851486694,0.020696453140401694,0.029747411146478386
55,3,0,1.2988148338079046,1.323288159033411,1.3294248888103473,0.006136729776936356,0.02447332522550627
56,3,0,1.2979408047780179,1.335715477683041,1.3491241217154564,0.013408644032415262,0.03777467290502323
57,3,0,1.3067521606704768,1.343186565710117,1.3502975243207753,0.007110958610658358,0.03643440503964013
58,3,0,1.314962203494955,1.3481272997571172,1.353711365310903,0.005584065553785766,0.03316509626216213
59,3,0,1.3185312181762572,1.3458695101052773,1.3587485776361632,0.012879067530885857,0.027338291929020153
60,3,0,1.3327792425406728,1.3674008675660245,1.3718857295357763,0.00448486196975173,0.03462162502535171
61,3,0,1.3191167519519362,1.3580039910990507,1.358351100935056,0.0003471098360052771,0.03888723914711445
62,3,0,1.3174274664485621,1.3475351080818687,1.3558924694606778,0.008357361378809047,0.030107641633306592
63,3,0,1.3333972919414887,1.3614703031927091,1.3697599481872773,0.00828964499456819,0.028073011251220414
64,3,0,1.3254144327090844,1.3446786229995749,1.359922724800775,0.015244101801200172,0.019264190290490424
65,3,0,1.3228845043116129,1.3468898787004686,1.3555745885907364,0.008684709890267817,0.02400537438885575
66,3,0,1.3295766859581077,1.353098837599474,1.3632138557748972,0.010115018175423263,0.023522151641366174
67,3,0,1.334673312735333,1.3621777994723105,1.366716099159153,0.004538299686842384,0.027504486736977585
68,3,0,1.3295269104302332,1.3483008206910905,1.3621892408279286,0.013888420136838109,0.018773910260857285
69,3,0,1.313002526337796,1.3334360420598483,1.3628003732201786,0.029364331160330215,0.02043351572205232
70,3,0,1.2918572730586666,1.3022238076465684,1.3070524247851827,0.004828617138614266,0.010366534587901821
71,3,0,1.2701185367280108,1.27105548992621,1.2718648649894426,0.0008093750632325314,0.0009369531981993084
72,3,0,1.2538118159340796,1.2549115870579353,1.2617414649573246,0.0068298778993893805,0.0010997711238556196

==> data/st3.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,0,2.003900625,2.00448,2.0054625,0.0009825000000001083,0.0005793750000000486
2,3,0,1.997331875,1.9975593750000002,1.9976749999999999,0.0001156249999996195,0.00022750000000026915
3,3,0,1.996379375,1.9966306249999999,1.997028125,0.0003975000000000506,0.0002512499999998141
4,3,0,1.99602125,1.9962006250000002,1.9964212499999998,0.00022062499999964125,0.00017937500000009265
5,3,0,1.9957125000000002,1.9960274999999998,1.9962606250000001,0.00023312500000027825,0.00031499999999962114
6,3,0,1.9957225,1.995830625,1.99594625,0.0001156250000000636,0.00010812499999990344
7,3,0,1.995424375,1.995681875,1.995933125,0.00025125000000003617,0.0002575000000000216
8,3,0,1.9954418749999998,1.99563375,1.9959824999999998,0.0003487499999996757,0.00019187500000028557
9,3,0,1.9952843720527325,1.9955968722480453,1.9958293723933578,0.00023250014531250862,0.0003125001953128148
10,3,0,1.99539,1.9956325,1.9959125,0.000280000000000058,0.00024249999999992333
11,3,0,1.9951039043374625,1.9952621075242607,1.9957962500000002,0.000534142475739463,0.00015820318679815593
12,3,0,1.9950375,1.9953893749999998,1.995531875,0.0001425000000001564,0.00035187499999977945
13,3,0,1.994957421875,1.995151953125,1.9953609375,0.0002089843750001652,0.00019453125000001847
14,3,0,1.994974609375,1.99506015625,1.995156640625,9.64843749999833e-05,8.55468750000643e-05
15,3,0,1.994940230422055,1.9950460898797577,1.9952160118875093,0.00016992200775156618,0.00010585945770280603
16,3,0,1.9949796855389397,1.9951269512214653,1.9952499981445304,0.00012304692306508436,0.00014726568252565464
17,3,0,1.994942578125,1.995025390625,1.9951828125,0.00015742187500000782,8.281249999986251e-05
18,3,0,1.9948714823716727,1.994939451148223,1.995112107465667,0.00017265631744400878,6.796877655035338e-05
19,3,0,1.994863669868621,1.994939451148223,1.9951160137171928,0.00017656256896980693,7.578127960194969e-05
20,3,0,1.9947628865335052,1.9948808553756683,1.9950417930014008,0.000160937625732549,0.00011796884216308534
21,3,0,1.9945083952197626,1.9947408172309475,1.9949421855242913,0.00020136829334371775,0.00023242201118489625
22,3,0,1.9944910113211025,1.994755855278012,1.994895699137265,0.00013984385925303044,0.0002648439569095107
23,3,0,1.9944476551655577,1.9945634755006787,1.994843359375,0.0002798838743212073,0.00011582033512103074
24,3,0,1.9942492153803995,1.994500192089956,1.994662495830075,0.00016230374011882986,0.0002509767095566495
25,3,0,1.9941876930420674,1.9942578102569573,1.9943535134193413,9.570316238405319e-05,7.011721488980882e-05
26,3,0,1.9938625,1.9940833984375,1.994321875,0.00023847656250008953,0.00022089843749983906
27,3,0,1.9935951096817692,1.993845500600196,1.9939601491720498,0.00011464857185372601,0.0002503909184268238
28,3,0,1.9924273378338577,1.9929630804399066,1.9933029244554097,0.00033984401550313237,0.000535742606048828
29,3,0,1.99116991152724,1.9916189354909402,1.9924712802397815,0.0008523447488413272,0.00044902396370005704
30,3,0,1.989304485920597,1.990215033329121,1.9909646431433454,0.000749609814224339,0.0009105474085240317
31,3,0,1.9846119140625,1.9863123046875,1.98726015625,0.0009478515625001016,0.0017003906249999368
32,3,0,1.9803636526988795,1.982490803213675,1.9834523275901637,0.000961524376488665,0.002127150514795506
33,3,0,1.9737189401794804,1.9775101518574514,1.9786636677077476,0.0011535158502962162,0.003791211677971029
34,3,0,1.968235540671004,1.9696339784441363,1.9716140569558702,0.0019800785117338737,0.0013984377731324216
35,3,0,1.9613478440132506,1.964070891420096,1.9666740169285188,0.002603125508422899,0.002723047406845369
36,3,0,1.9514714275055791,1.9554114711853179,1.9568983869902974,0.001486915804979505,0.0039400436797387695
37,3,0,1.9417792855037666,1.944930653306768,1.9477855366768624,0.002854883370094319,0.0031513678030015146
38,3,0,1.933107538797897,1.9334393751242678,1.936472386491078,0.003033011366810223,0.0003318363263706825
39,3,0,1.9163794921875,1.9186515625,1.922515625,0.003864062499999932,0.0022720703125000963
40,3,0,1.9053026788882883,1.9100674189913998,1.9110937868805185,0.0010263678891186956,0.004764740103111453
41,3,0,1.8881337672136262,1.89421931527721,1.8962957805265195,0.0020764652493094893,0.0060855480635837456
42,3,0,1.8751009767202762,1.8768375028710984,1.8793406435653959,0.0025031406942974677,0.001736526150822204
43,3,0,1.847217157659601,1.857199386171755,1.860584041186731,0.003384655014975868,0.009982228512154023
44,3,0,1.832197361284424,1.8372336006059387,1.839113975005034,0.0018803743990953858,0.005036239321514646
45,3,0,1.8174992351058532,1.8186833995151162,1.8203282448137834,0.0016448452986672635,0.0011841644092629444
46,3,0,1.7923429207143602,1.7980867751016898,1.8001492775186847,0.0020625024169949047,0.0057438543873296055
47,3,0,1.7680111015733415,1.7713148157371246,1.7736526109888777,0.0023377952517531497,0.003303714163783056
48,3,0,1.743290662034367,1.7469389106348039,1.7493967274551852,0.0024578168203812645,0.0036482486004369985
49,3,0,1.72016850003291,1.7212704533731353,1.7234393014529885,0.0021688480798531806,0.0011019533402252257
50,3,0,1.6916618229090985,1.6941337994278116,1.6986523611755644,0.004518561747752781,0.002471976518713115
51,3,0,1.6596011594551632,1.6646651332004294,1.6670115240436947,0.002346390843265267,0.005063973745266237
52,3,0,1.630541077201277,1.6339156869058287,1.6381940076361337,0.004278320730304985,0.003374609704551723
53,3,0,1.5988500954103424,1.6036503000982423,1.606821009416034,0.003170709317791731,0.004800204687899878
54,3,0,1.5693083820020102,1.572868054142251,1.5781632751913381,0.005295221049087084,0.003559672140240888
55,3,0,1.5458185644185103,1.5474307752283794,1.550120918252152,0.002690143023772684,0.0016122108098690635
56,3,0,1.5200076601727075,1.5218713360516987,1.5251383352581422,0.003266999206443577,0.0018636758789911667
57,3,0,1.5179729527290922,1.520732816549378,1.5260579152456866,0.005325098696308483,0.002759863820285924
58,3,0,1.521804466782142,1.5240579848279134,1.5277682427197918,0.003710257891878399,0.002253518045771452
59,3,0,1.5305491509269051,1.5322687815124818,1.5351438819764471,0.00287510046396533,0.0017196305855766703
60,3,0,1.536701734073451,1.539811501824269,1.5419916790958743,0.0021801772716052437,0.00310976775081806
61,3,0,1.5455795010897462,1.5475200288125055,1.5499527441313952,0.0024327153188896666,0.001940527722759322
62,3,0,1.5523028598186424,1.5545192693153358,1.5571982771459139,0.002679007830578062,0.002216409496693439
63,3,0,1.55828628080501,1.5620785755901334,1.5648823913029468,0.0028038157128134067,0.00379229478512344
64,3,0,1.5653019236181656,1.5691685349982334,1.570933871511783,0.001765336513549709,0.0038666113800678303
65,3,0,1.5719786983834139,1.5751973588995443,1.5775996110927626,0.002402252193218324,0.0032186605161304005
66,3,0,1.5792628346417015,1.5816405731963201,1.5836461431279858,0.002005569931665674,0.002377738554618647
67,3,0,1.5844694590063606,1.5875865515897427,1.590533331523436,0.0029467799336933,0.0031170925833821084
68,3,0,1.5910784804113913,1.5934654963260677,1.5953871793915264,0.0019216830654587014,0.0023870159146763825
69,3,0,1.596143862668589,1.5993577336223441,1.603672484772443,0.004314751150098939,0.003213870953755027
70,3,0,1.5995944530457915,1.604179707847599,1.6066775598979608,0.002497852050361793,0.004585254801807492
71,3,0,1.6051980314047123,1.6088329951820275,1.6126060450047226,0.003773049822695107,0.0036349637773152033
72,3,0,1.6134856840400902,1.6142264088664322,1.6185820856897042,0.004355676823271981,0.0007407248263420207
73,3,0,1.617501278076796,1.6202643839052469,1.6233466118222415,0.00308222791699464,0.0027631058284509624
74,3,0,1.6229500632349836,1.624920690770813,1.6281346615779853,0.0032139708071723394,0.001970627535829328
75,3,0,1.628211837709306,1.6310214159786194,1.6325726899031257,0.001551273924506269,0.002809578269313384
76,3,0,1.6327432599900196,1.6347911175521022,1.6377759895780946,0.002984872025992402,0.002047857562082589
77,3,0,1.6379298339809751,1.6389526396119676,1.6426085581687682,0.003655918556800586,0.0010228056309924405
78,3,0,1.642684242449633,1.6439079904251948,1.6461471334128062,0.002239142987611409,0.0012237479755616842
79,3,0,1.6462975526262362,1.6482311469427189,1.6506862257869803,0.002455078844261438,0.0019335943164826563
80,3,0,1.6499286033343445,1.6520122023747326,1.6546401875629764,0.0026279851882438088,0.002083599040388018
81,3,0,1.6559288306821467,1.6566941478562347,1.6585802044721891,0.0018860566159544234,0.0007653171740880094
82,3,0,1.6593175282203412,1.6600496572338364,1.6632695795805046,0.003219922346668236,0.0007321290134951752
83,3,0,1.6626388018866602,1.6641267414124385,1.6658378743084898,0.0017111328960512928,0.0014879395257783035
84,3,0,1.667120802377821,1.6680863331160147,1.6700403927201306,0.0019540596041158764,0.0009655307381937206
85,3,0,1.6703914067956163,1.6712675787989617,1.6734665049023199,0.0021989261033581453,0.0008761720033454434
86,3,0,1.6724111016628667,1.6743309263503239,1.676463299917798,0.0021323735674740885,0.0019198246874572167
87,3,0,1.6764719970738209,1.6769347911950367,1.6781841107123852,0.0012493195173484128,0.0004627941212158593
88,3,0,1.675672656244545,1.6778715859984707,1.6804435633013595,0.002571977302888717,0.0021989297539257713
89,3,0,1.679001843997292,1.6794954971846876,1.6812883713424316,0.0017928741577439844,0.0004936531873955818
90,3,0,1.6787285246741486,1.679903283000057,1.6815109035629323,0.0016076205628752227,0.0011747583259085204
91,3,0,1.6783959519402771,1.681705044474018,1.6831139844926266,0.0014089400186085843,0.0033090925337408983
92,3,0,1.6772916470845303,1.6799308592905997,1.6836520064111407,0.0037211471205409463,0.002639212206069441
93,3,0,1.6753766570642759,1.680205814764661,1.6811706111469211,0.0009647963822601024,0.004829157700385167
94,3,0,1.6745359773527133,1.6779875918830198,1.6811001924269362,0.0031126005439163773,0.0034516145303065127
95,3,0,1.6725616439901276,1.6766779083785104,1.6780503220291703,0.001372413650659876,0.004116264388382751
96,3,0,1.6727640875089524,1.6736519329473813,1.6758688853997252,0.002216952452343879,0.0008878454384289025
97,3,0,1.6689762762976845,1.6707155880339493,1.6715110005205094,0.0007954124865601209,0.001739311736264737
98,3,0,1.6648575680943705,1.6662170409497616,1.6673577149449776,0.0011406739952160017,0.001359472855391175
99,3,0,1.660137526830535,1.6610907526983367,1.6622512058268166,0.0011604531284798991,0.0009532258678017769
100,3,0,1.6545201952717992,1.655509698819339,1.6577913919490204,0.002281693129681406,0.000989503547539794
101,3,0,1.6471213926526538,1.6485352641204285,1.6497368302579822,0.0012015661375537334,0.0014138714677747188
102,3,0,1.6387584293975532,1.6401063810515673,1.642717811550734,0.002611430499166678,0.0013479516540140235
103,3,0,1.6307247054462306,1.633348391955024,1.6337581583403329,0.000409766385308874,0.0026236865087934103
104,3,0,1.6194442974171614,1.6229538278124533,1.623365254638342,0.00041142682588857227,0.0035095303952918933
105,3,0,1.610698924332156,1.6132495680648877,1.6157378092344856,0.0024882411695978934,0.0025506437327318388
106,3,0,1.600071445633447,1.6030200916918182,1.6061097540086604,0.0030896623168421566,0.002948646058371196
107,3,0,1.5895623997955077,1.591663865152311,1.5919415507669803,0.00027768561466934294,0.0021014653568032227
108,3,0,1.5762970413782242,1.5787661850173158,1.5813906022834503,0.0026244172661344933,0.0024691436390915644
109,3,0,1.5620148821674198,1.565813622466894,1.5702169053464836,0.004403282879589687,0.003798740299474135
110,3,0,1.5516636362153755,1.55330690611838,1.5571475990749561,0.003840692956576186,0.0016432699030044517
111,3,0,1.5406918238225968,1.5418016911683026,1.544763225451265,0.00296153428296253,0.0011098673457057284
112,3,0,1.5289430612454162,1.5310267628259904,1.5334786302667491,0.0024518674407587593,0.0020837015805741377


==> data/stnt1.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,1,1.000363,1.000392,1.0005840000000001,0.00019200000000019202,2.9000000000056758e-05
2,1,1,1.002173,1.002202,1.002219,1.6999999999933735e-05,2.9000000000056758e-05
3,1,1,1.003656,1.003676,1.003695,1.8999999999991246e-05,1.999999999990898e-05
4,1,1,1.0044475,1.0044706250000002,1.00452625,5.5624999999892566e-05,2.3125000000234763e-05
5,1,1,1.0051187499999998,1.0051725,1.005228125,5.5624999999892566e-05,5.3750000000185594e-05
6,1,1,1.005414375,1.00551125,1.00554,2.8750000000021814e-05,9.687500000010729e-05
7,1,1,1.005255,1.0054284375,1.005439375,1.0937499999918998e-05,0.00017343749999998437
8,1,1,1.006074375,1.0064025,1.0064237500000002,2.1250000000083702e-05,0.00032812500000001243
9,1,1,1.0081681275525398,1.0086493777029304,1.0087365652301765,8.718752724612422e-05,0.0004812501503905775
10,1,1,1.01176,1.0129953125,1.0131065625,0.00011125000000000718,0.0012353124999999743
11,1,1,1.016829375,1.0189909375,1.0195859375,0.0005950000000001232,0.0021615624999999916
12,1,1,1.0235737500000002,1.0271068749999999,1.027783125,0.0006762500000001559,0.0035331249999996928
13,1,1,1.0331210989251718,1.0369396932718271,1.0370637557912117,0.00012406251938457125,0.003818594346655324
14,1,1,1.0414070377198497,1.0458950071710948,1.0460009446876477,0.00010593751655285644,0.004487969451245188
15,1,1,1.0488747027733445,1.054402985750933,1.054573923304351,0.00017093755341801575,0.00552828297758845
16,1,1,1.0567487588669937,1.0615720408706313,1.061680634637599,0.00010859376696781275,0.0048232820036375745
17,1,1,1.0631375,1.068150625,1.0683590625000001,0.00020843750000021366,0.005013124999999841
18,1,1,1.0683272195283842,1.073785034586735,1.0738684721258462,8.343753911121965e-05,0.005457815058350857
19,1,1,1.06375421875,1.0694103125,1.06942453125,1.4218749999850289e-05,0.005656093750000091
20,1,1,1.0605021875,1.0656659375,1.06587484375,0.0002089062500001404,0.0051637499999999115
21,1,1,1.05730671875,1.0622953125,1.0624401562499999,0.0001448437499997901,0.004988593750000048
22,1,1,1.0547257898009046,1.0594581342903333,1.059800946843898,0.00034281255356471974,0.004732344489428719
23,1,1,1.0532442353888234,1.0574706429595757,1.0581801744313044,0.0007095314717286971,0.004226407570752322
24,1,1,1.0533525083363293,1.0577818840284194,1.057868602791969,8.671876354959807e-05,0.004429375692090121
25,1,1,1.05650359375,1.05932265625,1.05942921875,0.00010656250000007361,0.002819062499999969
26,1,1,1.061853783826288,1.0642521445128916,1.064375425830311,0.0001232813174194547,0.0023983606866035956
27,1,1,1.0682389169123307,1.069926573426027,1.0701456359602557,0.0002190625342286534,0.0016876565136962896
28,1,1,1.0759621271786235,1.0773618150066753,1.077517205668095,0.0001553906614197853,0.0013996878280517766
29,1,1,1.084649186917524,1.0858713750859084,1.0863123128270462,0.0004409377411378479,0.001222188168384264
30,1,1,1.0938942407564625,1.094920256621935,1.0954486161207693,0.000528359498834341,0.0010260158654724627
31,1,1,1.1017717744064393,1.1029120875300478,1.1033480252684513,0.00043593773840355787,0.0011403131236085162
32,1,1,1.1078202427984565,1.1091441491518867,1.1093563366684638,0.00021218751657703372,0.0013239063534302709
33,1,1,1.1098103210789314,1.1114755555840277,1.1115619618407782,8.640625675049307e-05,0.001665234505096258
34,1,1,1.1072026646252082,1.1089390710108649,1.1092028991564766,0.0002638281456117664,0.0017364063856566414
35,1,1,1.1044852751895609,1.1056434006419533,1.1060109007855083,0.0003675001435550218,0.0011581254523924667
36,1,1,1.1078394171247723,1.108788011245317,1.1107784807728442,0.001990469527527239,0.0009485941205447102
37,1,1,1.106212915518652,1.106992290701318,1.108952759910803,0.001960469209485005,0.000779375182666131
38,1,1,1.1046914635031442,1.1053474013618603,1.1073452149544145,0.001997813592554243,0.0006559378587160936
39,1,1,1.1043353695584053,1.104628807218879,1.1072312305170793,0.0026024232982002626,0.00029343766047373876
40,1,1,1.103745056735578,1.104165525715522,1.1065209957536697,0.0023554700381476223,0.0004204689799440775
41,1,1,1.1029898621779959,1.1032847843294853,1.1059544743323195,0.002669690002834235,0.00029492215148940737
42,1,1,1.1020222432934144,1.1023422434684145,1.10516646376291,0.002824220294495472,0.00032000017500011246
43,1,1,1.1013863518874263,1.1017217425910335,1.104477602611938,0.0027558600209045547,0.000335390703607219
44,1,1,1.101075086021491,1.1011796954046638,1.1042543831448737,0.0030746877402099138,0.00010460938317269353
45,1,1,1.1009449068405668,1.1013956102472564,1.1041260025787518,0.0027303923314954126,0.00045070340668962316
46,1,1,1.1010093915713046,1.1010681416263828,1.104430801028876,0.00336265940249314,5.875005507816056e-05
47,1,1,1.101647890625,1.1018719531249999,1.104948515625,0.003076562500000213,0.00022406249999984418
48,1,1,1.1026037580159185,1.1026828986471013,1.1060728989119453,0.0033900002648439287,7.91406311828613e-05
49,1,1,1.1042778484288966,1.1044151142040313,1.1069926951482605,0.0025775809442292186,0.00013726577513462068
50,1,1,1.10641078125,1.1067472656250001,1.1102093359375,0.0034620703124998986,0.0003364843750002233
51,1,1,1.1088694260325436,1.1090727073778317,1.111491146011475,0.002418438633643216,0.00020328134528813102
52,1,1,1.1122344327838833,1.1122636515692657,1.1149149047797675,0.0026512532105018582,2.9218785382312262e-05
53,1,1,1.1145813338208337,1.114715591685778,1.1168164128189113,0.002100821133133257,0.00013425786494436487
54,1,1,1.1165326392077368,1.117391721977261,1.1190091257109673,0.0016174037337062241,0.0008590827695242886
55,1,1,1.115794498357226,1.1159649281113,1.1187587573276396,0.0027938292163396383,0.00017042975407388639
56,1,1,1.1154531941748693,1.1158146788887613,1.1193958150585765,0.0035811361698152577,0.00036148471389196857
57,1,1,1.1160872701596591,1.116126488911191,1.120750278154308,0.004623789243116905,3.92187515318998e-05
58,1,1,1.117421509527388,1.1175889705564683,1.1226956530366852,0.00510668248021684,0.0001674610290802736
59,1,1,1.1195410232582124,1.1196536014271883,1.1250522754110452,0.005398673983856961,0.00011257816897591866
60,1,1,1.1222170381891792,1.1224648118783245,1.1283986460298747,0.0059338341515502435,0.00024777368914530307
61,1,1,1.1257223544750021,1.1260761830699306,1.1318571282477485,0.005780945177817909,0.00035382859492849583
62,1,1,1.130106042631975,1.13021225362341,1.1362325691806014,0.006020315557191402,0.00010621099143515167
63,1,1,1.1351828431687347,1.1351929603673006,1.1412585138764995,0.006065553509198907,1.0117198565806618e-05
64,1,1,1.1404272019630017,1.140809780446669,1.146626621837458,0.005816841390788863,0.0003825784836672952
65,1,1,1.1464286471819878,1.146467670654548,1.1525023245138073,0.006034653859259276,3.902347256024008e-05
66,1,1,1.152526463186695,1.1526087288213354,1.1584440420051612,0.0058353131838257966,8.226563464042158e-05
67,1,1,1.158001745548034,1.1581611206538691,1.1642597184537191,0.006098597799850003,0.00015937510583508008
68,1,1,1.1625453867613,1.1626473009193445,1.1687691425960711,0.00612184167672658,0.00010191415804450266
69,1,1,1.1647348235395865,1.1649767376871343,1.1714895524767959,0.006512814789661592,0.00024191414754781704
70,1,1,1.1639410707052864,1.1642622429942977,1.170927798461615,0.006665555467317397,0.0003211722890112956
71,1,1,1.1626029487425331,1.162798026890394,1.1702058793210015,0.007407852430607598,0.00019507814786079436
72,1,1,1.1639097880051874,1.1640591632035762,1.1718455797949108,0.007786416591334611,0.000149375198388757

==> data/stnt1.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,1,1,1.0045425,1.004599375,1.004630625,3.1250000000149214e-05,5.687500000006729e-05
2,1,1,1.002321875,1.00236875,1.00263875,0.00026999999999999247,4.6875000000001776e-05
3,1,1,1.00226875,1.0023275,1.002346875,1.937499999993264e-05,5.8749999999996305e-05
4,1,1,1.0031862500000002,1.0031975,1.003258125,6.062499999992532e-05,1.1249999999796145e-05
5,1,1,1.00569125,1.0057825,1.0057918750000001,9.375000000089173e-06,9.12500000000982e-05
6,1,1,1.01041640625,1.010452734375,1.01062734375,0.00017460937499991225,3.632812499998472e-05
7,1,1,1.01792421875,1.018007421875,1.0180953125,8.789062500014211e-05,8.32031249999865e-05
8,1,1,1.02333515625,1.0234421875,1.02375,0.00030781250000000426,0.00010703125000000036
9,1,1,1.02262734375,1.022671875,1.0227578125,8.59375000001883e-05,4.453124999992397e-05
10,1,1,1.021762109375,1.02190546875,1.0220078125,0.00010234375000006679,0.00014335937499998508
11,1,1,1.021440234375,1.021473046875,1.021521484375,4.8437500000053646e-05,3.281249999997904e-05
12,1,1,1.02141484375,1.0214689453125,1.021604296875,0.0001353515624999968,5.410156250018616e-05
13,1,1,1.0219513671875,1.0220890625,1.0221423828125,5.332031249993818e-05,0.0001376953125000746
14,1,1,1.023178910777131,1.0232982467379388,1.0234187545739755,0.00012050783603667625,0.00011933596080782038
15,1,1,1.02480957515812,1.0248808642345437,1.0250464892668925,0.00016562503234873738,7.128907642361959e-05
16,1,1,1.0268703125,1.027,1.027082421875,8.242187500018261e-05,0.00012968749999986429
17,1,1,1.0291025447465907,1.0292839900945292,1.0293566463587198,7.26562641906181e-05,0.00018144534793851363
18,1,1,1.0317833984375,1.0318744140625,1.0320408203125,0.000166406249999973,9.10156250000238e-05
19,1,1,1.0342468816888442,1.0344642645438016,1.0345355536202252,7.128907642361959e-05,0.00021738285495742637
20,1,1,1.0371990234375,1.0373974609375,1.0375787109375,0.00018125000000002167,0.00019843750000014815
21,1,1,1.0402884844313447,1.040465828215982,1.0405113360373703,4.5507821388346414e-05,0.00017734378463729605
22,1,1,1.0435888671875,1.0436734375,1.043844921875,0.00017148437500003055,8.45703125000874e-05
23,1,1,1.0468878997827928,1.0471082123258226,1.047191220154535,8.300782871240031e-05,0.0002203125430297881
24,1,1,1.0504184718022869,1.0505928859158846,1.0506832179735992,9.033205771458164e-05,0.00017441411359775394
25,1,1,1.053899609375,1.0540283203125,1.05416357421875,0.00013525390625002132,0.00012871093750010942
26,1,1,1.0547134819056134,1.0572233454319673,1.0573426813811213,0.00011933594915403134,0.0025098635263538505
27,1,1,1.0599948476542373,1.0603902579649445,1.060518773640146,0.00012851567520155704,0.00039541031070711163
28,1,1,1.0629842042907047,1.0630982668352604,1.0631944582790853,9.619144382488898e-05,0.00011406254455570419
29,1,1,1.066031262896731,1.0661277472905757,1.0662853645088601,0.00015761721828444486,9.648439384468688e-05
30,1,1,1.0690130017603519,1.069128724439204,1.0692448377431323,0.0001161133039282447,0.00011572267885218146
31,1,1,1.07187490234375,1.0720671875,1.07224541015625,0.00017822265624989342,0.0001922851562501382
32,1,1,1.0749404296875,1.07517802734375,1.07544443359375,0.00026640625000018403,0.00023759765624986606
33,1,1,1.0776052885947829,1.0777546050301963,1.0779499175683434,0.0001953125381470855,0.00014931643541338246
34,1,1,1.0798956210733632,1.0799771640580398,1.080242984422458,0.0002658203644181345,8.154298467655252e-05
35,1,1,1.0825721840961295,1.0827618325706705,1.083033512311233,0.00027167974056241384,0.0001896484745409488
36,1,1,1.0850554770561989,1.0851066489361962,1.0853860434947307,0.0002793945585344293,5.1171879997369274e-05
37,1,1,1.0874422936955364,1.0875550866753014,1.0876147546498784,5.966797457701567e-05,0.00011279297976507507
38,1,1,1.0900548291283345,1.090213422955773,1.090340376142762,0.00012695318698896507,0.00015859382743843575
39,1,1,1.0923964933980952,1.092572958259078,1.092669930924798,9.697266572006313e-05,0.00017646486098277236
40,1,1,1.09439228515625,1.09450751953125,1.09464443359375,0.00013691406250004867,0.0001152343749999396
41,1,1,1.0965953313662755,1.0967482610836445,1.096840350945381,9.208986173647737e-05,0.0001529297173690214
42,1,1,1.0989224802582969,1.099159101398262,1.099254804541954,9.570314369189425e-05,0.000236621139965143
43,1,1,1.1013467093789189,1.1014660453513807,1.1015153617720785,4.9316420697831376e-05,0.00011933597246183147
44,1,1,1.1031403723204578,1.103351700528008,1.1033701575664678,1.8457038459818165e-05,0.00021132820755020987
45,1,1,1.1051873765929332,1.1053614978057116,1.1057094472623175,0.0003479494566058783,0.00017412121277837755
46,1,1,1.1072760289433736,1.107533060318877,1.1076956580545205,0.00016259773564342161,0.0002570313755034803
47,1,1,1.1094083221500628,1.109515499905371,1.109682247984814,0.0001667480794431686,0.00010717775530810769
48,1,1,1.1110331325764484,1.111206325978107,1.1113101345972007,0.00010380861909364825,0.0001731934016586667
49,1,1,1.1126002606348038,1.1126765790053583,1.1128990888035775,0.0002225097982191393,7.631837055455115e-05
50,1,1,1.11396201171875,1.114155615234375,1.1142380859375,8.247070312505933e-05,0.0001936035156249183
51,1,1,1.1155831712280035,1.1157434739858605,1.11588160877172,0.00013813478585955608,0.00016030275785694492
52,1,1,1.117020611182647,1.1171613826738955,1.1172208553330496,5.947265915406952e-05,0.00014077149124847033
53,1,1,1.1183739546811413,1.1185416305033278,1.1186890426486922,0.00014741214536440062,0.00016767582218646382
54,1,1,1.119525724447269,1.119848722604544,1.1199483808417316,9.965823718771638e-05,0.0003229981572749896
55,1,1,1.1207458656349865,1.1209094887697448,1.1209505044167747,4.101564702985172e-05,0.00016362313475837276
56,1,1,1.1218387682963937,1.1219915515591998,1.1220857410491174,9.418948991757325e-05,0.00015278326280609988
57,1,1,1.121786644880204,1.1219644281180523,1.1221245355711982,0.0001601074531458746,0.00017778323784822803
58,1,1,1.1207083243570946,1.1208010489845797,1.1209942619129416,0.00019321292836194104,9.27246274851079e-05
59,1,1,1.1199729062486772,1.1200318417984299,1.120139263678675,0.00010742188024503996,5.8935549752670013e-05
60,1,1,1.1198591092855672,1.1199695097462707,1.120054080112453,8.457036618225722e-05,0.00011040046070354137
61,1,1,1.1205182305446626,1.1205920586804774,1.120759002064307,0.00016694338382960972,7.382813581480185e-05
62,1,1,1.1223285753557497,1.1224050890649848,1.1224350695483738,2.9980483388980517e-05,7.651370923511536e-05
63,1,1,1.124802453516823,1.1249681274258434,1.1250813599030078,0.00011323247716443774,0.0001656739090203363
64,1,1,1.1259212528912368,1.1260892705514016,1.1261615362116877,7.226566028606385e-05,0.000168017660164832
65,1,1,1.1260067998080079,1.1260745732786002,1.126167590902144,9.301762354385623e-05,6.777347059228056e-05
66,1,1,1.126255317081531,1.1264020945327842,1.126602631789037,0.0002005372562527974,0.0001467774512531328
67,1,1,1.1264594861460329,1.1265471327074408,1.1267580215646673,0.00021088885722653217,8.764656140791693e-05
68,1,1,1.1269493543599103,1.1270402235626529,1.1272159072764991,0.00017568371384624193,9.086920274259391e-05
69,1,1,1.1272578737556518,1.1274231569749176,1.1275325808137284,0.00010942383881085149,0.00016528321926578826
70,1,1,1.1281232121274236,1.1283175480933907,1.1284317082663633,0.0001141601729726105,0.00019433596596707403
71,1,1,1.1290929231194713,1.1291618196576716,1.129501077735217,0.0003392580775454235,6.889653820030261e-05
72,1,1,1.1301923677978898,1.130268149095993,1.1306051122005107,0.00033696310451780676,7.578129810315026e-05
73,1,1,1.1312248135265295,1.1314066983720843,1.1314783780910842,7.167971899990633e-05,0.00018188484555481388
74,1,1,1.132648528177705,1.1327752372486972,1.1330172296016219,0.00024199235292465815,0.00012670907099221473
75,1,1,1.1338605503361525,1.1340503941603102,1.1341024449618926,5.2050801582437245e-05,0.00018984382415765388
76,1,1,1.1355253591432417,1.135634294743308,1.1357153982985342,8.110355522616963e-05,0.00010893560006630665
77,1,1,1.1368264206353205,1.1370975633193607,1.1374960986312885,0.00039853531192779457,0.00027114268404027086
78,1,1,1.138594342704802,1.138850592717314,1.1390152411628536,0.00016464844553953917,0.00025625001251206037
79,1,1,1.1404278731722286,1.1405459396130682,1.1407172287257508,0.00017128911268260438,0.0001180664408395593
80,1,1,1.142082958984375,1.142146240234375,1.142177294921875,3.10546874999762e-05,6.328124999988027e-05
81,1,1,1.1437768844932674,1.143900419800317,1.143990117175436,8.969737511899112e-05,0.00012353530704967142
82,1,1,1.1453774627017768,1.1456289275823623,1.1458260467518624,0.00019711916950004849,0.00025146488058558347
83,1,1,1.1468729075621535,1.1471548899977972,1.1471985911718061,4.370117400886997e-05,0.00028198243564370173
84,1,1,1.1486817152143145,1.1487477308941128,1.1489279556530883,0.00018022475897550017,6.601567979824807e-05
85,1,1,1.1503290259271035,1.1503750220275912,1.150511008375636,0.00013598634804479204,4.599610048772185e-05
86,1,1,1.1520954472889275,1.1521410527688118,1.1523330938313219,0.00019204106251002884,4.560547988430308e-05
87,1,1,1.1535821060736544,1.1536909929146892,1.1538965107236205,0.00020551780893129923,0.0001088868410348276
88,1,1,1.1551414180239914,1.155359826312432,1.1554118282858703,5.2001973438242644e-05,0.0002184082884406635
89,1,1,1.156578659153904,1.1566550263637772,1.156791501013135,0.00013647464935795384,7.63672098731405e-05
90,1,1,1.1579038599975673,1.158056106187958,1.1582877469599957,0.00023164077203774447,0.00015224619039067022
91,1,1,1.1593203103477472,1.15954076939671,1.1596362772371906,9.550784048073524e-05,0.00022045904896272894
92,1,1,1.1606833016153586,1.1608111826308383,1.160965479694189,0.00015429706335079452,0.00012788101547966946
93,1,1,1.1621900430222178,1.1622573037660475,1.1624490029894776,0.00019169922343009738,6.726074382967795e-05
94,1,1,1.163577593162806,1.1636637016411295,1.1638583795561137,0.00019467791498417597,8.610847832346558e-05
95,1,1,1.1648027729718642,1.1650365867110104,1.1650672752220377,3.068851102727699e-05,0.00023381373914621584
96,1,1,1.1658449942746523,1.1660619134423915,1.1661446527850445,8.273934265301541e-05,0.00021691916773924902
97,1,1,1.167066199286459,1.1672077278037227,1.1673088754054175,0.00010114760169477321,0.0001415285172636782
98,1,1,1.1682118695674581,1.1682506146912672,1.1683724652980287,0.00012185060676150883,3.8745123809080795e-05
99,1,1,1.1694410040275645,1.1695976446869825,1.1697553351513186,0.00015769046433611322,0.00015664065941800587
100,1,1,1.170488330078125,1.170601416015625,1.170681640625,8.022460937495701e-05,0.00011308593750003482
101,1,1,1.1716400135527536,1.1717129384607037,1.1718982414574708,0.0001853029967671116,7.292490795007822e-05
102,1,1,1.1726647511878239,1.1727926320690534,1.1731214651330628,0.00032883306400943724,0.00012788088122950292
103,1,1,1.1738655368878002,1.173911557404601,1.174022153129327,0.00011059572472582602,4.6020516800915345e-05
104,1,1,1.1748498649766848,1.1749260857486616,1.1750596063770857,0.00013352062842408863,7.622077197688704e-05
105,1,1,1.1758123347335534,1.1759764705037912,1.17618645589124,0.0002099853874488744,0.00016413577023777215
106,1,1,1.176848949174871,1.1769311025854399,1.17699880285513,6.770026969005194e-05,8.215341056883041e-05
107,1,1,1.1776963568594623,1.1779372260588932,1.178146967321037,0.00020974126214379218,0.00024086919943089313
108,1,1,1.1787801987062971,1.1789358385447248,1.179015794697015,7.995615229017261e-05,0.00015563983842770135
109,1,1,1.1797495432430178,1.1798745433498294,1.1801439283456419,0.00026938499581241615,0.00012500010681160134
110,1,1,1.1806906655456364,1.1808618571984761,1.18099637887662,0.00013452167814387295,0.0001711916528397417
111,1,1,1.1816441872124253,1.1816779518649843,1.1818039528569277,0.0001260009919434868,3.376465255899852e-05
112,1,1,1.1823497920456345,1.1825571409416828,1.1826266234517682,6.948251008531692e-05,0.00020734889604834272


==> data/stnt2.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,1,1.000376,1.0004009999999999,1.000495,9.40000000000385e-05,2.4999999999941735e-05
2,2,1,1.002621,1.002669,1.002689,1.999999999990898e-05,4.8000000000048004e-05
3,2,1,1.004448,1.004456,1.004539,8.300000000005525e-05,8.000000000008e-06
4,2,1,1.004996875,1.005045625,1.0050768749999999,3.124999999992717e-05,4.874999999993079e-05
5,2,1,1.0053268750000002,1.005365625,1.005420625,5.499999999991623e-05,3.874999999986528e-05
6,2,1,1.005398125,1.0055,1.005501875,1.8749999999290168e-06,0.00010187500000014005
7,2,1,1.0050875015898442,1.005219689131153,1.005277501649219,5.7812518066135965e-05,0.0001321875413087259
8,2,1,1.005761875,1.0058965625,1.0059515625,5.499999999991623e-05,0.0001346875000001191
9,2,1,1.0072865647770513,1.0073568772990242,1.0074809398377935,0.0001240625387692873,7.031252197298166e-05
10,2,1,1.0091225,1.0096740625,1.0099771875,0.0003031250000000707,0.0005515625000001023
11,2,1,1.0124265625,1.01350125,1.0137931249999999,0.00029187499999983046,0.00107468750000006
12,2,1,1.0174681250000002,1.0181909375,1.0186621875,0.0004712499999999231,0.0007228124999998364
13,2,1,1.0248806405504003,1.0257017348135844,1.026061891288682,0.0003601564750976838,0.0008210942631841078
14,2,1,1.0314628174160652,1.032215630033692,1.0324915675768074,0.00027593754311538987,0.0007528126176268302
15,2,1,1.0383368869802772,1.038959699674906,1.0391217309755407,0.00016203130063474624,0.000622812694628827
16,2,1,1.046026413441627,1.0462470384760996,1.0465079760168712,0.0002609375407716108,0.00022062503447251025
17,2,1,1.0535756250000001,1.0537287499999999,1.0539548437500001,0.00022609375000026688,0.00015312499999975415
18,2,1,1.0601034656734996,1.0605037783611462,1.0607720597369033,0.00026828137575707345,0.0004003126876466201
19,2,1,1.0564756514729616,1.0565936202782595,1.0571042455176152,0.0005106252393556332,0.00011796880529790776
20,2,1,1.05340908753551,1.0536179938834347,1.054267837938049,0.0006498440546143236,0.00020890634792469776
21,2,1,1.0510387818992386,1.0512767507979692,1.051771907357442,0.0004951565594728535,0.00023796889873062277
22,2,1,1.0494265702229015,1.049593132748927,1.0503343828647473,0.0007412501158203799,0.00016656252602542665
23,2,1,1.0490844210166448,1.0492991087179144,1.0501123907303662,0.0008132820124517881,0.00021468770126964465
24,2,1,1.0504303203797376,1.050552820398878,1.0520037581255872,0.0014509377267091228,0.00012250001914049236
25,2,1,1.0541190625,1.05417484375,1.0554303125,0.0012554687499999329,5.578124999994216e-05
26,2,1,1.0603282785353483,1.0604489818112273,1.0619321086651359,0.0014831268539086118,0.0001207032758789861
27,2,1,1.0670428701149663,1.067121932682911,1.0687643559693685,0.0016424232864575838,7.906256794454336e-05
28,2,1,1.0748377264103683,1.0748808514507981,1.0768400720375675,0.001959220586769339,4.312504042980336e-05
29,2,1,1.0832684049124088,1.08356090507237,1.0855855936796217,0.00202468860725169,0.0002925001599611843
30,2,1,1.0922726718394322,1.0923891563327368,1.0946515805055113,0.0022624241727744465,0.00011648449330459165
31,2,1,1.100097945366064,1.1001909141669062,1.1025052904325807,0.002314376265674545,9.296880084219694e-05
32,2,1,1.1060291619023392,1.106208380820357,1.1087198675498757,0.0025114867295186194,0.00017921891801786494
33,2,1,1.1075728990291327,1.108098289695179,1.1101608679813177,0.002062578286138761,0.0005253906660462881
34,2,1,1.1032944718385673,1.104282129014496,1.1062925996493123,0.002010470634816297,0.0009876571759286357
35,2,1,1.099546843183554,1.0998750467188083,1.1026783314729145,0.0028032847541061834,0.00032820353525431223
36,2,1,1.1034547467758355,1.1043653729852612,1.1070673296987974,0.0027019567135362355,0.0009106262094256135
37,2,1,1.1019881663923825,1.1025722295768317,1.1054458266943283,0.0028735971174966846,0.0005840631844491462
38,2,1,1.1007231019579464,1.1019422432496644,1.1044555258741158,0.002513282624451385,0.0012191412917179623
39,2,1,1.1001638047770808,1.1002801329656977,1.1035210722380864,0.0032409392723886654,0.00011632818861695426
40,2,1,1.0995009137895624,1.0997315389156854,1.1025566185856508,0.002825079669965369,0.00023062512612304076
41,2,1,1.0983041059302152,1.0987280130412764,1.1016309876879438,0.0029029746466673334,0.0004239071110612169
42,2,1,1.0977667228985297,1.097826957372352,1.100706727721975,0.0028797703496230564,6.0234473822307066e-05
43,2,1,1.0968644758276116,1.09743010096018,1.1001984609840143,0.002768360023834404,0.0005656251325683037
44,2,1,1.0963594606530829,1.0966659450520269,1.099690867163349,0.0030249221113221036,0.0003064843989439847
45,2,1,1.0961422040055229,1.096190172841717,1.0989843966125878,0.0027942237708709072,4.7968836194067777e-05
46,2,1,1.0957692304086535,1.0965281373701286,1.0995661870933005,0.0030380497231718984,0.0007589069614750699
47,2,1,1.0964535580669477,1.096859730449663,1.099592780740976,0.0027330502913129884,0.00040617238271534184
48,2,1,1.0978357888934211,1.0979593045280707,1.100858445379566,0.002899140851495341,0.0001235156346495181
49,2,1,1.0986901531800464,1.0993414828316004,1.1018837544150493,0.002542271583448885,0.0006513296515540112
50,2,1,1.101018828125,1.1013293750000002,1.103657578125,0.002328203124999817,0.00031054687500020606
51,2,1,1.1027096376813803,1.103007450716513,1.1055769084585074,0.002569457741994352,0.0002978130351327657
52,2,1,1.10575074138863,1.1058067962206466,1.1086486394847739,0.002841843264127286,5.6054832016538825e-05
53,2,1,1.1084334798568283,1.1085591439684157,1.111591254527834,0.0030321105594182107,0.0001256641115874313
54,2,1,1.1108174776333477,1.111258963008588,1.1136658434616764,0.0024068804530883448,0.000441485375240358
55,2,1,1.1105592611611725,1.1112324264332663,1.1132232893855982,0.001990862952331973,0.000673165272093712
56,2,1,1.110607330256872,1.1109949868703002,1.1133788562926776,0.0023838694223774493,0.0003876566134282111
57,2,1,1.1112911026977306,1.1115932515837328,1.1140207942496165,0.002427542665883742,0.0003021488860022181
58,2,1,1.1126158146883736,1.1130585109001003,1.115586797285682,0.0025282863855817794,0.00044269621172676743
59,2,1,1.114655669787371,1.1149507870901512,1.1181197727030363,0.0031689856128851446,0.0002951173027800902
60,2,1,1.1176548345788704,1.117872217951812,1.1207358972097352,0.0028636792579233017,0.00021738337294152643
61,2,1,1.1208998871326625,1.1211451999584687,1.124603290488745,0.0034580905302763476,0.00024531282580619873
62,2,1,1.1247640086692232,1.1250435009986528,1.1280705728483378,0.0030270718496849813,0.000279492329429587
63,2,1,1.1296883573631507,1.1300182801273955,1.1332616873068915,0.003243407179496005,0.0003299227642448166
64,2,1,1.1348639023834983,1.1350413247159155,1.1384514506951464,0.00341012597923096,0.000177422332417132
65,2,1,1.1403659478184593,1.140675557991673,1.144032129145333,0.0033565711536600595,0.00030961017321362583
66,2,1,1.1459608374172856,1.1463195093343177,1.1499124394428641,0.003592930108546444,0.000358671917032094
67,2,1,1.1510165455969246,1.1512506863774088,1.1544618603848291,0.0032111740074203254,0.0002341407804842266
68,2,1,1.1548332310936542,1.155176786103237,1.1580455778552292,0.0028687917519922834,0.0003435550095827189
69,2,1,1.1571318548875065,1.1574279883246628,1.1602072519996722,0.002779263675009469,0.00029613343715628737
70,2,1,1.1557738400833348,1.1561874741722837,1.1597971337489674,0.003609659576683688,0.00041363408894889986
71,2,1,1.1542696665159766,1.1547810728259071,1.1586876357837073,0.003906562957800119,0.0005114063099305177
72,2,1,1.1565627079348466,1.1569597397121543,1.163125333838334,0.006165594126179785,0.0003970317773076548

==> data/stnt2.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,2,1,1.00444125,1.004486875,1.00458625,9.937500000001265e-05,4.56250000000491e-05
2,2,1,1.00266875,1.00276625,1.00281,4.374999999989804e-05,9.750000000008363e-05
3,2,1,1.002664375,1.002711875,1.002723125,1.125000000001819e-05,4.7499999999978115e-05
4,2,1,1.003473125,1.003543125,1.003576875,3.375000000005457e-05,7.00000000000145e-05
5,2,1,1.005876875,1.00589375,1.0059218749999999,2.812499999982343e-05,1.6875000000027285e-05
6,2,1,1.009858984375,1.0099796875,1.0101046875,0.00012499999999993072,0.0001207031249998991
7,2,1,1.016430078125,1.01655,1.016578125,2.8125000000045475e-05,0.00011992187500009521
8,2,1,1.020903125,1.0209453125,1.021014453125,6.914062499996376e-05,4.218750000006821e-05
9,2,1,1.021175,1.021213671875,1.021263671875,4.999999999988347e-05,3.867187500006253e-05
10,2,1,1.02115703125,1.021194140625,1.021314453125,0.00012031249999999716,3.710937500001066e-05
11,2,1,1.02128984375,1.021310546875,1.0214390625,0.00012851562500015845,2.0703124999910116e-05
12,2,1,1.0214693401307304,1.0215279338921746,1.021584183903161,5.625001098641391e-05,5.859376144412565e-05
13,2,1,1.02217421875,1.022256640625,1.02234609375,8.945312499997193e-05,8.242187499996056e-05
14,2,1,1.0233609466253697,1.023481454484943,1.0235031341809118,2.1679695968668256e-05,0.00012050785957340437
15,2,1,1.0248814501721581,1.0249308642443093,1.0250562548937998,0.0001253906494904644,4.9414072151199306e-05
16,2,1,1.0268666015625,1.0270119140625,1.027090234375,7.832031249987992e-05,0.0001453124999999389
17,2,1,1.0292660213410199,1.0294119198070155,1.0296867245481882,0.00027480474117269615,0.00014589846599566414
18,2,1,1.032188671875,1.0323244140625,1.0325935546875,0.00026914062499994174,0.0001357421875001208
19,2,1,1.0347718953741574,1.0350236533341717,1.035236739396527,0.00021308606235526106,0.0002517579600143094
20,2,1,1.038245703125,1.0383466796875,1.03848828125,0.00014160156249998224,0.0001009765624999659
21,2,1,1.0416574300112167,1.0420716879046266,1.0421382894801345,6.660157550797408e-05,0.00041425789340987507
22,2,1,1.0457586116244575,1.0459779476476356,1.046064471118934,8.65234712983387e-05,0.0002193360231781405
23,2,1,1.0498304882150344,1.049963691392067,1.0502086133627395,0.0002449219706726069,0.00013320317703247042
24,2,1,1.0542516760502958,1.0543917151538227,1.0546033363095713,0.00021162115574857587,0.00014003910352688997
25,2,1,1.05825947265625,1.05842861328125,1.05859384765625,0.00016523437500004512,0.00016914062499995275
26,2,1,1.0621345763803298,1.0622550842045981,1.0625693420477873,0.0003142578431891696,0.00012050782426831219
27,2,1,1.0659239515327936,1.066017115631686,1.0663850845254237,0.00036796889373769126,9.31640988923732e-05
28,2,1,1.0691453395098982,1.0693469997449219,1.069549929511691,0.00020292976676916652,0.0002016602350236596
29,2,1,1.0727941548426083,1.0730509908302717,1.073500990918162,0.0004500000878904231,0.0002568359876633508
30,2,1,1.0759786652197907,1.0762315950801922,1.0766260289435745,0.00039443386338233744,0.00025292986040148513
31,2,1,1.078947108860893,1.079280898086376,1.07977992176754,0.0004990236811639459,0.00033378922548288337
32,2,1,1.0817429110072807,1.0821284580705361,1.0824090246137814,0.0002805665432452642,0.0003855470632554425
33,2,1,1.0845371754196684,1.084638445030035,1.0850766289661165,0.0004381839360814155,0.00010126961036660553
34,2,1,1.0865170513300155,1.0868332624836756,1.0870614852959373,0.00022822281226164698,0.00031621115366009533
35,2,1,1.0891681814781604,1.0895037284186968,1.0897819511292872,0.0002782227105904145,0.0003355469405363909
36,2,1,1.0918040666629363,1.0920819965404274,1.092162660658069,8.066411764162673e-05,0.0002779298774910899
37,2,1,1.0939955720672856,1.09421227143417,1.0945028966328394,0.00029062519866940306,0.00021669936688439861
38,2,1,1.0964373517760506,1.096502390870308,1.0968428207240335,0.00034042985372551016,6.503909425736865e-05
39,2,1,1.0983173924138077,1.0987557713628684,1.0989713963839254,0.00021562502105698655,0.00043837894906073593
40,2,1,1.100165234375,1.1002501953125,1.1005064453125,0.0002562500000000689,8.496093749998934e-05
41,2,1,1.1019287308454553,1.1022511918459357,1.1026821489613572,0.00043095711542151527,0.0003224610004803896
42,2,1,1.1040445250391333,1.1042329041109509,1.1044339785064263,0.00020107439547545347,0.0001883790718175682
43,2,1,1.1059963201161094,1.1061837225147626,1.1066179999857422,0.0004342774709795716,0.00018740239865322472
44,2,1,1.1076262139164899,1.1078272882137845,1.1078840265171979,5.673830341335062e-05,0.00020107429729465665
45,2,1,1.1091923597994648,1.10928435204985,1.1094522232583557,0.0001678712085055878,9.199225038525327e-05
46,2,1,1.1106482741971964,1.11102151682209,1.1110751301661683,5.3613344078273784e-05,0.0003732426248936882
47,2,1,1.1126357490273062,1.1127446358470743,1.1129352121957536,0.00019057634867936102,0.00010888681976806147
48,2,1,1.11412863265143,1.1142899609418546,1.1143609082802282,7.094733837353928e-05,0.00016132829042470043
49,2,1,1.1153893235433578,1.1154908372301031,1.115577263024013,8.642579390993888e-05,0.00010151368674526928
50,2,1,1.116416259765625,1.116573193359375,1.1166671875,9.399414062505329e-05,0.00015693359374990834
51,2,1,1.1176481617648675,1.1178155934300185,1.1178979176608277,8.232423080922757e-05,0.0001674316651509855
52,2,1,1.1187048894867193,1.1189349189857687,1.1190768624698988,0.0001419434841301026,0.00023002949904937786
53,2,1,1.119739728236036,1.1198964666856577,1.120158722826753,0.0002622561410954294,0.00015673844962171835
54,2,1,1.1206709969128381,1.120797022457303,1.121098536497237,0.0003015140399340588,0.00012602554446483616
55,2,1,1.1197809801586145,1.121598512029143,1.12171413719287,0.00011562516372709553,0.001817531870528466
56,2,1,1.1222773525005452,1.122353866269557,1.1228658786383225,0.0005120123687656353,7.651376901174345e-05
57,2,1,1.1221187406606952,1.122301992819621,1.122460684404089,0.00015869158446801812,0.00018325215892578406
58,2,1,1.1209257560401866,1.1211614494455955,1.1212135978932807,5.214844768519633e-05,0.00023569340540885442
59,2,1,1.120244878918207,1.1204107968950585,1.1205164609627178,0.0001056640676593279,0.00016591797685161502
60,2,1,1.1200242461091405,1.1201295196134644,1.1202006134085924,7.109379512804104e-05,0.00010527350432387728
61,2,1,1.120457195379472,1.1207376641705562,1.1208258477772237,8.818360666751346e-05,0.00028046879108423184
62,2,1,1.1222050889673285,1.122278135877996,1.1224038683612638,0.00012573248326774866,7.304691066756241e-05
63,2,1,1.1244580985449733,1.1246159112838499,1.124764349008536,0.00014843772468609018,0.00015781273887660596
64,2,1,1.125262219366318,1.1254258913212358,1.1256254519655526,0.00019956064431680964,0.00016367195491784337
65,2,1,1.1254786745501342,1.1255990359370291,1.1257160770098031,0.00011704107277399345,0.00012036138689497378
66,2,1,1.1257024243647316,1.1259397294809566,1.1260034991274153,6.37696464587112e-05,0.00023730511622499506
67,2,1,1.1258761247580562,1.1259769550331151,1.1260363301490823,5.937511596720846e-05,0.00010083027505891629
68,2,1,1.1262757652443025,1.1264888027385596,1.1266466643518838,0.00015786161332420612,0.0002130374942570512
69,2,1,1.1267328207187752,1.1269182213357194,1.12711641493703,0.0001981936013106811,0.00018540061694416465
70,2,1,1.1274883942723755,1.1276336093004806,1.1278271642337045,0.00019355493322392725,0.00014521502810516118
71,2,1,1.1283456057362609,1.128415674229067,1.1286876962314527,0.00027202200238574115,7.006849280610794e-05
72,2,1,1.1293614153502132,1.1294405658838347,1.12953753871528,9.697283144527447e-05,7.915053362150815e-05
73,2,1,1.1304805749182214,1.1305820398065605,1.1306957605596604,0.0001137207530998996,0.00010146488833906453
74,2,1,1.131693058774552,1.131771086171641,1.1319182542409942,0.0001471680693532207,7.802739708906437e-05
75,2,1,1.1331513375973703,1.1332700389605121,1.1335787796923695,0.00030874073185738204,0.00011870136314184876
76,2,1,1.1345983567374789,1.1347397142283762,1.1349021166514242,0.00016240242304799146,0.0001413574908972759
77,2,1,1.1361689008472269,1.1363255903615588,1.1365650924082393,0.00023950204668055086,0.00015668951433189804
78,2,1,1.1378708563413502,1.1382008856543402,1.1384192938681295,0.00021840821378926734,0.00033002931298997673
79,2,1,1.1399143299442656,1.140072826285666,1.140289477014808,0.00021665072914189842,0.00015849634140052693
80,2,1,1.1417146484375,1.14200615234375,1.1420837890625,7.763671875005151e-05,0.0002915039062498792
81,2,1,1.1434985150128356,1.1436434370647426,1.143832011513686,0.00018857444894337938,0.0001449220519069705
82,2,1,1.145447185713651,1.1456293148866916,1.145725213464668,9.589857797642765e-05,0.0001821291730406127
83,2,1,1.1472080150003914,1.147369489617651,1.1476543040846827,0.0002848144670317687,0.00016147461725957157
84,2,1,1.1489840675919454,1.1490938334581302,1.1492451521499927,0.0001513186918624676,0.00010976586618482997
85,2,1,1.1506151099533852,1.1508535377226863,1.1510662330663426,0.0002126953436563106,0.0002384277693010528
86,2,1,1.1524568731584164,1.1525654181067915,1.152976404535255,0.0004109864284636,0.00010854494837508888
87,2,1,1.1542073020882788,1.1543002709426873,1.154464724252376,0.00016445330968872796,9.296885440845948e-05
88,2,1,1.155599353377738,1.1557952033409435,1.1560065806759514,0.00021137733500786737,0.00019584996320554104
89,2,1,1.1571371337792815,1.1572442628686133,1.1573304446565218,8.61817879085347e-05,0.0001071290893317478
90,2,1,1.158203957844309,1.1584353056474108,1.1587087921491355,0.0002734865017246513,0.00023134780310174463
91,2,1,1.1596268352997674,1.1598263473594803,1.160032793024793,0.00020644566531258235,0.00019951205971291408
92,2,1,1.1611495538684309,1.1612768003039071,1.161551215103361,0.00027441479945378155,0.00012724643547623593
93,2,1,1.162484083838213,1.1625984394800597,1.1626926290757569,9.418959569718055e-05,0.00011435564184680835
94,2,1,1.163660580226026,1.1638725192200179,1.1639190769508714,4.6557730853491464e-05,0.0002119389939918559
95,2,1,1.1647902241296464,1.165142299720356,1.1651657860748577,2.348635450166725e-05,0.0003520755907095996
96,2,1,1.1658205422645735,1.1661129990689671,1.1662060168855413,9.301781657411468e-05,0.0002924568043936038
97,2,1,1.1671415826203977,1.1672240535671503,1.1672601132439868,3.605967683650846e-05,8.24709467526219e-05
98,2,1,1.1681371566830596,1.168276707706207,1.1685264151702996,0.0002497074640925856,0.00013955102314744394
99,2,1,1.1692639002994318,1.1693838712163722,1.1695160491863181,0.00013217796994591247,0.00011997091694038176
100,2,1,1.1703193115234376,1.1704422607421876,1.1705298583984376,8.75976562499936e-05,0.00012294921875000142
101,2,1,1.1713328226709676,1.1714298932797036,1.1715871935644333,0.00015730028472971114,9.707060873598294e-05
102,2,1,1.1723531392035929,1.172395717404477,1.1726393457683653,0.0002436283638882486,4.257820088415798e-05
103,2,1,1.1733427584653826,1.1735098483417672,1.173738632566139,0.0002287842243717808,0.00016708987638458517
104,2,1,1.174297810089601,1.1744210037647802,1.1744891191737674,6.811540898721269e-05,0.00012319367517910074
105,2,1,1.1751692193892709,1.1752543756538238,1.1756507868543824,0.00039641120055855517,8.515626455296577e-05
106,2,1,1.1760549785760261,1.1761348614762883,1.1763251937166435,0.00019033224035513996,7.98829002621737e-05
107,2,1,1.1770416691996264,1.1770727971369133,1.1771188908981667,4.6093761253418464e-05,3.1127937286878904e-05
108,2,1,1.177736120753677,1.177932508052575,1.178054066028857,0.00012155797628188303,0.00019638729889814854
109,2,1,1.1786605286405882,1.1787143372803175,1.178773053150802,5.8715870484560284e-05,5.380863972925809e-05
110,2,1,1.1794319703512723,1.1795202274694776,1.1796018439414444,8.161647196680555e-05,8.825711820525939e-05
111,2,1,1.1801182341089849,1.1802727265869128,1.180393503181146,0.00012077659423326281,0.00015449247792798104
112,2,1,1.1808327340069456,1.1810451614182211,1.181171626651,0.00012646523277881627,0.00021242741127558418


==> data/stnt3.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,1,1.000378,1.000383,1.000531,0.000148000000000037,5.000000000032756e-06
2,3,1,1.002666,1.002683,1.002705,2.199999999996649e-05,1.6999999999933735e-05
3,3,1,1.004581,1.004605,1.004661,5.6000000000056005e-05,2.4000000000024002e-05
4,3,1,1.005016875,1.0050587500000001,1.0050750000000002,1.6250000000050946e-05,4.1875000000191065e-05
5,3,1,1.0052468749999999,1.00528875,1.005338125,4.937499999990713e-05,4.1875000000191065e-05
6,3,1,1.005358753349221,1.0054062533789083,1.005443753402346,3.750002343760883e-05,4.7500029687341794e-05
7,3,1,1.00502875,1.0050953125,1.0051450000000002,4.968750000022837e-05,6.656250000003361e-05
8,3,1,1.005495625,1.0057175,1.0057428124999999,2.5312499999818883e-05,0.00022187500000003801
9,3,1,1.0066003145625984,1.0069668771771492,1.0069965646864265,2.9687509277342983e-05,0.00036656261455081385
10,3,1,1.0084103151282233,1.0091975028742197,1.0092590653934579,6.156251923816747e-05,0.0007871877459963983
11,3,1,1.0112396875,1.013161875,1.01322375,6.187500000010004e-05,0.00192218749999995
12,3,1,1.0155137548480482,1.0190246934452167,1.0190740684606463,4.9375015429564684e-05,0.003510938597168556
13,3,1,1.0211628257267662,1.0275220484512804,1.0275720484825304,5.000003124999708e-05,0.006359222724514169
14,3,1,1.028872049295031,1.0351754907346817,1.0352186157616348,4.312502695302811e-05,0.006303441439650781
15,3,1,1.0348418967761854,1.0423083076926924,1.0423675264797039,5.921878701142802e-05,0.007466410916507016
16,3,1,1.041165318932081,1.0484148513148206,1.0485221950815928,0.00010734376677223878,0.00724953238273951
17,3,1,1.0474017409695662,1.055029557045105,1.0550481508038208,1.8593758715823583e-05,0.007627816075538751
18,3,1,1.0533083312265605,1.0606756818834517,1.0607916194921432,0.00011593760869144099,0.007367350656891203
19,3,1,1.0500653125,1.05700703125,1.0571384375,0.00013140624999996575,0.006941718750000048
20,3,1,1.0482986465766448,1.0541597467372232,1.0543286531719644,0.0001689064347412117,0.005861100160578392
21,3,1,1.046559738424714,1.051647712739686,1.0519361505551648,0.00028843781547882585,0.005087974314971877
22,3,1,1.0459300071765636,1.0502559453524913,1.050578445402882,0.00032250005039058394,0.004325938175927746
23,3,1,1.0464670457709517,1.0501800156812549,1.0503282969775927,0.0001482812963378155,0.003712969910303121
24,3,1,1.048694599726781,1.0521591358487847,1.052283198523248,0.00012406267446318786,0.003464536122003814
25,3,1,1.0533434708396694,1.055429878393674,1.0554701909188693,4.031252519531847e-05,0.0020864075540045768
26,3,1,1.0593176933235584,1.061948783878241,1.0623347997143437,0.0003860158361026489,0.0026310905546826913
27,3,1,1.067743213709877,1.0688026670004167,1.069460088978139,0.0006574219777222279,0.0010594532905396914
28,3,1,1.0758799682405729,1.0765524693438948,1.0777368462870134,0.0011843769431185702,0.0006725011033219541
29,3,1,1.0847060619486277,1.0851802028329234,1.0864027816265214,0.0012225787935979948,0.0004741408842956485
30,3,1,1.0934516522959379,1.0941265753836902,1.0952174367188316,0.0010908613351414687,0.0006749230877522994
31,3,1,1.1014852140703735,1.101931465011684,1.1029017014332765,0.0009702364215924408,0.0004462509413105664
32,3,1,1.1082268834552251,1.1082348522058478,1.1092468054099067,0.0010119532040588908,7.968750622699972e-06
33,3,1,1.1102573856187399,1.110664105099564,1.1107479333751928,8.382827562880557e-05,0.0004067194808241581
34,3,1,1.1051621420882243,1.1058352682977477,1.1063630036210221,0.0005277353232744364,0.0006731262095234225
35,3,1,1.0988330286972503,1.0993849049044795,1.0997018587228158,0.0003169538183362963,0.000551876207229185
36,3,1,1.1015414019297387,1.101813355670884,1.1024833571888562,0.0006700015179721408,0.00027195374114530324
37,3,1,1.099932226483078,1.1001334767189181,1.1009283214003767,0.0007948446814585175,0.00020125023584016688
38,3,1,1.098553661915592,1.0988021779094828,1.0999995234367925,0.0011973455273097677,0.0002485159938907522
39,3,1,1.0978936685838572,1.0981326533322708,1.0989188264356664,0.000786173103395571,0.00023898474841366202
40,3,1,1.0974234542948431,1.0977595489113372,1.0987349420510224,0.0009753931396851989,0.000336094616494087
41,3,1,1.096543996759997,1.096760403212878,1.0978462636058721,0.0010858603929941868,0.00021640645288090177
42,3,1,1.0958128401132348,1.0959047934896697,1.097060109148736,0.0011553156590662361,9.195337643497226e-05
43,3,1,1.0948647097339164,1.0950086160176442,1.0966001007656485,0.0015914847480043015,0.00014390628372784597
44,3,1,1.0942654761144903,1.0949308667914741,1.095512819961939,0.0005819531704649439,0.0006653906769837903
45,3,1,1.0940109040948716,1.0941855139882446,1.0954959085034783,0.001310394515233737,0.00017460989337303445
46,3,1,1.093793400970455,1.0941232454162209,1.095701061244426,0.0015778158282051535,0.0003298444457657812
47,3,1,1.09481,1.095310625,1.096234765625,0.0009241406250000139,0.0005006249999999213
48,3,1,1.096220909043395,1.096541065718603,1.0983192321427302,0.0017781664241272033,0.0003201566752080165
49,3,1,1.0972915126625922,1.0980367478526931,1.0988351081008996,0.0007983602482064533,0.0007452351901009457
50,3,1,1.0997886947677287,1.1000325235213497,1.1005866655749972,0.0005541420536474551,0.00024382875362105594
51,3,1,1.101726198414263,1.1022931525580086,1.102671825113436,0.0003786725554273396,0.0005669541437456349
52,3,1,1.1049919113072715,1.1051223803936372,1.106184336256492,0.0010619558628548464,0.0001304690863657143
53,3,1,1.1069667214713756,1.107382307571214,1.1086772299520429,0.0012949223808289556,0.0004155860998382721
54,3,1,1.109532084096128,1.109812436293801,1.1107596259397774,0.0009471896459762874,0.00028035219767308384
55,3,1,1.1090742584928084,1.1094878139234157,1.1109248086930157,0.0014369947696000196,0.00041355543060728195
56,3,1,1.1092907656720419,1.1095102196285667,1.1111956166396413,0.0016853970110746186,0.0002194539565247844
57,3,1,1.1099780175137233,1.1103323935519342,1.1120764611615075,0.001744067609573241,0.0003543760382109795
58,3,1,1.1113272874446103,1.1115314281812498,1.1142662734268685,0.0027348452456186223,0.00020414073663954646
59,3,1,1.113598325624346,1.113734614740084,1.1169520378718898,0.003217423131805841,0.0001362891157379309
60,3,1,1.116542938945648,1.1168258307309462,1.1199494372926138,0.003123606561667547,0.00028289178529816716
61,3,1,1.1200721516583265,1.120255120651332,1.122807233415857,0.0025521127645249386,0.00018296899300551672
62,3,1,1.1240970586422332,1.124361395137318,1.126770189280868,0.002408794143549997,0.0002643364950847271
63,3,1,1.1286934876944192,1.1291596615907202,1.1321861981510937,0.0030265365603734384,0.00046617389630099204
64,3,1,1.1339981970266018,1.134162884951188,1.1372087912414148,0.0030459062902268297,0.0001646879245862376
65,3,1,1.13938262497083,1.139701180479606,1.1424039608852117,0.002702780405605676,0.00031855550877590844
66,3,1,1.144819791473063,1.1451463936224262,1.1483632353401885,0.0032168417177622644,0.00032660214936330867
67,3,1,1.1501526080478064,1.1502811632625836,1.1537517243723068,0.0034705611097232136,0.0001285552147771707
68,3,1,1.1538518900493584,1.154073609778043,1.1572882724052649,0.0032146626272218093,0.00022171972868467726
69,3,1,1.1555493515385078,1.155808415040355,1.1593615537810087,0.0035531387406537718,0.00025906350184712323
70,3,1,1.153351490974077,1.1539083296305157,1.1585790946244854,0.004670764993969678,0.0005568386564387406
71,3,1,1.150113142591384,1.1506307207770377,1.1548629087729971,0.00423218799595948,0.0005175781856536776
72,3,1,1.1513170847104235,1.1514485697428487,1.1561310931554658,0.004682523412617101,0.00013148503242521592

==> data/stnt3.spr.csv <==
cores,streams,NT,st_ratio_min,st_ratio_median,st_ratio_max,st_ratio_errp,st_ratio_errm
1,3,1,1.00443,1.004543125,1.0046125,6.937499999981611e-05,0.00011312500000015824
2,3,1,1.002615625,1.0026887500000001,1.002718125,2.9374999999776108e-05,7.312500000011823e-05
3,3,1,1.002509375,1.002556875,1.0026199999999998,6.312499999983068e-05,4.7499999999978115e-05
4,3,1,1.003378125,1.003398125,1.00341125,1.3125000000169251e-05,1.999999999990898e-05
5,3,1,1.005625625,1.00571,1.0057325000000001,2.250000000003638e-05,8.437500000013642e-05
6,3,1,1.009801171875,1.00983046875,1.009878125,4.765625000002771e-05,2.9296874999973355e-05
7,3,1,1.016470703125,1.016560546875,1.016651171875,9.062499999989981e-05,8.984375000009592e-05
8,3,1,1.0207125080908235,1.020837117514499,1.020871101902774,3.398438827506567e-05,0.00012460942367553685
9,3,1,1.0213707114729342,1.0214066489869724,1.0214445396267735,3.789063980108587e-05,3.593751403818679e-05
10,3,1,1.0217578125,1.021814453125,1.021887109375,7.265624999996945e-05,5.6640624999992895e-05
11,3,1,1.021956649201816,1.0220308679808077,1.0221089930113254,7.812503051773945e-05,7.421877899171925e-05
12,3,1,1.0224466796875,1.0224943359375,1.02264453125,0.00015019531250004547,4.765625000002771e-05
13,3,1,1.0229982421875,1.0231775390625,1.023203125,2.5585937500016698e-05,0.00017929687500006786
14,3,1,1.0245052782236872,1.0246330126236352,1.0247332079557048,0.00010019533206961917,0.0001277343999479541
15,3,1,1.0264697420721145,1.026493374898462,1.026610757779741,0.00011738288127904895,2.363282634743058e-05
16,3,1,1.0286236384030545,1.0287550837412271,1.0289451228408442,0.00019003909961701204,0.00013144533817266435
17,3,1,1.0313228576802456,1.0315156311553966,1.0317212952580654,0.0002056641026688677,0.00019277347515100907
18,3,1,1.034506068166433,1.0345144666072135,1.0348711073715262,0.0003566407643127434,8.398440780377214e-06
19,3,1,1.0374662182551206,1.0376576245425049,1.0378871167748274,0.00022949223232249238,0.0001914062873842326
20,3,1,1.0408103754748292,1.040963500564551,1.0413654539250707,0.0004019533605197356,0.00015312508972176175
21,3,1,1.0443394791051634,1.0444400651016006,1.0449357685170517,0.0004957034154511319,0.00010058599643714139
22,3,1,1.0478838264717396,1.0481707407583913,1.0486262098642265,0.0004554691058351601,0.00028691428665172936
23,3,1,1.0518443460633489,1.0521326273696536,1.0525000102539082,0.00036738288425453014,0.0002882813063047607
24,3,1,1.0558013076766752,1.0560349992426754,1.0566158590147474,0.0005808597720720066,0.0002336915660001715
25,3,1,1.059364769283113,1.0594912341762632,1.0601886953862092,0.0006974612099459598,0.00012646489315026876
26,3,1,1.0630292053739459,1.0632113342979819,1.0638574281110769,0.0006460938130949945,0.000182128924036018
27,3,1,1.0662341596494058,1.0666425585654984,1.067047441852471,0.00040488328697252385,0.0004083989160925672
28,3,1,1.069186681902357,1.0692797483904037,1.0698521121747078,0.0005723637843040308,9.306648804674467e-05
29,3,1,1.072280741707828,1.07256453107518,1.0731950981587968,0.000630567083616862,0.0002837893673519609
30,3,1,1.0751159693175572,1.0755327664774772,1.0757573760060188,0.00022460952854164162,0.00041679715992004596
31,3,1,1.07787119140625,1.07816630859375,1.07857587890625,0.0004095703124999961,0.0002951171875000824
32,3,1,1.080317558903866,1.0806586725182348,1.0813314270814718,0.0006727545632370102,0.00034111361436872656
33,3,1,1.083084098258613,1.0832726725141937,1.083725992915233,0.00045332040103929216,0.00018857425558072016
34,3,1,1.0853474776069292,1.085433903405059,1.0857866378489527,0.00035273444389360975,8.642579812989659e-05
35,3,1,1.087949040615047,1.0882009937892567,1.0884974782221637,0.0002964844329069738,0.0002519531742097847
36,3,1,1.0904629966363244,1.0906409265323358,1.0909013760563,0.0002604495239642013,0.0001779298960113973
37,3,1,1.0925248137231263,1.0930435637737854,1.0933104583310995,0.0002668945573141013,0.0005187500506591558
38,3,1,1.095053910702443,1.0952378952750828,1.0954025438894515,0.00016464861436871203,0.00018398457263968382
39,3,1,1.096984189158612,1.097260165748063,1.0975828220295725,0.00032265628150951464,0.0002759765894508881
40,3,1,1.0984688173126682,1.098653583063973,1.0989264348129926,0.000272851749019587,0.0001847657513047718
41,3,1,1.100410761798977,1.1008091993767966,1.1009999220702973,0.00019072269350073334,0.0003984375778196547
42,3,1,1.102439114901047,1.1026949746508417,1.1028064982517065,0.00011152360086486013,0.0002558597497945847
43,3,1,1.10426135867032,1.1045954407994456,1.104877472132072,0.0002820313326263868,0.0003340821291255569
44,3,1,1.1058957916136962,1.1061459873659933,1.1063163001653713,0.0001703127993779585,0.0002501957522971221
45,3,1,1.1075493416539235,1.107681275518241,1.1079300064970836,0.0002487309788425929,0.00013193386431753495
46,3,1,1.1091342099229022,1.1094267883907676,1.1095669252737408,0.00014013688297320748,0.00029257846786534536
47,3,1,1.1109620170057775,1.1110912163443902,1.11143023033078,0.00033901398638969127,0.00012919933861277322
48,3,1,1.112478279379704,1.112602742495189,1.1127229575561244,0.00012021506093540246,0.00012446311548508504
49,3,1,1.1136746260265564,1.1138627119916082,1.11408800499336,0.00022529300175166966,0.00018808596505182074
50,3,1,1.1147161516422366,1.115035097468663,1.115154384770249,0.00011928730158605738,0.0003189458264263312
51,3,1,1.1160344381481548,1.116170717691238,1.116347134025584,0.00017641633434584136,0.00013627954308326196
52,3,1,1.1170954647019269,1.1173227596349002,1.1174836971427586,0.0001609375078583941,0.00022729493297335424
53,3,1,1.1181072131000256,1.1182759634296162,1.1184148797165618,0.00013891628694562286,0.00016875032959062786
54,3,1,1.1190285632672892,1.1191321278468358,1.119254784246563,0.00012265639972719455,0.00010356457954663334
55,3,1,1.1199555057550916,1.12006312319482,1.120186414499409,0.0001232913045889905,0.00010761743972831361
56,3,1,1.1207531461861122,1.1208919160222763,1.121041428069544,0.00014951204726765255,0.00013876983616412097
57,3,1,1.1207636466335247,1.1208361075851772,1.1209200431484458,8.39355632686889e-05,7.246095165247546e-05
58,3,1,1.119590661649669,1.1196654175929983,1.1198502810818587,0.00018486348886037618,7.47559433293965e-05
59,3,1,1.1188641785782993,1.1189507997566404,1.119108026472682,0.0001572267160416807,8.662117834101757e-05
60,3,1,1.1185262959395432,1.118643434685774,1.1188694602198723,0.00022602553409822868,0.0001171387462308715
61,3,1,1.11909567174253,1.1192102225405598,1.1192816580978993,7.143555733946094e-05,0.00011455079802979995
62,3,1,1.1205626824923416,1.120702819423213,1.1207969113625125,9.40919392995454e-05,0.00014013693087133738
63,3,1,1.122930823704688,1.1230250133923674,1.123124232389446,9.921899707854287e-05,9.418968767938019e-05
64,3,1,1.1236923550782454,1.123788400243985,1.1238354218477509,4.702160376579556e-05,9.60451657396888e-05
65,3,1,1.1239030001443364,1.1239938206874354,1.1241577859475034,0.00016396526006801082,9.082054309894616e-05
66,3,1,1.124252421745098,1.1243464160555368,1.1244325978518612,8.618179632446932e-05,9.399431043877193e-05
67,3,1,1.1246262814098176,1.1246443478319463,1.1247674924714288,0.00012314463948248644,1.806642212875964e-05
68,3,1,1.1249775695395543,1.1251171694011362,1.125233575861441,0.0001164064603047521,0.00013959986158185167
69,3,1,1.1257027901645387,1.1257834054973213,1.1259242748099059,0.00014086931258461277,8.061533278258537e-05
70,3,1,1.1264499208666874,1.126603729482968,1.1267015810598018,9.785157683372958e-05,0.00015380861628067066
71,3,1,1.12743969917164,1.127548634803621,1.1276634786433426,0.00011484383972160117,0.00010893563198099976
72,3,1,1.1284481790473997,1.128697642668875,1.12888597329875,0.0001883306298748888,0.0002494636214753765
73,3,1,1.1299524008579886,1.1299858481383123,1.1301881431490863,0.0002022950107740673,3.3447280323617434e-05
74,3,1,1.1313154356104487,1.1313711974353857,1.1315274965611506,0.00015629912576486937,5.576182493705062e-05
75,3,1,1.1328607701691358,1.132952420814843,1.1330461222475083,9.37014326654051e-05,9.165064570715309e-05
76,3,1,1.134122170279796,1.1345620641466725,1.1346809121511099,0.00011884800443739962,0.00043989386687659504
77,3,1,1.1357460387338987,1.1361408152425432,1.1362405225561674,9.970731362418661e-05,0.000394776508644501
78,3,1,1.1376509832837394,1.1377703192270663,1.1381079657279278,0.0003376465008615437,0.00011933594332691477
79,3,1,1.1393811931780842,1.1395478436175324,1.1398014569730832,0.0002536133555508524,0.00016665043944819047
80,3,1,1.1409451332591274,1.1413478686566978,1.1414240895533523,7.622089665448861e-05,0.00040273539757040844
81,3,1,1.142572620664241,1.1429625142132922,1.1431045555826336,0.00014204136934137246,0.0003898935490511679
82,3,1,1.1441452359587747,1.144627999701367,1.1448128630096968,0.00018486330832967468,0.00048276374259237365
83,3,1,1.1458233469640307,1.1462303782339052,1.1463782298036245,0.0001478515697193039,0.00040703126987451377
84,3,1,1.1474006158615402,1.1476803531731166,1.147870832358395,0.0001904791852784804,0.00027973731157637793
85,3,1,1.1489661839305931,1.1493398656259568,1.1494860570536216,0.0001461914276648102,0.00037368169536367013
86,3,1,1.1505906617652983,1.1507814821243854,1.150989099362573,0.00020761723818774058,0.00019082035908701833
87,3,1,1.1521824102198692,1.152381629465972,1.15271566350092,0.0003340340349480275,0.0001992192461026665
88,3,1,1.1536436857820493,1.1538923190437405,1.154105649507277,0.00021333046353655405,0.00024863326169111133
89,3,1,1.1551305873813749,1.1555308810342206,1.1556348362900035,0.00010395525578288378,0.00040029365284577345
90,3,1,1.1564761586169345,1.1565537954986918,1.1567428095674226,0.0001890140687308417,7.763688175721484e-05
91,3,1,1.1577975711348694,1.1579252082587175,1.1580728161490748,0.00014760789035728195,0.0001276371238481122
92,3,1,1.1591421864528644,1.159238085007428,1.159580761206984,0.00034267619955596906,9.589855456360041e-05
93,3,1,1.1606559316569278,1.1608415032268848,1.161054565072828,0.00021306184594305222,0.0001855715699570215
94,3,1,1.1617875524396237,1.1619558631426463,1.162338993380902,0.00038313023825575776,0.00016831070302258944
95,3,1,1.1630584594894808,1.1631811402913197,1.1633551883383464,0.00017404804702669807,0.0001226808018388592
96,3,1,1.164067103595542,1.1641499408493667,1.164482803542749,0.00033286269338228536,8.283725382463025e-05
97,3,1,1.1651992184840194,1.1654571049880298,1.1656063730071076,0.0001492680190777751,0.00025788650401037394
98,3,1,1.1663245401433542,1.1664897013043922,1.166672562663768,0.00018286135937573,0.00016516116103804102
99,3,1,1.1673730980831918,1.1675504180165452,1.1676994663702724,0.00014904835372719916,0.0001773199333534592
100,3,1,1.1684741972484625,1.1685297393301464,1.1688019077374492,0.00027216840730281966,5.55420816839014e-05
101,3,1,1.1694906051349032,1.1695960986209064,1.1696979299863586,0.0001018313654521652,0.00010549348600319419
102,3,1,1.170503282391104,1.1706237660042704,1.1708469109332154,0.00022314492894492943,0.00012048361316652212
103,3,1,1.1715289029459892,1.171599508544022,1.1718431613339138,0.0002436527898916907,7.060559803284683e-05
104,3,1,1.1724427516232645,1.172599661205186,1.1726902620233768,9.060081819067811e-05,0.00015690958192160487
105,3,1,1.1733012928561077,1.1735228512522113,1.1737082278804887,0.00018537662827733392,0.00022155839610360495
106,3,1,1.1742732926339319,1.1743809347190426,1.174491189120576,0.00011025440153344945,0.00010764208511071516
107,3,1,1.1751272644353674,1.1752015564456926,1.1753499695678638,0.00014841312217117597,7.429201032516097e-05
108,3,1,1.175931171790981,1.176136079267675,1.1762016311055068,6.555183783185647e-05,0.00020490747669388298
109,3,1,1.1768751202548307,1.1769801986543273,1.17712524297854,0.00014504432421258429,0.00010507839949669417
110,3,1,1.1774707770158137,1.1776634537519803,1.1778491236174828,0.00018566986550250242,0.0001926767361666304
111,3,1,1.178379071212419,1.1784947942924595,1.1785754586503612,8.066435790166082e-05,0.00011572308004059728
112,3,1,1.1788971093878116,1.1791190587083173,1.179330876143661,0.00021181743534359754,0.00022194932050578764

